Data-Driven Evaluation of Building Demand Response Capacity

Before a building can participate in a demand response program, its facility managers must characterize the site's ability to reduce load. Today, this is often done through manual audit processes and prototypical control strategies. In this paper, we propose a new approach to estimate a building's demand response capacity using detailed data from various sensors installed in a building. We derive a formula for a probabilistic measure that characterizes various tradeoffs between the available demand response capacity and the confidence level associated with that curtailment under the constraints of building occupant comfort level (or utility). Then, we develop a data-driven framework to associate observed or projected building energy consumption with a particular set of rules learned from a large sensor dataset. We apply this methodology using testbeds in two buildings in Singapore: a unique net-zero energy building and a modern commercial office building. Our experimental results identify key control parameters and provide insight into the available demand response strategies at each site.

==> experiment/joint_distributions/ADSC_joint_distribution.csv <==
Working Day,Hour of Day,Occupancy Level,External Irradiation,External Temperature,Power Samples
0,0,0,0,0,nan
0,0,0,0,1,14.4601235083,14.3962318659,14.3909057262,14.35837767,14.6580440473,14.5561268324,14.3889084526,14.261666545,14.0920205034,14.1753542675,14.2470002664,14.2133959915,14.5004061816,14.398936581,13.6532998416,13.4019339788,13.4794242244,13.894786254,13.8022646248,13.462260068,13.5524248324,13.668068501,13.6914461049,13.7590969199,13.4761457308,13.5387749166,13.682754909,13.930210241,13.4049390062,13.4720143342,13.4517733773,13.4774925909,13.469699301,13.5202956607,13.3960450263,13.4011125895,13.4651859066,13.6149352676,13.4442230197,13.6546652693,13.5466554682,13.5044505369,13.8581824719,13.3981279825,13.6367470949,13.8035772018,13.5124739242,13.4516120144,13.4216588867,13.7446610356,13.6862898264,13.6360650259,13.4819425738,13.4890641399,13.6392501433,13.6491959972,13.5772037941,13.644785725,13.7931576866,13.4806762576,13.6673970648,13.6580623605,13.4856541788,13.9009788264,13.5542343938,13.7277911636,13.5958378512,13.5434817445,13.8419090452,13.3646284468,13.5107514233,13.3639760851,13.577701341,13.4693482524,13.3651292697,13.3440886515,13.3593899413,13.7135048818,13.363995195,13.1884818882,13.2974775583,13.2423082947,13.735138734,13.3652450905,13.5082710719,13.3260193284,13.3648389062,13.347521479,13.4648003335,13.3837623975,13.4562161447,13.672715301,13.6615998178,14.0028120093,13.5969998235,13.6188135813,13.5062983078,14.1860719464,13.586454141,13.5248619474,13.5646953297,13.8984265958,13.6312681629,13.691567035,13.7008975701,13.5913289552,13.5776645618,13.6278494169,13.7051422427,13.5844828724,13.7756205054,13.6567272931,13.532588442,13.593192488,13.621359087,13.626438852,13.4507137448,13.5228137148,13.3789347549,13.4258450738,13.6054377032,13.4270862839,13.5525725691,13.456854136,13.3982631716,13.3836861539,13.5021687734,13.5033622459,13.4548285249,13.4027035105,13.4148394869,13.5548148242,13.3410557906,13.8274786213,13.5596442421,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.6448838472,13.3325563096,13.1277847512,13.1279873756,13.1372502076,13.4525412131,13.1139812165,13.2327543203,13.0722199603,12.9926684944,13.1816979969,13.1627069191,13.1413785563,13.0354532334,12.8951598162,13.217854903,13.1512474726,13.2084770067,13.2134152597,13.0470399843,13.1051684317,13.2142079283,13.1343699077
0,0,0,0,2,14.3956140061,14.6657089703,14.206050353,14.0148379575,14.0328029854,14.7767478894,15.1384199758,14.5938679366,14.3448655362,14.2539041257,14.4825115303,14.8502630527,14.4499937385,14.2399936089,14.2677113366,14.4075251727,14.326777424,14.573775983,14.6120778241,14.3880369143,14.4790858211,14.5107063008,14.3321964151,14.5719752446,14.4515243602,14.3398856163,14.3581458464,14.816030466,14.7734250999,14.4689430984,14.4793118714,14.522030741,14.3328752114,14.2194299464,14.1840736824,14.1347268711,14.2193808592,14.1245073063,14.4883158231,14.3997193783,14.3123715619,14.0948156319,14.1827180616,14.4509325689,14.1249949427,14.1589543579,14.2792656957,14.3057995623,14.2999800918,14.252079885,14.2763800836,14.974723445,14.5137164188,14.2130324521,14.1365398949,14.15914706,14.1737587154,14.7350893158,14.0391400077,14.1519171613,13.7482979172,13.9963559399,13.5356196106,13.5665323581,13.6018023491,14.0000207044,13.4932782131,13.6460849264,13.4895918795,13.5210977668,13.825212494,13.6519718869,13.5381155574,13.5014235907,14.245586043,14.2713273775,14.4572954543,14.4249340786,14.4212010228,14.4883759028,14.3190566921,14.5754145092,14.2763953239,14.1778471897,13.7291597261,13.5583930431,13.8651936203,14.1893945091,13.8385319704,13.7997165718,13.8465267024,14.2092939013,13.8988330926,13.8150139032,13.7117644634,13.7310200688,13.8623640779,14.1574914375,13.8061975666,13.6918025741,13.6171739249,13.6895620694,14.108241247,13.7528287831,13.6423433316,13.6271500124,13.6719766302,13.6787884975,14.0115215945,13.5498992947,13.5358871553,13.5135134112,13.5252216769,13.5556622142,13.9660287106,14.1814306372,13.8307011416,13.6242904488,13.7085870902,13.9233975447,13.880186841,13.6409751688,13.9853477478,13.536279295,13.555873758,13.9383053207,13.5525311913,13.5529397787,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.2819667005,14.0481998615,14.0071100522,14.1739153105,13.9519338438,13.7827098631,13.5899931843,13.2537891953,13.6038523707,13.1658653966,13.271958154,13.375912099,13.2978055028,13.1295273112,13.0433669995,13.2127231723,13.4646606021,13.2413851679,13.3636999719,13.2207721507,13.2682601136,13.112214048,13.1022080512,13.0572193455,13.2648318593,13.2736661522,13.319809854,13.5073474126,13.1214038549,13.1368623014,13.1757970929,13.2740594731,12.9186527826,12.9946817258,12.9674437046,13.429344699,12.9174137842,13.13511527,13.0612304149,13.1025087068,13.0875560494,13.2240745231,13.0390643416,13.3624180446,13.0517163015,13.2885514876,13.0720161387,13.061046997,13.0021587258,13.1253564556,13.2908255936,12.9695167769,13.2310139181,13.5643566486,13.0560501005,13.457592895,13.1500400017,12.9745221727,12.9972859719,13.0086172036,13.1345701767,13.4992718621,13.0242236136,12.9203917204,13.0436096123,13.0900029686,13.0729134513,12.9734663451,13.0904802846,13.0397241813,12.9236650659,13.0359277061,13.1005431941,13.1267411572,13.1589275057,13.757981676,13.8041010226,13.8300739873,13.8571096666,13.9544285767,13.7343975662,13.9783118963,13.5639952983,13.3117449523,13.2914625081,13.1509666062,13.029139722,13.0353667928,13.0206516283,13.3815863358,12.8962592938,13.0401470443,13.3690197906,15.0827373307,15.1078272928,14.7693145878,15.2540315018,14.654497557,14.6807890802,14.5331177867,14.7569451068,14.8335167645,14.674203513,14.9510028677,14.5256740796,14.5693891864,14.3735749947,14.4385702982,14.5860586299,14.5919282805,15.2148265092,14.8447461711,14.8139734202,14.9136555947,14.9978038949,15.0528353203,15.070227283,14.8209002514,14.6923380771,14.9851843139,14.660035996,14.766111983,14.9535465075,14.7938085916,14.5494445042,14.611537661,14.5313725314,14.7189005945,14.6280495613,14.7167074881,14.7134519057,14.8044449227,14.7181302029,14.4505026389,14.5946095184,14.7518732491,14.7358887277,14.7144285536,14.686438468,14.6753929894,15.0861602218,14.8651440211,14.8482684374,14.9643085493,14.1034665012,14.4784964039,14.1179633275,13.916806937,14.29675181,13.9566443646,14.2479400705,14.1090697667,14.0249992582,14.0340591013,13.8856864445,13.8683188835,14.253645466,14.0452142063,14.2587554414,14.5629127615,14.2228356614,14.2000511644,14.2682954066,14.2061188013,14.1762982824,14.4969930736,14.2630724496,14.2422360676,14.1845189368,14.489919418,14.1684276898,14.1499301249,14.2217399076,14.2229928828,14.2298167165,14.5567504235,14.1793520556,14.2740222609,14.3066003468,14.1179525948,14.3206327078,14.13117828,14.5596141739,14.0011229256,14.0886024731,13.9973075993,14.4038274007,13.8534012181,13.9829431162,14.0195094312,14.5345788293,14.0067542791,13.9651449545,14.3126985154,13.8945150186,14.3125135055,14.1464444715,13.8582677582,13.7965123355,13.8385658772,14.0671532593,14.3324091257,14.0014984443,14.037040348,13.8743923557,13.7444300007,13.7880384983,14.1382858131,14.2037660933,13.8827152442,14.8260510836,14.7578943873,14.6907573891,14.9038300771,14.7174588449,14.7591283472,14.7051569189,14.697244233,14.6846623655,14.988591192,14.9274720768,15.0948988673,14.7964872564,14.7733906136,14.8527467445,14.8028908996,14.730887677,14.7784984247,14.7191143983,14.5726860989,14.5787871638,14.6095217825,14.5990196295,14.5335614914,14.4491991771,14.1294549227,14.1289493582,14.5342737135,14.6232790574,15.4504146217,14.8561649892,15.0063446008,14.8748001388,15.0274620856,14.4085811892,14.2171371502,14.378642845,14.108721394,14.0237064893,14.1392613074,14.1971739604,14.1154002842,14.4507296243,14.4895868959,14.3886219941,14.0608717731,14.1255234946,14.1573131001,14.2305966246,14.1529667682,14.0752317118,14.1903825477,14.3297072283,14.0298346,14.1272216278,14.1877453334,14.3852295654,14.0089252262,14.2121970335,14.1150306682,14.0012482145,13.9992913157,13.8414398085,14.7046576298,14.6134420938,14.9937106321,14.5801709725,14.7736929227,14.7763293541,14.1219591986,13.9489405674,14.0485302357,13.9602206308,13.9215032914,13.7911059701,13.8037415869,13.9080948729,14.1409685639,13.6026989093,14.0969008585,13.773827901,13.7363607734,13.6430987005,13.6557751391,13.8691932623,14.2624941482,14.4054991834,13.85267701,13.8712212101,13.826726133,14.1209904346,13.6652486674,13.9819449481,13.9338389469,14.0840419391,13.7014983093,13.7621896016,14.2655484892,13.6918379006,13.6068051985,13.6210518526,13.7450918418,13.8025647949,14.1060615175,13.9082046817,13.7115667981,13.5699710954,13.604487451,13.7107729729,14.0227661414,13.5191212571,13.7054990972,13.9701422623,13.6266222478,13.7882853243,13.9055122358,13.7661766845,13.735885294,13.685183025,13.6709859933,13.745638441,13.905040809,13.6695490329,13.7133979963,13.9428615455,13.7216544774,13.6283204395,13.7194505306,13.9150511328,13.6553757492,13.6537918599,14.0114179686,13.6182287539,14.7092638102,14.6827103804,14.2132719666,14.5201787116,14.5436942733,14.3128848809,14.2617351466,14.1772355458,14.2825426293,14.3362992098,14.3470362929,14.8800728967,14.4673798318,14.2232898215,14.1802268899,14.2277640375,14.5079132117,14.4053422163,14.684378539,14.6176928797,14.2287767126,13.6464373706,13.6758764407,13.645879716,13.7223761789,13.9184990981,13.6266349594,13.4652676639,13.5078864666,13.788616039,13.7943981772,13.6279492725,13.9377949169,13.9119401112,14.335674999,14.0237124772,13.808147253,14.0291883945,13.7103393369,13.735984047,13.7861181712,13.7150613813,13.9165140959,13.6838839759,13.7650999032,13.6340598219,13.5696246006,13.4907945278,13.4879414968,13.581538278,13.5726349566,13.7222814149,13.7615387528,13.6616285857,13.5994991203,13.5070497553,13.5359261933,14.5430965001,14.7870209464,14.6952584457,14.8648694697,14.4218692799,14.1130311205,14.0926747107,14.1024202606,14.298701722,14.2894120737,14.2434392391,14.1468341911,14.3068169131,14.1344098401,14.1325206032,14.1091441032,14.1982268379,14.1166490743,14.1237657063,14.1829031264,14.773122169,14.4908335514,14.3173675128,14.6181976515,14.2301245666,14.2470422072,14.2142479961,14.1018101412,14.0666158411,14.0929854718,14.6165612187,14.2912502384,14.1485867603,14.2822202321,14.382595876,14.694282338,14.2308130955,14.1128974605,14.176765723,14.4564059789,14.2515398099,14.1694151623,14.095457819,14.1593794454,14.5335995701,14.1289221028,14.2880504332,14.4806159237,14.1914007523,14.1043791648,14.4343950841,14.5941246912,14.1808334081,14.1513039741,14.1170540432,14.1301570758,14.3447806288,14.1993534098,14.1999230358,14.4493503814,14.3565386611,14.3434695412,14.2606393014,14.6825996,14.4655433031,14.5492746403,14.6999382575,14.5285937557,14.2614132112,14.1263688604,14.1100617793,14.582173323,14.2552794232,14.2043855739,14.4248718023,14.1681713565,14.0009029277,13.9952624349,13.5184435823,13.4345098357,13.4043137452,13.3606024384,13.2374946734,13.2146295087,13.7244443969,13.1628912847,13.1642954899,13.2198363085,13.3101561241,13.4921973397,13.3058831648,13.1662103624,13.244673095,13.6074579344,13.2454621579,13.3102856934,13.1895383719,13.5968133041,13.3686684749,13.3468837608,13.2916704714,13.7077645847,13.4131712394,13.537067968,13.5096791872,13.502644936,13.2996165504,13.403719455,13.1289870897,13.4545766961,13.3382334257,13.369188204,13.139469862,13.1630398393,13.3741073797,13.3318114726,13.2796519714,13.6688355087,13.2743793559,13.1533746414,13.1259232241,14.2417682293,14.7241471688,14.3933386121,14.3689970737,14.330649102,14.3758800331,14.3974852506,14.5330729458,14.3352168863,14.2017523626,14.1186952516,13.6194362175,13.553814072,13.4926752708,13.4081662751,13.4658578487,13.4370264529,13.6730680142,13.195217447,13.3913799698,13.4357102941,13.3422153352,13.3257321205,13.4980278909,13.4838793165,13.4396922703,13.3185377388,13.3002514319,13.2535385405,13.4865127802,13.2679155921,13.2783893252,13.314237395,13.3211054116,13.2505959425,13.6450914404,13.4533640119,13.3441733108,13.8909864703,13.3676846308,13.2796070534,13.4387464647,13.497065293,13.7827085291,13.5669166226,13.6425799687,13.4347769203,13.3840633367,13.2985920177,13.5840031999,13.300632183,13.4018280965,13.2779673837,13.1966486875,13.3279663505,13.3817769766,13.3065761009,13.7479779284,13.4707295988,13.4102198783,13.744594224,13.2978066398,14.4205452012,14.3152340136,14.6894628124,14.4002818257,14.4626875743,14.5240119511,14.7444121864,14.491314149,14.3926385374,14.4507503797,14.2896220547,14.3006737408,14.4377367051,14.2553068021,14.1341452529,14.6410627291,14.1213551845,14.0723083274,14.1649275422,14.262606964,14.4088998742,14.0827743889,13.3921206388,14.2646196906,13.8955314596,13.9589355933,13.9852029674,13.9529818107,13.8572936747,13.9399116682,13.9329359193,13.9694036574,13.9188429665,13.7789825856,13.8686804956,14.2205641241,14.3285356653,14.0509991294,14.2123708471,14.0331009124,14.2134051035,14.1961128321,14.0445765161,14.1737902594,14.3961456391,14.4061905333,14.0777040916,13.9488790923,13.9393145568,14.4769252707,13.9411580308,14.0836128457,14.172436453,13.99941042,14.1442062165,13.8639147935,13.8880656172,14.1101292006,14.0041176145,14.0364584422,14.030864806,13.8818574027,13.658566045,13.5323194731,13.4429072494,13.3660798508,13.4590729008,13.7035133023,13.7686576354,13.3084486478,13.2556270901,13.7092623461,13.2314901856,13.4020548504,13.5170653003,13.2926357895,13.4968790527,13.4773967455,13.3614894985,13.3005183172,13.2630801409,13.6517330489,13.5734299463,13.2312031437,13.3665153793,13.6719736535,13.4554053401,13.3378235014,13.2861881256,13.364036682,13.7860562881,13.5779227242,13.3872896508,13.520905085,13.4227002133,13.3499298211,13.4193612498,13.3170048697,13.3609376286,13.9193733557,13.5426194549,13.4220422179,13.6196714448,13.6474817991,13.4798779207,13.5744078922,13.9267983327,13.4117951976,13.3619895997,13.6304726121,13.6842214925,13.578972415,13.2749045647,13.3780842271,13.3742799598,13.62683381,14.1343079834,14.1720768586,14.1033252196,14.1018048008,14.1791110018,14.0297876871,14.4319645118,13.8450988176,13.9314020345,14.1988845587,14.0625885884,14.5786551927,14.2977243508,14.243265416,14.1038161148,13.7618970158,13.4790825738,15.493130871,14.1854546813,14.1009417882,14.0104113736,13.9565617262,13.8854673347,14.0302807682,14.0815498206,13.9629931108,13.9384221252,13.8012389977,13.8730050508,13.9503955563,13.6513232603,13.6150030707,14.1009615716,13.8984566277,14.165851627,13.9331432701,13.8139217171,13.8390508493,13.8696364897,13.674725216,13.756774767,14.0709751906,13.6460848146,13.6896021689,13.8380554804,13.6898713655,13.6590968518,13.7984849601,13.594479699,13.9719082402,13.7345788313,13.8100644027,13.7312058351,13.6930669948,13.7240428549,13.5452554933,13.9486592265,14.8358537555,14.4498348992,14.499737825,14.427865946,14.3318129771,14.5728811541,14.3961929738,14.6032160454,14.7776828774,14.6027267887,14.8055209176,14.6144566238,14.8881412827,14.6181312203,14.5750485422,14.7874473286,15.0313555822,14.6684404449,14.6410297798,15.1725101376,14.8280323676,14.67037524,14.6701051085,14.9583326856,14.6049402262,14.5995906103,14.6217981525,14.5595662532,14.705997635,14.6444406953,14.6169872672,14.5857093113,14.8467386795,14.5527915445,14.4923026608,13.9886861152,14.2197337245,13.7930716779,13.8578206308,13.9869012734,13.881594512,14.0679396528,14.0879452878,13.871851096,13.9583948489,13.7789358327,14.1265735689,13.7758200861,13.9473704908,13.9016502737,13.986132978,13.9848634221,13.9191550024,13.9312731367,14.0846643771,13.842682898,14.5376985856,14.2270992842,14.1573380347,14.2077823795,14.1363368159,13.9354724766,13.9113873673,13.9049676271,14.1651662657,13.9009805288
0,0,0,0,3,13.903210539,13.7700429155,13.5407962462,13.4362796455,13.8210716535,13.4838955979,14.2041436469,13.7771759971,13.970163748,14.0366629429,14.0667723674,14.2596402189,13.9661631918,13.9800528274,13.8967125811,13.9893844651,14.2634063814,14.738106747,14.8350347856,14.726068192,14.9019432461,14.767020834
0,0,0,0,4,nan
0,0,0,1,0,nan
0,0,0,1,1,14.6676725092,14.2982420433,14.3236153103,14.3097376245,14.3752212752,14.7344567962,14.3650769763,14.1996353664,14.3485525566,14.1906031417,14.124706207,14.1169798547,14.0740848107,14.0214753833,14.2544033774,14.3247754452,14.0477499271,14.0137733933,13.7355074511,13.6452702782,13.5150989395,13.598112596,13.4554753051,13.4757147388,13.5264279729,13.3939049938,13.5946821136,13.576702025,13.8562323862,13.586139044,13.9465212371,13.5045970141,13.8530455962,13.4327280035,13.4038762349,13.5272432209,13.6755448131,13.6967783765,13.5341692156,13.4082588992,13.5154985676,13.5300123778,13.9042092127,13.6964265272,13.6381279663,13.6767353067,13.934019112,13.6450122462,13.6449033353,13.4854810262,13.565204015,13.4097744471,13.281281212,13.2103712016,13.361200908,13.4815665306,13.5157062709,13.3645710255,13.3247454817,13.6311407673,13.2786109164,13.3047004436,13.4809748286,13.4470487452,14.140382436,13.8745813393,13.7250248986,13.5553357618,13.4866895588,13.5331421157,13.7988210947,13.5837663575,13.6870012426,13.5742790151,13.8483192024,13.5135879171,13.4604447514,13.663220132,13.9096105578,13.6649468005,13.4815391874,13.5350434613,13.6079471792,13.9687861198,13.5447266733,13.4993510059,13.5713665912,14.0176726929,13.5449666363,13.5000543917,13.9009882961,13.5120655495,13.513273135,13.5255743165,13.8398816397,13.4557799107,13.425287345,13.73273507,13.4698305238,13.6652951544,13.3893467626,13.4274479981,13.5598158292,13.3191738868,13.5157895988,13.4404929689,13.8524088422,13.4838906011,13.4397776694,13.468626318,13.8316313829,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.27411013,13.075079128,13.4723691632,13.2424673113,12.9963296184,12.9912460683,13.1129310524,13.1146570839,13.0514695123,13.1850994575,13.1575712997,13.2921805258,13.389486199,13.0928395453,13.0541993947
0,0,0,1,2,14.0314693173,14.2385193431,14.294054178,14.4142317344,14.7129230102,14.3519088095,14.208331799,14.3031064561,14.2489358989,14.4004175571,14.7951516038,14.646972386,14.959498502,14.614231106,14.9231446574,14.6755199101,14.9308433651,14.5828342886,14.5228216329,14.6004811227,14.3523921242,14.1631840751,14.1323566295,14.5392665405,14.2670497722,14.1984632565,14.501307256,14.2159167059,14.2635331184,14.074782375,14.0636026824,14.1884242414,14.1356145415,14.428920283,14.5128922067,14.1199968626,14.4760338857,13.4075677278,13.4012432074,13.4798653349,13.4111557491,13.5843290799,13.8683506615,13.5336951076,13.4346577933,13.5910801023,13.5546383021,14.7926136793,14.3123520595,14.3649899309,14.3446583062,14.1542694434,14.2633750538,13.4164080801,13.4271178276,13.4970345615,13.9444394531,13.6755190317,13.9505215178,13.9344915278,13.8026712183,13.7727244405,13.5558556188,13.6917372656,13.7415942325,13.7713431309,13.7371249538,13.6329697222,14.1287706774,14.089932297,13.4778452249,13.5612918576,13.521727243,13.3715821288,13.4021946806,13.4135732365,13.5914099925,13.8778952047,13.5409820837,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.9029321698,13.9890295809,14.3609228661,14.473597718,14.3180695205,14.1683886716,14.0067934564,13.9778266288,13.9151925881,13.23706054,13.3586582555,13.3315004145,13.1963290292,13.1507672415,13.4012183791,13.3188557604,13.0024320301,13.0844735427,13.3323955315,13.1633163485,13.5799549811,13.2726377161,13.2741492096,13.251283127,13.1678728343,13.1932863082,13.5047899959,13.1939544493,13.1036191671,13.1183069905,13.3974079209,12.8668040353,12.9519811808,12.9803756455,13.3665793413,13.0177039559,12.9413983491,12.9419815928,13.0159629836,12.9819052337,13.0084604506,12.9960766449,13.4129605766,13.182085745,13.1536666912,12.9661963666,12.9618771424,13.5921930253,13.1226866584,13.6173264932,13.416568137,13.1799583826,13.471149578,13.044860275,12.9670731343,13.4329334203,13.1575127251,13.065294603,13.0484562543,12.9630434377,13.0671554248,13.0751031644,13.1167946328,13.1225101,12.9476351964,13.1349411151,13.1568694548,13.1799591801,13.1050456847,13.3594718824,13.0468992509,13.1064662282,13.0716980037,13.0693112239,13.0724963227,13.5082076279,13.0764605006,13.0441858357,13.098608737,13.1224845799,12.9615820167,13.027630851,13.0328428339,13.0487987873,13.00199597,12.9542139241,13.3799120647,12.9714143262,13.5385780064,13.067209489,13.3269329466,13.0237152456,13.8665203885,13.9793041522,13.8014305759,13.7236751521,13.9257717223,13.6085127646,13.6434248693,13.1142015005,12.9236995287,13.4753867623,12.9374194954,13.0354876893,12.8605761515,14.6790971312,14.5776278016,14.7024362891,14.6955893277,14.6606266786,14.6093007839,14.5714232433,14.7732812516,14.6330832271,14.5844344339,14.4337708174,14.8537189052,14.4548889686,14.6048617157,14.4922287145,14.7987492211,14.3977752661,14.9953391682,14.8686150299,14.7415703358,14.7876234572,15.1389914943,14.611773118,14.6149913983,14.9405373911,15.0812200805,14.5500832079,14.5837973111,14.5246060477,14.9645195905,14.5588205236,14.5678338015,14.7605629817,14.9524935678,14.8125666858,14.6946973298,14.9617484461,14.6990412227,14.6949135439,14.6622233665,15.2395133362,14.8080151871,14.7737383501,14.7246563019,14.8321710215,14.7950084759,14.7734058783,14.1867064976,14.0148786138,14.0665842641,14.0387812363,14.0264753214,14.0428133635,13.8487714413,14.0215463056,14.0959767203,13.8828952402,13.8469265939,14.9631711925,14.7536196632,14.2797731378,14.3284193229,14.2708995037,14.1357959451,14.0039936595,13.962361436,14.1699110982,14.1528075541,14.0165214306,13.9856671062,14.1020242707,14.1044983343,13.8426510952,13.9065443467,14.0321444836,13.918752312,14.0631656675,13.9398316171,14.1147053557,13.9096283359,13.90849647,14.2031600205,14.144452297,14.0453137949,13.9123316716,13.9000602006,14.7732240256,14.8068673426,14.9047604407,14.4488030205,14.7898746854,14.4803137026,14.5541489707,14.5377221914,14.8518138997,14.6742921666,14.2159255991,14.1265180513,15.2493006841,14.897677258,14.947247828,15.0775234103,14.9790985646,14.8702138891,14.8380763779,14.297412664,14.335106603,14.1990104277,14.3853120534,14.2177523221,14.5888012228,14.1135037495,14.0442359976,14.0093652539,14.0402622826,14.2849575018,14.4551985772,14.1496689495,14.2041557006,14.2650394487,14.1918554597,14.236475454,14.2781033871,14.1785742031,14.1192913077,14.0213378335,14.0528244234,14.3706178753,14.2055268328,14.1832123891,13.972758106,14.1042291683,14.1741607491,13.9742638293,13.9260801,14.0433841183,14.1838057518,14.0619854805,13.945124338,14.0557293831,14.0395886021,14.2834778017,13.8979495346,14.7231179483,14.5460833706,14.5689502495,14.6273747689,13.948204044,13.8142731356,14.3812563276,13.7143523027,13.6306577091,13.620437383,13.6628911303,13.6217456833,14.0298077485,14.0783725998,14.1047958088,13.9726947911,13.7777356905,14.3732335547,14.0734344419,13.9524864263,13.9934327133,13.8762569594,13.9298127184,13.8689349883,13.5968731801,13.7267447994,13.7670761845,13.675393167,13.7585916011,13.7362049797,13.6008973517,13.6848875406,13.8310886586,13.7723651224,13.628401824,13.7611115321,13.7760893766,13.6343439369,13.6523381541,13.58855536,13.6059336222,13.7258417024,13.8736416946,13.6543152522,13.634744317,13.7345035401,13.971846286,13.991701551,13.7376406876,14.2281778854,14.2610818049,14.3849402278,14.6612460627,14.3314471306,14.2632730199,14.3725560758,14.3697154364,14.1676120532,14.5793330117,14.2462367614,14.1732195805,14.1592397399,14.0921983726,13.8243805309,14.1341697768,13.6494412738,13.4533273832,13.5422961643,13.9717757729,13.7790134113,13.6091141553,13.8731773087,13.7307292708,13.5617080836,14.120765412,13.6032659545,13.5936531329,13.709586384,13.4535643592,13.6626347963,13.7219537255,13.5544002106,13.6895141304,13.6787798846,13.6907103788,13.6519055166,13.6295487655,13.4106569957,13.5844989434,13.5352758394,13.6118802706,13.7557020755,13.7645237096,13.9972691997,13.7959161756,13.6689495031,13.8041175834,13.7033044875,14.391908916,14.5904625019,14.436738267,14.3521290315,14.3306905077,14.694612775,14.4933236221,14.51532547,14.5078585204,14.4272565915,14.7412083106,14.5373145633,14.6195077946,14.188569247,14.6436022679,14.3243389876,14.6545441033,14.1165177375,14.156875315,14.561653081,14.1480007145,14.0987555174,14.2468808051,14.235742682,14.6415470159,14.2839719752,14.2718615379,14.1874109839,14.1326168001,14.2604411117,14.7108589251,14.288376182,14.3038788498,14.0966567514,14.1511250635,14.6447655822,14.1496595494,14.3404345691,14.3107218648,14.2839036981,14.18272533,14.0577557832,14.6425150058,14.3006209115,14.3146547506,14.1731709389,14.3103631874,14.6549283942,14.3695471783,14.2384156571,14.1439575504,14.52110057,14.1547525658,14.0667401808,14.346306729,14.1161380785,14.1709320758,14.0868768775,14.2439411161,14.3858829418,14.5315551656,14.1559656919,14.6845536158,14.5194071008,14.3849303502,14.3507975545,14.3919226167,14.4397890582,14.2668839693,14.1839118011,14.0729632107,14.1453113131,13.8880479841,13.8990555111,14.3874612471,14.0584161341,13.562001177,13.3564476925,13.351913309,13.3226607942,13.2878053682,13.7085323249,13.7567362349,13.5756983598,13.4357933863,13.6366561651,13.2779671054,13.2343904815,13.3029765098,13.4193757022,13.12526658,13.1571609172,13.6049308929,13.494933979,13.4325439881,13.8355177336,13.2776400163,13.2768624181,13.3886699433,13.7576707076,13.5409349217,13.4071324355,13.2573318653,13.1862695353,13.1388695319,13.5139422826,13.3112152592,13.1905411145,13.2861231683,13.3379755548,13.1923027794,13.2313686844,13.1825020775,13.5602141397,13.1842339347,13.2549681699,13.2364848825,13.3067640946,14.594853124,14.5491223265,14.6137958329,14.8249110079,14.4742553902,14.4639733531,14.5851896445,14.3713822853,14.3482274909,14.3460582237,14.7610798345,14.4572364522,14.3723456714,14.2801253632,14.0537937351,13.5134173497,13.3472602501,13.3844689521,13.3658801222,13.7165595931,13.5972874012,13.8693043657,13.6473299705,13.4051434232,13.7423936572,13.2396296242,13.3602805692,13.3172651522,13.629278682,13.2520629538,13.2204842168,13.3255803016,13.5773869931,13.6258485482,13.3697757253,13.4591533769,13.4952122179,13.4352039175,13.2779266081,13.304091077,13.3415840031,13.3578403646,13.1622738512,13.5888141768,13.31765022,13.4646686137,13.4196316937,13.8096682734,13.2871763089,13.418808428,13.5247186409,13.4185638887,13.2595199879,13.2550475324,13.3485414772,13.3804907251,14.4167103569,14.4655750651,14.4610561539,14.5917375264,14.694156583,14.3668552959,13.7777317059,13.4365161844,13.3043915362,13.43706759,13.869425374,13.4249494829,14.6004634723,14.1490825415,14.2295294198,14.217607597,14.0799120572,14.0066840875,14.7262853113,14.606179351,13.999934897,13.8205325337,14.0531641848,14.3442617551,13.856069758,14.0286320996,13.981752485,13.904103185,13.9143911108,14.2927506822,13.6687291339,13.9461945117,14.1747776755,14.1026247946,14.2781529226,14.6858570041,14.3880958932,14.1957892549,14.4916178451,14.2364450244,14.0613881308,13.9835328062,14.3138430064,14.5414223194,14.1262990791,14.4243645072,14.1848843518,14.0996169441,14.1200597578,13.9361747088,14.0866476859,14.1763580018,14.1708850881,14.2133758529,14.1571484407,14.5221547928,14.0208977082,13.9585715001,13.906176945,14.114044315,14.5990593377,13.8525836059,13.4088105809,13.4418785373,14.077037768,13.983655735,13.3972136492,13.6041514715,13.1890841183,13.5986762551,13.6246239918,13.4993250966,13.5756664838,13.5274375207,13.5779172568,13.499416244,13.654536823,13.8828644163,13.3903666196,13.5298936707,13.7042803743,13.3733240982,13.2833293341,13.4559422291,13.2805817397,13.3466753824,13.5298896058,13.6031830969,13.5268831744,13.4198761582,13.2714255329,13.2791707067,13.52071256,13.3810062422,13.4184860196,13.8830408959,13.3328233827,13.6422846331,14.0942708596,14.1664214929,13.979697978,13.9862333529,14.2645645731,14.0493981825,13.8415376352,14.1132749764,14.3929394324,13.9813381925,14.181483033,14.1177831634,14.2545414421,14.1932189229,13.8078378227,13.2202270339,13.2645353349,13.45210366,14.724877004,14.2069996207,13.9230249165,14.6817476932,14.3811832874,14.0217128237,14.0851646271,14.1990518854,13.7751026403,13.7795605036,14.1492783109,13.860505313,13.8890753917,13.9692667579,14.1450662715,13.8494159725,13.756489821,13.8050929273,13.750902789,13.833009944,13.7130325074,13.862834909,13.9122068388,13.7438447191,13.9101019319,13.9796213635,13.7995470613,13.6937019804,13.6101783695,13.6311692687,13.7108517945,13.6879822801,13.6535716337,13.6950077249,13.6548757335,13.614982241,13.5885680119,13.5276297263,13.5947856422,13.668057028,13.733740407,13.5497595721,13.5054022905,13.8507001393,13.6801811221,14.5062676607,14.3390906358,14.4809693743,14.6214015833,14.415441176,14.8083629889,14.4235758627,14.536462313,14.6232252304,14.7285905304,14.733416909,14.8295317484,14.6146389815,14.5533191778,14.5415433973,14.7064613395,14.5363319963,14.4230679726,14.8193067444,14.8905071435,14.8200404976,14.6709780558,15.0799257478,14.7440946169,14.9195291551,14.8739638448,14.7447164098,14.6622479949,14.5610170662,14.8383576551,14.6839835532,14.6507408813,14.4093478126,14.5210633211,14.8928195307,14.2554305656,13.9515990138,13.8838472868,14.0067650753,14.0334730404,13.8516028144,14.0069997893,14.0663228056,14.0485611743,13.9911462471,13.9073647071,13.8107413594,14.2294274411,13.96194183,13.8071850483,13.7445031972,14.1241847303,13.8970509382,14.0012188981,13.8570526228,13.8458458498,14.2304700795,13.941962889,13.9029435806,13.7889045743,13.7454411107,14.1889191466,14.1050235246,14.0335181037,14.7085303274,14.2755051177,14.1177151068,14.0981733154,14.2003276095,14.2962332319,14.2024581763,14.5150170355,14.2193810926,14.1285559145,14.0850729431,14.122438419,14.7841591794,14.2440753856,14.1275244469,14.3999680616,14.1918713411,13.8784188066,13.911267108,13.9786633486
0,0,0,1,3,14.0131787686,13.8256743031,14.232473068,13.6010974344,13.6338619288,14.203661364,14.5401091675,14.1129533113,14.0640576194,14.1830155101,14.0236068788,14.0005135105,14.3706962035,13.8196800926
0,0,0,1,4,nan
0,0,0,2,0,nan
0,0,0,2,1,nan
0,0,0,2,2,nan
0,0,0,2,3,nan
0,0,0,2,4,nan
0,0,0,3,0,nan
0,0,0,3,1,nan
0,0,0,3,2,nan
0,0,0,3,3,nan
0,0,0,3,4,nan
0,0,0,4,0,nan
0,0,0,4,1,nan
0,0,0,4,2,nan
0,0,0,4,3,nan
0,0,0,4,4,nan
0,0,1,0,0,nan
0,0,1,0,1,nan
0,0,1,0,2,14.2531209145,14.4047816843,14.2674559869,14.3901679264,14.3555838159,14.3375870786,14.3375710074,14.6910328998,14.3049946596,14.363453142,14.3021360276,14.6478921759,14.5835987782,14.2643486029,15.0455479201,14.5889261276,14.7163130943,14.3876281503
0,0,1,0,3,nan
0,0,1,0,4,nan
0,0,1,1,0,nan
0,0,1,1,1,14.0037236792
0,0,1,1,2,14.5596244271,14.5121198945,14.2956592707,14.2746171864,14.7234602938,14.3410214122,14.4541905841,14.2677572662,14.3643785385,14.1432639766,14.2435809634,14.4235569082,14.9272111997,14.9663936953,14.9592985662,14.8006246609
0,0,1,1,3,nan
0,0,1,1,4,nan
0,0,1,2,0,nan
0,0,1,2,1,nan
0,0,1,2,2,nan
0,0,1,2,3,nan
0,0,1,2,4,nan
0,0,1,3,0,nan
0,0,1,3,1,nan
0,0,1,3,2,nan
0,0,1,3,3,nan
0,0,1,3,4,nan
0,0,1,4,0,nan
0,0,1,4,1,nan
0,0,1,4,2,nan
0,0,1,4,3,nan
0,0,1,4,4,nan
0,0,2,0,0,nan
0,0,2,0,1,nan
0,0,2,0,2,14.9943631915
0,0,2,0,3,nan
0,0,2,0,4,nan
0,0,2,1,0,nan
0,0,2,1,1,nan
0,0,2,1,2,14.6695896093,14.7175517595,14.7678528895,14.7784655217,14.7393483215
0,0,2,1,3,nan
0,0,2,1,4,nan
0,0,2,2,0,nan
0,0,2,2,1,nan
0,0,2,2,2,nan
0,0,2,2,3,nan
0,0,2,2,4,nan
0,0,2,3,0,nan
0,0,2,3,1,nan
0,0,2,3,2,nan
0,0,2,3,3,nan
0,0,2,3,4,nan
0,0,2,4,0,nan
0,0,2,4,1,nan
0,0,2,4,2,nan
0,0,2,4,3,nan
0,0,2,4,4,nan
0,0,3,0,0,nan
0,0,3,0,1,nan
0,0,3,0,2,14.8593682627
0,0,3,0,3,nan
0,0,3,0,4,nan
0,0,3,1,0,nan
0,0,3,1,1,nan
0,0,3,1,2,14.9248794242,14.979225533,14.7835503926,14.8442544362
0,0,3,1,3,nan
0,0,3,1,4,nan
0,0,3,2,0,nan
0,0,3,2,1,nan
0,0,3,2,2,nan
0,0,3,2,3,nan
0,0,3,2,4,nan
0,0,3,3,0,nan
0,0,3,3,1,nan
0,0,3,3,2,nan
0,0,3,3,3,nan
0,0,3,3,4,nan
0,0,3,4,0,nan
0,0,3,4,1,nan
0,0,3,4,2,nan
0,0,3,4,3,nan
0,0,3,4,4,nan
0,0,4,0,0,nan
0,0,4,0,1,nan
0,0,4,0,2,nan
0,0,4,0,3,nan
0,0,4,0,4,nan
0,0,4,1,0,nan
0,0,4,1,1,nan
0,0,4,1,2,nan
0,0,4,1,3,nan
0,0,4,1,4,nan
0,0,4,2,0,nan
0,0,4,2,1,nan
0,0,4,2,2,nan
0,0,4,2,3,nan
0,0,4,2,4,nan
0,0,4,3,0,nan
0,0,4,3,1,nan
0,0,4,3,2,nan
0,0,4,3,3,nan
0,0,4,3,4,nan
0,0,4,4,0,nan
0,0,4,4,1,nan
0,0,4,4,2,nan
0,0,4,4,3,nan
0,0,4,4,4,nan
0,1,0,0,0,nan
0,1,0,0,1,nan
0,1,0,0,2,nan
0,1,0,0,3,nan
0,1,0,0,4,nan
0,1,0,1,0,nan
0,1,0,1,1,13.9626932648,14.1230698382,14.1984551036,14.4406362927,13.8879293358,13.4274520937,13.2884432246,13.3653986119,13.8733546935,13.5429931663,13.3691219798,13.3944819619,13.2895889908,13.3939936856,13.7904789752,13.4222727064,13.4356760944,13.9261450368,13.3903997348,13.3885694343,13.4059962613,13.625998543,13.6896479946,13.7642612028,13.441030897,13.463054515,13.3940391451,13.5118414719,13.924960246,13.5926462364,13.3660887562,16.8083083655,16.8163592483,17.0007153113,17.3301382029,16.8795942332,16.7964588879,16.8221375096,16.7848720438,13.6392613661,13.3564950023,13.276305754,13.3467613399,13.3770391177,13.4550698254,13.6955237518,13.2446688209,13.2428401107,13.3325339402,13.4594812586,13.820021554,13.4381278812,13.3830373478,13.2605375046,13.2487859083,13.2197387664,13.7836135695,13.3855772493,13.4055783707,13.411885739,13.3323963023,13.3646357203,13.461988185,13.9305637666,13.4913644695,13.3452679896,13.3481395503,13.3732028455,13.5737066968,13.8731255319,13.403341212,13.454966946,16.7597148281,16.7547392415,17.13743159,16.9160272427,16.8640906014,16.8123910256,16.7508894317,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.473,3.473,3.473,3.473,3.473,3.473,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,13.0990017835,13.043531759,13.2407511712,13.2291182647,12.9608415359,12.9237014136,13.1322042538,13.0826817205,13.4019731131,12.9794430844,13.0528508197,13.1586966612,13.1142227889,13.0689857725
0,1,0,1,2,13.3126940188,14.0176869461,13.964895947,17.0567550057,13.3076327997,13.2319518924,13.2417699315,13.4802427285,13.1133375024,12.9279380501,12.9164262529,12.9303165362,13.1296608367,13.4725021496,12.9455983885,13.2285872596,13.1835164435,13.0528161767,13.0113340637,12.9716392346,12.9381128066,13.1829090219,13.0679836449,12.9998673669,13.0550640982,13.0885008406,12.8240009749,13.1835367037,16.3637854642,16.3850555691,16.412564193,16.4425811442,16.7472811157,16.457900456,16.3031869727,16.3044721356,16.4366872716,16.6254447113,16.824515772,14.981398682,14.6975258778,14.5726778161,14.4038831053,14.4236185249,14.818737563,15.1960570552,14.6036566576,14.6093014275,14.6144577743,14.4894871571,14.7226910995,14.81226865,14.7078106568,14.6624593809,14.5518708116,14.5278609449,14.7778997274,14.8656474251,13.9258527934,14.1528306918,14.0281329865,13.9023147691,13.9728709723,13.7753889413,13.8025308025,14.1790836098,14.1161439161,14.016358581,13.9791030988,13.957341438,13.8302675181,14.185017102,17.2897683433,17.3153197979,17.3693620704,17.3384037679,17.5591856335,17.300443074,14.0663044888,14.0845280227,13.983435704,14.1780535217,13.9805695455,13.8588966851,13.7807980058,13.9519120746,13.9507047562,13.8935545323,14.3586901056,14.0117735035,13.7704363708,13.7272828193,13.9265696547,13.9211982937,14.2419443014,13.8675478475,13.6517649205,13.5647043339,13.5295979717,13.9431500912,13.9260723152,13.736260853,13.6579949302,13.6280243375,13.630337476,13.9459147426,13.9122730735,13.8504515407,13.73312525,13.5830071301,16.9883354261,17.3598069171,17.1714263596,17.0792569871,17.1266732404,17.1078042222,17.3169069075,17.108675729,17.0168785759,17.0920325575,17.1865937554,17.1902784839,17.3550078501,17.0644477862,17.0031075531,17.1144753843,17.6113530331,13.7980298912,13.9374442452,13.6310768401,13.6229817693,14.0197689328,14.6867750911,14.3496442234,14.3176273037,14.2909964515,14.166239207,14.4634292528,14.2891141587,14.34998829,14.5682773416,14.3340683981,14.2025253835,14.5788578699,14.5163840204,14.6137779281,14.2985023003,14.2728695434,14.6983525818,14.4269121988,14.1466222869,14.3036225756,14.3895060039,14.7036374913,14.1606354021,14.1525141306,14.164462517,14.2426583416,14.3110143466,14.5853871409,14.2152695156,14.27429872,14.1125929119,14.2283823768,14.3895770113,14.480274685,14.0818481858,17.5226034363,17.5362049712,13.2647122726,13.6150580894,13.3778434202,13.3979069957,13.3157818585,13.1866628293,13.5313571376,13.4899981275,13.2233325432,13.3003885434,13.3394599617,13.4290697083,13.7266914221,13.1672879031,13.2423878754,13.2028228051,13.1565349333,13.5446309711,14.3293104795,13.9793842236,13.8248432533,13.3219592249,13.3620273615,13.7147154632,13.4384497523,13.3417303797,13.3548685225,13.2950628849,13.3791777362,13.5694685188,13.3945890658,13.355364343,13.3250268831,13.1603880686,13.6242882006,16.9156114663,16.6140307662,16.68423647,16.8142153166,14.0837058123,13.9918629513,14.0227449509,13.8891140531,13.815077991,14.1840008102,14.1979244694,14.0565037145,13.9402684168,13.9234954098,13.921216672,14.2959160087,14.5009171644,14.079166766,13.8647501845,13.9702667947,14.1575730374,14.0405241314,14.2158239519,13.9990568154,13.5305977911,13.4360285977,13.4431190058,13.5690090784,13.5344301649,13.4830715685,13.5140083389,13.9580416098,13.7553744018,13.6084784788,13.4159286909,13.7068591554,13.5423781804,13.8222897908,16.8036033234,17.1100399283,16.791971875,16.761116237,17.3219906932,16.690888485,16.7312501644,16.8994621353,17.0143628221,17.4498591565,17.0099314163,16.9153941303,17.05107819,16.8523796148,16.8665253579,17.0293287423,17.053745044,13.7293572973,13.7755115912,13.6734140266,13.5544597075,13.7121644925,13.8267077838,13.6259957504,13.701085339,13.6328780179,13.5687716816,13.5257513667,14.1357417408,13.6222545413,13.7452091202,13.6694292274,14.0064163825,13.8113524391,13.8912069026,13.8528149752,13.9091126221,13.9636598215,14.3906474842,13.9451050156,13.8833951639,13.7758833149,13.7878998392,13.8022815796,13.9036434515,14.3724716773,13.8773256996,13.7677665852,17.286631429,17.361417864,17.1538486153
0,1,0,1,3,14.2302490002,14.3826200976,14.2008318102,14.2337030664,14.0389840192,13.9702207556,13.9863735063,14.1024224642,14.4978031308,14.1261482849,14.3764214844
0,1,0,1,4,nan
0,1,0,2,0,nan
0,1,0,2,1,16.7852863635,17.1602647942,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473
0,1,0,2,2,14.120661919,14.1486621493,14.0337236034,17.1905932157,16.9588468286,16.7735173873,16.7712580656,16.8110988736,17.1562227578,17.0800566201,17.1948475631,17.3661052077,17.3708880272,17.389298334,18.0401533423,13.2677952236,13.8501593608,13.4373396188,13.3403119001,13.6485200487,13.4427657777,13.3242957661,13.2578438109,13.3477666679,13.3817083037,13.7916937983,13.3608027869,16.7855496682,16.8539146183,16.9400489926,16.8829116665,17.1817892589,17.2555124043,17.0079147624,17.4715615253,17.566607403,17.0018804665,16.8553515243,17.1580431791,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,13.0835470667,12.9454147276,13.1450324851,12.9721089913,12.9084601101,13.3641760002,13.034316955,12.9831770062,13.0319496144,13.083492898,13.0822045427,13.5396358753,13.286380845,13.1835295386,16.2894937906,16.3191382753,16.3739987643,16.353406154,16.6033543594,16.6586022141,16.3720079544,16.4829104139,14.6298737245,14.678000859,14.6669472975,14.5173090079,14.6203295136,17.3892637029,17.3499679589,17.3116191817,17.2998878122,17.4895149429,17.1301395453,17.2389120553,18.0755092735,17.6031791635,17.4917816052,17.3577918335,17.8065558532,13.7564384086,13.7445434225,13.7925695332,13.9372845135,13.8933413057,14.3955023757,13.843201222,13.8551185339,13.9886510046,14.1856250482,17.0694035656,14.1705096995,14.1887037361,14.2475170178,14.3324570546,14.4133977308,14.2531295089,14.2546693247,14.5999162402,14.3329544821,14.5252477646,17.6196489984,17.9479449972,17.6307471481,17.4811554035,17.5627557483,17.5661044614,17.6628054,18.1077788374,18.0441348826,18.1833343843,17.6612098744,13.782397257,13.7190506917,13.9321670286,14.269455078,14.1105165348,14.6681603435,14.7324984313,14.0789789315,14.2981084031,14.4416798748,14.0889623145,16.7537350518,17.1081065147,16.8041707562,16.8261489358,16.7386401521,17.1279364,17.650743818,17.6137862504,17.1140410744,16.9678636602,16.9400256193,16.937518414,13.9336095672,13.9292705901,14.0231000885,13.989913171,13.6557026513,13.538522836,13.5926645138,13.9024201646,13.6652197079,13.5859947634,13.5131261626,13.5784965277,13.9172936997,13.6455326927,13.6333866473,13.5915148875,13.6315430423,13.6108401747,13.8110757298,13.8020371351,14.0184946529,14.0014482482,17.3384947607,17.6796709413,17.4279262586,17.2379994065,17.1840268745,17.1948339221,17.1493819564,17.6353631209,17.4324008146,17.3408641177,17.2210758908
0,1,0,2,3,14.128246705
0,1,0,2,4,nan
0,1,0,3,0,nan
0,1,0,3,1,nan
0,1,0,3,2,13.2273892614,13.4549980021,16.9276157163,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,13.0942336531,16.3545726184,16.2076252109,17.1110676438,17.5543875191,17.6447661592,17.7033325807,14.1007737405,14.1692776048,14.5125613326,13.955981283,13.9224108025,13.8905889634,17.388507997,17.1381182756,17.1128403673,17.1523956153,14.2178773012,14.4638986269,14.7322893423,17.6005444105,17.7063199919,17.8537584561,14.2353780508,14.0382829945,14.3652415228,14.7002790563,16.8491215279,17.3842111906,17.6292596146,17.6088185535,17.7426878796,17.5933157802,13.6291159934,17.1617635942,17.1712207698,17.5525447071,17.3320412957,17.2841487922,17.6372081516
0,1,0,3,3,13.9792938719,14.3940858785,18.1789053335,17.9160087928,17.7047029476,17.3522170171,17.6035103174
0,1,0,3,4,nan
0,1,0,4,0,nan
0,1,0,4,1,nan
0,1,0,4,2,nan
0,1,0,4,3,nan
0,1,0,4,4,nan
0,1,1,0,0,nan
0,1,1,0,1,nan
0,1,1,0,2,nan
0,1,1,0,3,nan
0,1,1,0,4,nan
0,1,1,1,0,nan
0,1,1,1,1,nan
0,1,1,1,2,13.2599890026,13.2943757548,14.0331770112,13.985964213,13.9901506018,14.0876380699,14.7750323758,16.7677051329,16.8428393891,17.018229076,17.0776191209,17.3096122197
0,1,1,1,3,nan
0,1,1,1,4,nan
0,1,1,2,0,nan
0,1,1,2,1,nan
0,1,1,2,2,14.1943685076,14.166248045,14.5080597578,14.1664226758,14.1846491188,17.8660699671,14.7456709637,14.6814560685,14.7734931904,15.3803370429,14.7573585102,15.1970558658,14.8799709822
0,1,1,2,3,nan
0,1,1,2,4,nan
0,1,1,3,0,nan
0,1,1,3,1,nan
0,1,1,3,2,14.1550886005,14.6185452966,14.614453463,14.7415273379,14.9183492171,17.3476734462
0,1,1,3,3,nan
0,1,1,3,4,nan
0,1,1,4,0,nan
0,1,1,4,1,nan
0,1,1,4,2,14.6423039194
0,1,1,4,3,nan
0,1,1,4,4,nan
0,1,2,0,0,nan
0,1,2,0,1,nan
0,1,2,0,2,nan
0,1,2,0,3,nan
0,1,2,0,4,nan
0,1,2,1,0,nan
0,1,2,1,1,nan
0,1,2,1,2,nan
0,1,2,1,3,nan
0,1,2,1,4,nan
0,1,2,2,0,nan
0,1,2,2,1,nan
0,1,2,2,2,nan
0,1,2,2,3,nan
0,1,2,2,4,nan
0,1,2,3,0,nan
0,1,2,3,1,nan
0,1,2,3,2,nan
0,1,2,3,3,nan
0,1,2,3,4,nan
0,1,2,4,0,nan
0,1,2,4,1,nan
0,1,2,4,2,nan
0,1,2,4,3,nan
0,1,2,4,4,nan
0,1,3,0,0,nan
0,1,3,0,1,nan
0,1,3,0,2,nan
0,1,3,0,3,nan
0,1,3,0,4,nan
0,1,3,1,0,nan
0,1,3,1,1,nan
0,1,3,1,2,nan
0,1,3,1,3,nan
0,1,3,1,4,nan
0,1,3,2,0,nan
0,1,3,2,1,nan
0,1,3,2,2,nan
0,1,3,2,3,nan
0,1,3,2,4,nan
0,1,3,3,0,nan
0,1,3,3,1,nan
0,1,3,3,2,nan
0,1,3,3,3,nan
0,1,3,3,4,nan
0,1,3,4,0,nan
0,1,3,4,1,nan
0,1,3,4,2,nan
0,1,3,4,3,nan
0,1,3,4,4,nan
0,1,4,0,0,nan
0,1,4,0,1,nan
0,1,4,0,2,nan
0,1,4,0,3,nan
0,1,4,0,4,nan
0,1,4,1,0,nan
0,1,4,1,1,nan
0,1,4,1,2,nan
0,1,4,1,3,nan
0,1,4,1,4,nan
0,1,4,2,0,nan
0,1,4,2,1,nan
0,1,4,2,2,nan
0,1,4,2,3,nan
0,1,4,2,4,nan
0,1,4,3,0,nan
0,1,4,3,1,nan
0,1,4,3,2,nan
0,1,4,3,3,nan
0,1,4,3,4,nan
0,1,4,4,0,nan
0,1,4,4,1,nan
0,1,4,4,2,nan
0,1,4,4,3,nan
0,1,4,4,4,nan
0,2,0,0,0,nan
0,2,0,0,1,nan
0,2,0,0,2,nan
0,2,0,0,3,17.3926903399,3.473,3.473,3.473,3.473,3.473,3.473,18.1294710133,18.0126179914,18.2055479259,18.3678700463,18.0986477985,18.0520996055,18.0822855468,18.0154739954,18.5668335664,18.0375203438,18.4916056529,17.749003207,17.5936898428,17.5556021277,17.7110429344,17.6990304063,17.5047216726,17.5444333534,17.6062609337,17.9258188748,17.7450751865
0,2,0,0,4,nan
0,2,0,1,0,nan
0,2,0,1,1,nan
0,2,0,1,2,16.8524623011,16.6891155885,16.7423012844,17.1021828418,16.9391530164,16.9284165525,16.8748985116,16.8098984854,16.818038422,17.1543378264,17.0761920355,17.0137889287,17.3760669131,17.4911207821,17.388675786,17.3657805978
0,2,0,1,3,18.7318543046,18.7289984695,18.6207871058,14.1754933715,17.7479454715,17.7304701158,17.841747482,17.8898620013,17.3781276872
0,2,0,1,4,nan
0,2,0,2,0,nan
0,2,0,2,1,nan
0,2,0,2,2,17.4610415945,18.0622342756,18.1701190144,17.485621848,17.1246255199,17.1880625756,17.1717063678,17.2331471701,17.3713935625,17.044790874,17.2892649796,17.7678733401,17.2403211865,13.8941603147,17.4577009182
0,2,0,2,3,17.2025761656,16.8833703021,16.8595364754,17.111138259,16.7293017526,17.4868013363,14.6973733996,18.9039994702,18.8891411043,18.4113269725,15.1974605075,17.2432935643,18.5930589163,18.1381932206,18.9618245533,18.0358735231,17.9419006196,17.9562834899,14.4743705076,14.8711663009,13.984034071,14.2734838108,13.9860760243,17.2932813339,17.4606338854,17.6137193181,17.4835996701,17.8449469418,18.091833505,18.0296528201,17.9176687537,18.1312255822,18.0712153998,17.7662997167,13.6973748446,14.4268385813,13.9035259607,13.8842355753,17.3465455871,17.6058615765,17.8490208943,18.4141085073,18.6586132287,18.0924369218,18.2814535152,18.1333295085,17.914641465,17.8677427474,18.2099567931,17.6120861944
0,2,0,2,4,nan
0,2,0,3,0,nan
0,2,0,3,1,nan
0,2,0,3,2,14.8929383737,17.9851478456,13.3297405636,13.7756801446,13.7559614632,13.6757845223,17.3752388933,17.1870734547,17.0653436903,16.9950192737,17.055056983,17.5239003921,17.3555028774,17.0785287093,17.2655092967,17.6571629024,17.0920590428,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,13.1415321292,13.0560932693,17.0445069906,16.7436443043,16.8159540437,16.7059845243,16.6451391534,16.6188192407,17.1114499008,16.6564049479,16.6114365108,16.4797192834,17.1902423886,17.5805069287,17.4346541778
0,2,0,3,3,3.473,16.8053083118,16.8282916968,16.854049984,16.8248492951,17.0500363439,17.1381972783,16.8136776209,16.5755452108,16.7115160164,16.7090912107,16.7942241339,16.9449762861,16.5205977796,16.8661030926,16.890537715,17.3027611309,17.6067132548,17.5486717971,15.1502571099,17.5813693996,17.7234935038,18.0866964532,15.293420347,14.8467717233,14.7936126418,14.786965249,18.2199699527,15.1485763537,14.9759264469,18.1026898572,17.6556440844,17.8200526348,17.8141995273,18.5521087089,17.867829548,17.8379200222,17.8307648563,18.0390268926,14.1173409772,14.043720101,14.3425181368,17.79126217,18.1109535378,17.7810662027,18.0704820995,17.643262142,17.4469768437,18.1051693517,18.4548097908,17.6171355971,17.9555086097,17.850743005,18.3938573039,18.1522223255,18.1489710449,17.8917008803,17.9042493554,18.3189072972,17.6053747293
0,2,0,3,4,nan
0,2,0,4,0,nan
0,2,0,4,1,nan
0,2,0,4,2,17.3826757905,17.330646238,17.4257714152,17.2656472118,17.2753588808,17.2140734031,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,17.5627852414
0,2,0,4,3,17.310471107,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,16.7543469619,16.9212195756,16.9552972648,16.9170347223,17.0026793266,17.2031342076,17.3892874281,17.0923485493,17.0873509651,17.4066944195,16.7284097088,17.9853647184,17.6462326746,14.9013066104,18.2277416389,18.2696181369,18.7039083575,18.7978974772,18.3495339255,18.266010466,18.4590871798,17.8207384284,17.8923242573,17.9379821003,17.9934459382,18.0859782893,18.5567100765,18.3842516757,18.0171298759,18.0020336941,17.9526337671,18.283401782,17.8258413183,17.7876102352,17.9181391683,18.2425960622,18.4602194685,18.6523009495,18.9472318932,18.8160596604,18.5613548746,17.1986662207,17.102264447,17.551982749,18.003428195,18.2358129194,18.5760718335,18.1783524403,18.1617580914,18.2444208524,18.2968806792,18.2337835061,18.671028515,14.9512434749,14.7686529728,18.0411236235,18.3402028351,18.010678785,18.0000184367,17.8993225106,18.3487345911,18.0209966218,18.2380040275,18.4965349628,18.2159281355,17.8263259,17.7351081245,17.7742923432,18.5119907943,17.8620224923,18.0656351048,17.9794207149,18.3063201374,18.3905755613,18.1690340284,18.4784223186,17.8701100332,18.0926896615,17.7983226095,18.0296304545,17.5685859098,17.5620908241,17.8200797478,18.0872983087,18.0292437609,17.9162470866,17.9235076401,18.0984160762,18.2139353685,17.8622758015,18.3142265241,18.3552028421,17.8292303851,17.8952643389,14.3701392662,17.680584415,17.4313168612,17.4462001465,17.4519424797,17.404969591,17.811505322,17.4194541457,17.5686176889,17.4901602809,17.69148798,17.6607172288,17.6389670587
0,2,0,4,4,17.9164171812,18.3951252335
0,2,1,0,0,nan
0,2,1,0,1,nan
0,2,1,0,2,nan
0,2,1,0,3,18.8826066465,18.5823075088,17.8675463482,18.4830381758,18.8888467429,18.3644453306,18.7461518475
0,2,1,0,4,nan
0,2,1,1,0,nan
0,2,1,1,1,nan
0,2,1,1,2,17.512824189,17.0521172058,17.3887437848,17.0288430148,17.5362539392,17.7177734376,17.9869913307,17.4202753975,17.7177033189
0,2,1,1,3,18.8323143238,18.3098644173,18.5325420694,19.1447752205
0,2,1,1,4,nan
0,2,1,2,0,nan
0,2,1,2,1,nan
0,2,1,2,2,17.9139205814,18.3192150085,17.4236704329,17.6437701731,17.4408386479,17.7352443946,17.8316234216,18.151664149,18.2305529066,17.6791852133,18.1151688907,17.884485332,17.8507061028,17.5517263513,17.7330054158,17.7802091734
0,2,1,2,3,17.3421080868,18.5014097056,18.7460682057,17.8726045402,18.3779720043,18.0170317609
0,2,1,2,4,nan
0,2,1,3,0,nan
0,2,1,3,1,nan
0,2,1,3,2,14.5978061189,14.1700570697,14.154480382,14.7349936431,17.6614030122,17.6436581515,17.6909697434,18.3160279043,18.4749199416,17.7059559075,17.8231609062,17.6202704806,17.6924595641,17.8874102177,17.4929781338,17.6461759723,18.2242503455,18.3482494927,17.8425544181,17.5671884144,18.0933101165,17.7930416756,17.7498309512,18.1392197533,13.587230707,17.0318564549,17.5176333969,17.2865588789,17.2895856248
0,2,1,3,3,17.9258544253,15.2127917009,18.3299779786,17.5990110357,18.1698609892,18.0334463682,18.3708597944,18.5238247336,18.639423413
0,2,1,3,4,nan
0,2,1,4,0,nan
0,2,1,4,1,nan
0,2,1,4,2,18.4850455279,17.7955372649,17.9031230848,17.2984993528,17.3098564761,17.4916233772,17.941989123,17.3272145308,17.1590049616
0,2,1,4,3,17.9918839173,14.6897971866,18.5214842829,18.8423388416,18.572157607,18.4364995373,18.7104101603,18.96330942,18.9919033037,18.5550872589,18.5584746713,18.4369962742,17.1432186542,15.0119339194,17.9609350364,17.7337961859,18.1558180931,18.2233151318,18.0380660329,17.8871409509,17.9249050258,18.6664501056,18.6365823263
0,2,1,4,4,nan
0,2,2,0,0,nan
0,2,2,0,1,nan
0,2,2,0,2,nan
0,2,2,0,3,nan
0,2,2,0,4,nan
0,2,2,1,0,nan
0,2,2,1,1,nan
0,2,2,1,2,nan
0,2,2,1,3,nan
0,2,2,1,4,nan
0,2,2,2,0,nan
0,2,2,2,1,nan
0,2,2,2,2,nan
0,2,2,2,3,nan
0,2,2,2,4,nan
0,2,2,3,0,nan
0,2,2,3,1,nan
0,2,2,3,2,nan
0,2,2,3,3,nan
0,2,2,3,4,nan
0,2,2,4,0,nan
0,2,2,4,1,nan
0,2,2,4,2,nan
0,2,2,4,3,nan
0,2,2,4,4,nan
0,2,3,0,0,nan
0,2,3,0,1,nan
0,2,3,0,2,nan
0,2,3,0,3,nan
0,2,3,0,4,nan
0,2,3,1,0,nan
0,2,3,1,1,nan
0,2,3,1,2,nan
0,2,3,1,3,nan
0,2,3,1,4,nan
0,2,3,2,0,nan
0,2,3,2,1,nan
0,2,3,2,2,nan
0,2,3,2,3,nan
0,2,3,2,4,nan
0,2,3,3,0,nan
0,2,3,3,1,nan
0,2,3,3,2,nan
0,2,3,3,3,nan
0,2,3,3,4,nan
0,2,3,4,0,nan
0,2,3,4,1,nan
0,2,3,4,2,nan
0,2,3,4,3,nan
0,2,3,4,4,nan
0,2,4,0,0,nan
0,2,4,0,1,nan
0,2,4,0,2,nan
0,2,4,0,3,nan
0,2,4,0,4,nan
0,2,4,1,0,nan
0,2,4,1,1,nan
0,2,4,1,2,nan
0,2,4,1,3,nan
0,2,4,1,4,nan
0,2,4,2,0,nan
0,2,4,2,1,nan
0,2,4,2,2,nan
0,2,4,2,3,nan
0,2,4,2,4,nan
0,2,4,3,0,nan
0,2,4,3,1,nan
0,2,4,3,2,nan
0,2,4,3,3,nan
0,2,4,3,4,nan
0,2,4,4,0,nan
0,2,4,4,1,nan
0,2,4,4,2,nan
0,2,4,4,3,nan
0,2,4,4,4,nan
0,3,0,0,0,nan
0,3,0,0,1,nan
0,3,0,0,2,nan
0,3,0,0,3,18.5450021894,17.2369221966,17.2153797347,17.4488850735,17.6021221328,17.3886882488,17.5784913139,17.2489349072,17.8169989213,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,17.7415054363,17.7250419815,17.7806594876,17.4576858677,18.2535097552,18.191482066,18.5717781777,18.3401154284,18.4442668935,18.4604873289,18.243435065,18.2296844092,17.8723665535,17.9235907962,18.1985537572,17.5835277885,17.6710075014,18.1059777532,18.3651628842,18.2376598209
0,3,0,0,4,3.473,18.4760845861,18.8766889191,18.7630275836,18.9863496235,18.3198049459,19.8289568251,18.3280165509,18.2041542166,18.0028825731,18.0330044974,18.8008943293,18.3164101336,18.2831582825,18.2148828102,18.5038510009,18.3641512388,18.5493034182,18.1048480129,18.355973138,18.2462775746,18.1694102198,18.1363611609,18.1987970195,18.0840333665,18.3262168837,18.3965554046,18.1462948118,18.0715351726,18.1564697651,18.3312896015,18.6865741958,18.3731442563,18.3147171576,18.245767873
0,3,0,1,0,nan
0,3,0,1,1,17.7920398681,17.6522648035,17.4582977683,17.8891800783,17.5197192624,17.9893561132,17.6034988202
0,3,0,1,2,17.599142582,17.4804914466,17.4447680405,17.7018747656,17.8258484889,17.9148813321
0,3,0,1,3,3.473,17.8195939292,17.5095671752,18.2870662326,18.547636945
0,3,0,1,4,16.8455407376,16.8318874746,16.9850653952,18.3238286273,18.3507891343,18.2251918175
0,3,0,2,0,nan
0,3,0,2,1,nan
0,3,0,2,2,nan
0,3,0,2,3,18.1087851022,17.2971430214,17.2787799682,17.4571600773,17.1479811355,17.3015010106,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,16.8781586785,16.9306931464,16.9078433093,16.7761491182,17.0832556085,17.1006196248,16.8945348637,17.505177047,17.6259282934,17.6872154492,18.6303384005,18.2524699213,17.8197764293,17.7720245949,17.7432556897,17.8249832609,18.4675783385
0,3,0,2,4,16.8975110171,17.4742669198,16.9327592829,17.1091582254,17.9952861384,17.5901435375,17.7195999783,17.8082738861,18.6684500208,19.6274966733,18.1929818711,18.8036606925,18.2773988681,18.2823939749,18.4076223083,18.4079720289,17.9478106064
0,3,0,3,0,nan
0,3,0,3,1,nan
0,3,0,3,2,nan
0,3,0,3,3,17.2657233764,17.3414879965,17.3419717831,17.1537675427,17.2778208141,17.1901716579,17.2926450793,17.2254784688,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,17.1289229611,16.9803911316,16.9593021735,17.3773216156,17.4261263323,17.8892876552,17.9436721597,17.5880411164,18.1603162129,18.9242848826,18.869627711,18.0872218957,18.2854792462
0,3,0,3,4,19.3557762295,18.9591180505,18.0830780063,18.0255286569,18.0062277925,18.694595446,18.5678883024,18.1346884805
0,3,0,4,0,nan
0,3,0,4,1,nan
0,3,0,4,2,nan
0,3,0,4,3,18.2077879778,18.5773478519,18.8507124245,17.2694177896,17.5977083936,17.3566743924,17.2270017673,17.4068120055,17.8050635253,17.114618713,17.5580804162,17.3740660528,17.2960080586,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,17.494482184,17.0631575502,16.8768470893,17.3426111399,17.585546097,17.402845247,17.6273739287,17.5360509387,17.7696745164,18.5549154624,18.0328262115,17.8977704148,18.425085249,17.9894954578,18.2019133169
0,3,0,4,4,17.5047869408,18.8302947078,18.5883052851,18.0160062657,18.1261156652,18.2304012286,17.5816405841
0,3,1,0,0,nan
0,3,1,0,1,nan
0,3,1,0,2,nan
0,3,1,0,3,17.8819352818,18.155472533,18.3034651825,17.2372903422,17.3976778151,17.7854489989,17.2353531018,17.1698790346,17.2021792719,17.3973720174,17.3859898764,18.6853982516,18.8004513517,18.9888858701,18.6243238272,18.2956063231,18.4407576558,20.0912392836,19.2748916582,18.6490478005,18.4416257451,19.1263809503,18.3758203272,18.4220354916,18.3600163784,18.5326293555,18.5954936363,18.9904451229,19.010989911,18.3812107711,19.0309406681,19.2440455174,18.3406823424,18.5573327736,18.3174220855,18.4177919726,18.8129951851,18.5060592465,18.0388230219,18.1205010281,18.0459313141,18.5603062994,18.0695435422,17.8813800565,17.8838921372,17.9595940648,18.2840475659,18.1310397803,17.9890118688,18.0612445854,18.1302755638,18.7573122386,17.8173651667,18.1356540911,18.2126772008,18.4628212193,18.5857811269
0,3,1,0,4,18.4764731921,18.3638402961,18.9756408909,18.3613971313,19.1893972058,19.0425181475,19.0737023345,19.1703410372,19.1518782484,18.8340125766,20.0630186286,18.5328932354,18.3337463649,18.5449945404,18.9435296693,18.8771008006,18.4477985994,18.2248535332,18.4491981163,18.3318659188,18.4513618484,18.4494296495,18.1108734347,18.3800139326,18.3120823705,18.4301609405,18.4542660709,18.1698377884,18.6199291566,18.4611640605,18.1649163012,18.4792635196,18.0013603775,17.7733058255
0,3,1,1,0,nan
0,3,1,1,1,17.6853716983,17.5284356568,18.0632821311
0,3,1,1,2,17.6855876198,17.8351967943,17.5101755489,17.7106001176,17.9423778697,17.4060945584,17.9368137583,17.7503667311
0,3,1,1,3,17.2484910683,18.4559992631,18.776930756,18.36013817,18.2721630054,18.8440104153
0,3,1,1,4,18.3329370033,19.286424305,18.9942018329,18.6964252193
0,3,1,2,0,nan
0,3,1,2,1,nan
0,3,1,2,2,nan
0,3,1,2,3,18.0718626638,17.8591976413,17.8383331147,18.1577688392,18.1881929008,17.9059925833,18.050462218,17.8093029764,17.6158030211,17.7912315277,17.7505524461,18.0003207942,18.6586686532,17.857132157,17.9833567991,18.110970689,17.377641211,17.4023455162,16.8809930613,17.3975585926,18.6618605543,18.9258974697,18.4259833544,18.6637137989,18.3082956108,18.5560346624,19.0557329526,19.0955070019,18.6881726685,18.4414356139,18.4652489267,18.2005725589,19.0081032783,18.9600589277,18.8759125169,18.3616228935,18.4715392395
0,3,1,2,4,18.7237056425,18.483664678,18.592001094,18.6682928613,19.9268222503,19.2785920559,18.5573509436,19.1481276773,18.7298310135,18.4609831131,18.6341959186,18.121238729,18.6729480304,18.6065696571,18.6481793332,18.2720142537,18.3701792848,18.0214668405,17.7918169311,17.9269854285,18.3438736876,18.7571796875,17.8544146476,18.3575911752,17.9753609968,17.6186078137,18.2584249315,18.3128333447
0,3,1,3,0,nan
0,3,1,3,1,nan
0,3,1,3,2,17.9283485334
0,3,1,3,3,17.8154251372,17.8194567338,17.8020834792,18.1049490457,17.8414269455,17.7174661419,18.1783697489,17.8111258905,17.9910303209,18.3333208923,17.9348567606,17.7668868965,18.3384726491,17.4853089552,17.3720688112,17.1309903126,17.1015091311,16.8391663047,17.4147356217,20.0053068937,18.6320906548,18.3035859511,17.8087093478,17.9571188803,18.0174607618,18.5444307156,18.7619964524
0,3,1,3,4,18.2702331706,18.243404869,17.8132650868,17.9005373447,17.7294641729,17.7171599813,18.1597118944
0,3,1,4,0,nan
0,3,1,4,1,nan
0,3,1,4,2,17.7970989327
0,3,1,4,3,17.843426712,17.8734546167,17.8940442322,18.2979955421,17.9409353791,17.7477329873,18.0742572854,18.5235005776,18.0134586196,17.1069581943,17.0547142957,17.0951574402,17.4407775562,17.4240527905,18.1593832481,18.4967660689,18.4900378326,17.9777290801
0,3,1,4,4,18.5988495106,18.7468093754,18.5290536282,18.385092034,18.6161072092,18.3616324539,18.0328301538,18.3871549578,18.4994501846,18.0489133065,18.1142090569
0,3,2,0,0,nan
0,3,2,0,1,nan
0,3,2,0,2,nan
0,3,2,0,3,nan
0,3,2,0,4,nan
0,3,2,1,0,nan
0,3,2,1,1,nan
0,3,2,1,2,nan
0,3,2,1,3,nan
0,3,2,1,4,nan
0,3,2,2,0,nan
0,3,2,2,1,nan
0,3,2,2,2,nan
0,3,2,2,3,nan
0,3,2,2,4,nan
0,3,2,3,0,nan
0,3,2,3,1,nan
0,3,2,3,2,nan
0,3,2,3,3,nan
0,3,2,3,4,nan
0,3,2,4,0,nan
0,3,2,4,1,nan
0,3,2,4,2,nan
0,3,2,4,3,nan
0,3,2,4,4,nan
0,3,3,0,0,nan
0,3,3,0,1,nan
0,3,3,0,2,nan
0,3,3,0,3,nan
0,3,3,0,4,nan
0,3,3,1,0,nan
0,3,3,1,1,nan
0,3,3,1,2,nan
0,3,3,1,3,nan
0,3,3,1,4,nan
0,3,3,2,0,nan
0,3,3,2,1,nan
0,3,3,2,2,nan
0,3,3,2,3,nan
0,3,3,2,4,nan
0,3,3,3,0,nan
0,3,3,3,1,nan
0,3,3,3,2,nan
0,3,3,3,3,nan
0,3,3,3,4,nan
0,3,3,4,0,nan
0,3,3,4,1,nan
0,3,3,4,2,nan
0,3,3,4,3,nan
0,3,3,4,4,nan
0,3,4,0,0,nan
0,3,4,0,1,nan
0,3,4,0,2,nan
0,3,4,0,3,nan
0,3,4,0,4,nan
0,3,4,1,0,nan
0,3,4,1,1,nan
0,3,4,1,2,nan
0,3,4,1,3,nan
0,3,4,1,4,nan
0,3,4,2,0,nan
0,3,4,2,1,nan
0,3,4,2,2,nan
0,3,4,2,3,nan
0,3,4,2,4,nan
0,3,4,3,0,nan
0,3,4,3,1,nan
0,3,4,3,2,nan
0,3,4,3,3,nan
0,3,4,3,4,nan
0,3,4,4,0,nan
0,3,4,4,1,nan
0,3,4,4,2,nan
0,3,4,4,3,nan
0,3,4,4,4,nan
0,4,0,0,0,nan
0,4,0,0,1,nan
0,4,0,0,2,nan
0,4,0,0,3,17.4058757668,3.473,3.473,17.4496525968
0,4,0,0,4,3.473,3.473,3.473,3.473,3.473,0.0,0.0,18.6822505035,18.5664189399,18.5621086877,19.0382193201,15.6072456529,18.170278777,18.1915840925,18.6763023505,18.120717548,18.3049571513,18.1041892549,18.2398349783,18.2947734071,18.562943495,18.5295189088,18.1540306591,18.4607061945,18.4986134461,18.2521904142,18.4104582058,18.3880454184,18.0234972913,15.149711639
0,4,0,1,0,nan
0,4,0,1,1,nan
0,4,0,1,2,13.9915010534,14.0063565055,13.9276959541,13.8587674634,13.9852633351,14.2840068612,13.9288917214,14.3455870139,13.852903979,13.730169566,13.7092731273,13.8257128602,13.8589710782,14.1825198835,13.8775709003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.839905337,15.1023250366,15.606704481,15.0122295856,15.353953768,15.0173632623,14.7936419762,14.8489107363,14.8812615587,15.1595848623,15.0607905466,14.9560091369,14.5554295792,14.4426622927,14.4008519475,14.4886343272,14.4461725109,14.222235431,14.6227002078,14.5455026814,14.5776660922,14.6691032323,14.9361386462,14.9603617766,14.4742437169,14.4923608497,14.7283389393,14.3842126044,14.8174128588,14.3963514112
0,4,0,1,3,17.5337873041,13.771841688,13.8590613831,13.9185740039,13.9424878683,14.0201849371,14.2314303901,13.9719265489,13.8791791237,13.8534285345,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.6504349652,13.2914594279,13.7086147264,13.7984658726,13.9948044543,14.0872301872,13.7540315294,13.6998785519,13.7820128209,13.817466851,13.8678839545,13.7890803033,13.6808206391,13.7358942574,14.2001504851,13.9976359783,13.8556561307,13.7926199213,15.3282580396,14.9504900953,15.3065094021,14.9292764081,14.9917251075,14.8140490827,14.8860874848,15.0163595277,14.654908643,14.8446107594
0,4,0,1,4,16.8177096439,18.9839935965,15.9056459617,15.3990902576,14.8695844486,14.7977871379,18.4213791624,15.1817562327,14.9819024429,14.7025925461,15.0924776813,14.5785348232,14.6048575997,15.0303949984,14.853382002,15.2921886853,18.1405721675,15.0839761454
0,4,0,2,0,nan
0,4,0,2,1,nan
0,4,0,2,2,13.9380674088,14.2641371138,14.3078652797,14.3310155406,14.3576294047,14.3201417848,14.8569046133,14.2518282394,14.1505662612,14.3073966188,14.1068294288,14.5010026929,14.6765259285,14.4499734784,14.3676982347,14.3253574988,14.7353941956,14.3841207079,14.5466496681
0,4,0,2,3,15.1371034342,17.4931496372,17.7795428624,17.3414659363,17.3209450664,17.5543242277,14.3326770246,13.8384011154,17.3480520486,13.8617723762,14.1884615071,13.9490244778,14.4403781454,13.8689878893,13.9068547268,14.1115767492,14.0729295549,14.0310626827,14.5045896281,13.9986978489,14.0179834091,13.8415107904,0.0,0.0,0.0,0.0,0.0,3.473,0.0,0.0,0.0,0.0,0.0,0.0,16.9433853012,16.8248132709,16.8838625863,17.1913120164,13.8058850089,13.5805316773,13.359992134,13.3942022586,13.3535672048,13.6640893783,13.4913592114,14.5138348242,13.8123781373,13.9055790511,14.1191687815,13.7173975602,13.8064182688,14.0732375675,13.9809328162,18.9546026647,18.9532085147,15.4054985234,14.9034651634,14.8123550141,14.7075234926,14.7875168403,15.099137756,14.8250532685,18.4704999882,18.1611068439,18.4768604794,18.6294817398,18.95494115,18.4588589275,19.0603523958,15.1882233193,15.4869483585,14.7880859416
0,4,0,2,4,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17.306298107,16.932458766,16.8359441921,16.8221813055,16.8990188334,19.390449425,19.1024438169,19.2593280826,19.3084457915,15.817300942,15.6560226518,15.4981114815,15.4015535982,15.7099987487,15.258083819,15.0432166878,18.3885910129,18.2415150859,18.3171610385,18.0390110304,18.1797402321,18.3607392311,18.7614982379,18.2617171643,18.431714356,18.3935567433,18.6906182663,18.1883333455,18.1593941991,14.8700161271,14.6900284833,14.9270610768,14.602383094,14.7044033216,14.7457566302,14.7303580334,14.369264926,14.6263339052,18.261554028,18.6402562219,18.7119946196,18.3024241991,14.7547399166,14.8067004499,14.6979340136,14.7024779779,14.6321077852,15.025901511,14.7510361671,14.799422488,14.7909454459,14.6123114025,14.6152625541
0,4,0,3,0,nan
0,4,0,3,1,nan
0,4,0,3,2,nan
0,4,0,3,3,18.2443291505,15.0376121711,17.241234761,14.1355301087,14.554114,13.8692017918,13.9230023096,13.9621988411,13.9943627858,13.8484241244,3.473,0.0,17.0075941132,13.680402728,13.536387114,13.7354754867,13.3718818093,13.2758154918,13.3904934033,13.4539225053,17.3425482982,13.8379167318,13.828043711,14.3164575087,13.8220493218,14.1437560142,13.8767295036,13.8262133783,14.7596765091,14.9068631853,14.8913318087,14.7851348066,14.6463078681,14.8265227747,14.5298451487
0,4,0,3,4,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17.0218630203,19.1954443797,15.4258492663,15.4519480474,15.269450348,18.1516140081,17.9804226142,18.328670358,18.3226178192,15.4721852849,14.779183287,14.7716075182,14.8753241511,14.7468444457,14.9008560636,15.1382689407,14.6298951178,14.6266228683,18.4422344679,15.2616058553,14.6476436776,15.0328535228,14.6587185326,14.9078263959
0,4,0,4,0,nan
0,4,0,4,1,nan
0,4,0,4,2,nan
0,4,0,4,3,18.3813781026,14.0549808127,3.473,0.0,0.0,16.8498168112,17.3442731207,16.939465048,17.0168803075,17.1089680823,17.0032501458,18.2331013954,17.3769360067,17.2933425613,17.5099306536,17.7494157399,17.4135885955,14.1038390795,13.9839461203,14.0211468676,13.9249962548,14.090573739,14.1167477127,13.9159837996,13.8059758698,18.3335479435,18.3945053162,17.9572673344,18.0424780917,18.8397133284,18.4938653731,18.3607623008,18.6085543753,18.5323095893,18.2508643106,14.7410934856,14.7589616926,14.9155354035,15.2806187471,14.7173863211,14.6975672919
0,4,0,4,4,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,17.3433668703,19.123086128,16.0068597293,18.2268468194,18.1466052235,18.4275363643,18.3019491135,14.6013069187,14.8903963532,14.9825410575,14.6049674427,18.0451189664,18.0237377247,18.107991427,14.6686627191,14.6840044761,14.8708152561,14.8012819147,14.9388256217,14.9257051739,14.6768161764,14.6250288041
0,4,1,0,0,nan
0,4,1,0,1,nan
0,4,1,0,2,nan
0,4,1,0,3,18.6071573068,18.6302069969
0,4,1,0,4,18.680315167,18.6128623535,19.0003274121,18.623779506,18.4402207316,18.6687374634,18.5094594405,18.8268719014,19.3238757251,18.6474459355,18.8517526377,18.9178396927,18.2492151887,18.3694638569,18.676037205,14.7826239902,14.8604978218,14.7708721757,18.3434506403
0,4,1,1,0,nan
0,4,1,1,1,17.8466148666,18.0634821405,17.7613606146,17.6514378443
0,4,1,1,2,14.7740954757,15.1455990973,14.7777734072,14.8909127683,14.8169822919,14.5826800014,14.6030977257,14.7483926171,14.7505796045,15.1796908528,14.956829002,15.0673913205,13.9674488914,14.0337273274,14.054035905,14.5472897569,14.162345625,14.1639663961,14.1759776639,13.9840449269,14.0345995007,14.3674754753,17.7947402879,14.5549405697,14.4905386013,14.4812300051,14.5431948674,14.5760409763
0,4,1,1,3,17.9002461898,17.9161762081,17.9153783711,14.6347031862,14.9623367768,14.7844485561,14.7723346381,18.1144545038,15.1647794228,15.3266261822,15.0464736469,15.2844183264,15.1023556906,14.9656321332,14.9907011731,15.536516868,14.9635504985,14.8172273139,14.8170142072,14.9225717783,14.9962250084,15.2100289679,14.9945283258,17.3795078659,13.4219537463,13.2287140355,13.2374645818,13.3583453752,13.56542738,13.4608836514,15.0933653927,15.1414938638,15.0768942736,15.0414703861,15.6346142245,15.6743679245,15.1326201368,14.9472945187,14.9446161615,14.8051246981,15.1158353178,15.6733660951,15.053415419,15.1684681917,15.0369730402,15.3399653282,14.7361550492,14.7294444973,15.0407332462,14.9763086564,14.7662658414,14.9460290216,14.6036957773,14.5396462926,14.6836013177,15.1326843176,14.7432258042,15.338527697,14.7277876447,14.7844931263,14.8415502676,14.9141187455,14.8094983416,15.1758461386
0,4,1,1,4,15.4738256377,18.7429514533,19.1035197279,18.8142383768,19.0545358361,15.3785360634,15.1932626326,15.5715792308,15.3930033795,18.4209406788,18.3902527913,15.2838688416,14.9010152308,18.1706915924,18.7053365275,15.0479198049,14.75886711,14.824894885,15.0196571241,14.721703895,14.7062416056,14.9505597011,15.1717666444,14.7583843161,14.9965942153,14.9384511201,14.5279733813,14.6404854947,15.264965522,14.9874678512,14.6096082057,14.8127248301,14.9281551935
0,4,1,2,0,nan
0,4,1,2,1,nan
0,4,1,2,2,14.713269517,15.1452067382,14.6544608438,14.1515647132,14.1693247348,14.2653222517
0,4,1,2,3,18.2315751258,18.3369862496,18.0408107069,18.2525290423,18.0718874592,18.5339150944,18.3992755367,18.0257210408,17.980114198,18.2626724562,18.3248649405,18.3821666469,18.1022922812,18.2833233085,18.6275041392,18.6678028487,18.7455901463,15.1555972251,14.6135689801,14.5110622072,14.7375053254,15.129112862,14.5881487268,14.4960151186,14.4844795893,14.5407856408,18.6228094616,18.2636352227,18.1774023948,18.799627414,18.4052998553,18.3018689526,15.294118576,14.6324264626,14.614538275,14.6215649512,15.0777250546,14.8718538504,14.8541805666,14.945320674,14.8061522041,14.8706704232,15.2175094721,15.0762471134,15.0261298731,14.9410358284,17.4354979624,17.2183418079,17.4606888253,17.8934803505,17.3709001653,17.5549367294,17.5977202542,17.2256443848,17.4977123324,17.7211281894,17.6728674788,17.5042883954,13.9447317369,13.9939442426,13.9851716058,13.8779053889,14.4650559682,13.9834670029,14.3355601914,17.2289424267,13.7594840285,14.1855854409,13.8435295062,16.9489466523,16.9148694041,13.3041492644,16.0152302728,15.2214653513,15.0343351323,18.5103462117,18.5223276336,15.3939408024,15.0798461015,15.0284623216,15.6161642616,15.3428770324,15.4726498273,15.1212788983,14.9917906071,14.8645649104,15.1840127478,14.8944492875,14.8098070906,14.7880394521,14.9389681468,15.51474258,18.2291331945,15.0723525164,14.7829204478,14.7997726153,18.2465043929,18.2327158429,18.37695108,18.4652097804,19.0399582098,18.5137632404,18.1812188933,18.2550448648,18.4861666604,18.450732278,18.6234303577,18.6518711096,18.2000169653,18.3703868891,14.720674904,18.4559411758,18.358492103,18.2549420325,18.4100616626,18.6303216965,18.2743965145,18.4491596285,18.870927924,18.5634652942,18.4381828977,18.4440292494,18.4665571289,19.1954602543,15.2635231524,15.0440051344,15.173446385,15.2152455955,15.1030197462,15.2507301867,15.3309256078,14.8845929442,15.0143454203,15.2322652611,15.3313668089,15.0050264952,15.0005644697,15.1212382282,15.1586522807,14.957854604,14.7965267654,14.8238016245,14.9844565487,15.3060910085,15.2981689519,14.8744786546
0,4,1,2,4,18.5383524806,15.5326263603,15.4640590233,18.6420789184,18.8203707964,15.8597007769,15.0838669679,15.3999922358,15.0810051684,15.0543387871,14.8136843394,15.1650612621,15.0912739135,14.8676834305,14.7888799833,14.8519420687,18.2946525656,18.2293341931,18.4364239454,18.7697467125,18.6867270433,18.260759624,18.1593733708,18.5488383706,18.3397523196,18.6250170405,18.3163212918,18.1526521736,18.2032386625,18.5017699013,18.6142244336,14.898498393,15.4660031227,15.0959556103,15.1493788586,14.8178070047,15.1030555735,14.814108823,14.6634858321,15.2324122092,18.5408488199,17.9719322604,18.1998313946,18.1861671021,15.0867872072,15.6470158484,15.6766362492,14.7512638049,14.7276506045,15.0843571972,14.6644553147,14.7851145707,14.8444876443,14.9830068593,15.0493991119,14.969533844,15.1611885517,15.0362866808
0,4,1,3,0,nan
0,4,1,3,1,nan
0,4,1,3,2,nan
0,4,1,3,3,14.70460407,14.7331496888,14.7581699462,14.8105177443,15.3856465575,14.9114207584,13.8154702314,17.1498873876,13.5037941295,13.3908972733,18.7318704975,19.073886669,14.7760763189,18.4506578546,18.8576062782,18.9054559351,18.2589173918,18.4294204941,15.2969651222,14.865962018,15.0800482021,14.8967624917,14.8798584686,14.9039953809,14.7687204361
0,4,1,3,4,18.9235408386,19.1841379653,15.712350297,15.2597314195,15.4710451489,15.5266427905,15.2534031744,15.1261540794,15.7000331844,15.8134181643,15.6939264591,15.2619133333,15.2737896678,15.7019651582,15.7964784496,15.0629972762,15.2029023512,15.1722419872,15.1640900231,15.1160517931,18.1991572376,15.1317616161,14.9176282841,14.9067521774,18.0984859208,14.7064939929,14.454267802,14.6902673138,15.2073474897,14.8177291554,14.4045825046,14.7885622555,14.803718164,14.6457364231,14.8629125713,14.7039393651,14.6546854729,14.6051650076,15.1894331582,14.6240182157,14.7093140009,14.7021627891
0,4,1,4,0,nan
0,4,1,4,1,nan
0,4,1,4,2,nan
0,4,1,4,3,18.253016521,18.3275960171,17.8035640657,16.9765041795,17.3046311185,18.6059184459,18.4939418064,18.6851849481,14.9620937522,18.6933275993,18.0009675695,14.9557719624,15.0215350389,14.9150671313
0,4,1,4,4,19.272349207,18.8323321141,19.3870792722,18.7879721395,18.7969314119,15.7618159933,15.9900792322,15.6507661634,15.8697842843,15.6243317184,16.1984333252,18.796660438,18.6419293741,18.6507637075,18.7183115853,15.2427763584,15.7356111428,15.3409384645,15.2856884211,14.8101068959,14.7100785436,15.2087900817,14.8167084095,15.1031463267,14.7658549909,15.3507264846,15.2330296848,18.5932705119,18.1976399763,18.6746357529,15.3048306389,14.7915289554,14.7516906899
0,4,2,0,0,nan
0,4,2,0,1,nan
0,4,2,0,2,nan
0,4,2,0,3,nan
0,4,2,0,4,nan
0,4,2,1,0,nan
0,4,2,1,1,nan
0,4,2,1,2,nan
0,4,2,1,3,nan
0,4,2,1,4,nan
0,4,2,2,0,nan
0,4,2,2,1,nan
0,4,2,2,2,nan
0,4,2,2,3,15.1183286092,15.4242888367,15.596245432
0,4,2,2,4,nan
0,4,2,3,0,nan
0,4,2,3,1,nan
0,4,2,3,2,nan
0,4,2,3,3,14.5755372287,14.9012612625,14.7230295207,14.9361980156,14.8237523301,15.221121572,14.8751322258
0,4,2,3,4,nan
0,4,2,4,0,nan
0,4,2,4,1,nan
0,4,2,4,2,nan
0,4,2,4,3,15.043791204,14.7683573528,14.5944721937,14.98261695,14.8379544814
0,4,2,4,4,nan
0,4,3,0,0,nan
0,4,3,0,1,nan
0,4,3,0,2,nan
0,4,3,0,3,nan
0,4,3,0,4,nan
0,4,3,1,0,nan
0,4,3,1,1,nan
0,4,3,1,2,nan
0,4,3,1,3,nan
0,4,3,1,4,nan
0,4,3,2,0,nan
0,4,3,2,1,nan
0,4,3,2,2,nan
0,4,3,2,3,nan
0,4,3,2,4,nan
0,4,3,3,0,nan
0,4,3,3,1,nan
0,4,3,3,2,nan
0,4,3,3,3,nan
0,4,3,3,4,nan
0,4,3,4,0,nan
0,4,3,4,1,nan
0,4,3,4,2,nan
0,4,3,4,3,nan
0,4,3,4,4,nan
0,4,4,0,0,nan
0,4,4,0,1,nan
0,4,4,0,2,nan
0,4,4,0,3,nan
0,4,4,0,4,nan
0,4,4,1,0,nan
0,4,4,1,1,nan
0,4,4,1,2,nan
0,4,4,1,3,nan
0,4,4,1,4,nan
0,4,4,2,0,nan
0,4,4,2,1,nan
0,4,4,2,2,nan
0,4,4,2,3,nan
0,4,4,2,4,nan
0,4,4,3,0,nan
0,4,4,3,1,nan
0,4,4,3,2,nan
0,4,4,3,3,nan
0,4,4,3,4,nan
0,4,4,4,0,nan
0,4,4,4,1,nan
0,4,4,4,2,nan
0,4,4,4,3,nan
0,4,4,4,4,nan
0,5,0,0,0,nan
0,5,0,0,1,nan
0,5,0,0,2,14.5014790432,14.3161697972,14.3962031615,14.4056771,14.6501319152,14.3159537543,14.2871102763,14.5444241895,14.6872255306,14.3900463367,13.8658344733,13.9001370291,13.7667836559,13.9958687546,13.8058110092,13.8370260091,13.8313779428,13.7599779421,13.7102625248,13.7795725568,13.95429127,13.7440416795,13.8490709555,13.7231643055,14.1847969619,13.6711501622,13.7355171949,13.6508921438,13.6985725991,13.7934096194,14.26317945,13.7797434879,13.6963684679,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.0801094472,13.3849168558,13.3811175681,13.2529111532,13.2129662921,13.2056793446,13.1364780728,13.2275037263,15.0481253554,15.5807424482,15.2961700403,14.6467688063,14.8459756332,14.8771566057,14.7809852536,14.7375725515,14.6739383618,14.7906261256,15.1476111511,14.7711996963,14.8518679263,15.1192928122,14.6225617966,14.6133201905,14.656677305,14.6897635162,14.9938179748,14.536043348,14.4103195064,14.5237436737,14.377693646,15.0845441229,14.8219484077,14.9451153055,14.9491276874,14.597506499,14.540745475,14.5203531186,14.3779988215,14.4036367168,14.5528648955,14.5651287324,14.0887701763,14.1347650428,14.2666627041,14.358849942,14.1399995344,14.1775959141,14.3036849464,14.6392227987,14.0744834131,14.331631359,14.6631550362,14.6814319656,14.6591619341,14.5431220723,14.5668894462
0,5,0,0,3,13.9189845855,13.8641747636,13.8437530894,14.0973619651,13.9767754825,15.0308598581,14.9557900867,15.1423751215,14.5820132302,14.6154238709,14.198931383,14.2481301522,14.5669281381,14.2904537902,14.0512028145,14.654010126,14.3396353062,14.055180323,13.973260892,14.1183867227,13.5110905808,14.8804969404,14.7991634081,14.8195881297,15.3271606236,14.7225362985,14.6545453508,14.6949560893,14.6908962842,14.5016845759,14.5100728308,14.8103234967,15.01345332,14.8317391578
0,5,0,0,4,nan
0,5,0,1,0,nan
0,5,0,1,1,14.9164063321
0,5,0,1,2,14.4413311593,14.6451598762,14.8546131149,14.6395602799,14.6049778929,14.4179856217,14.3795076544,13.8593926602,13.8332639672,13.9026984277,14.0650062144,13.8389250212,13.773184345,13.6787526868,13.7655420455,14.0812733374,14.2405862914,13.8417697978,13.6139970469,13.6909631099,13.7958695475,14.1070282417,13.8755789665,13.7117304531,14.2060987657,13.8876439509,13.76714199,14.1831703151,13.7193466684,13.7785285675,13.6830318618,13.8023212838,13.8901022289,14.3837891239,13.8572198103,13.8539552351,13.8186612129,13.8258413409,14.012131473,13.8687722915,13.9573456417,13.8680366087,13.8550353308,13.7878854591,14.1292779042,13.6590248258,13.769007998,13.8528930958,14.1795112813,13.7424807718,13.7416763663,13.8696652468,13.9309148712,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.3893322575,13.2179175891,13.2800482739,13.3027690581,13.1903939053,13.3655963176,13.1890873277,13.3585388668,13.2631935969,13.2795150766,13.2701138204,13.4689373804,13.2264213894,14.8594385869,15.2559789547,14.8547825335,14.7510725809,14.8340189512,15.2684747364,14.7994459112,14.7458775159,14.7504601997,15.1961605729,15.0242063085,14.924695181,14.7819821075,14.7096663495,14.6672142202,15.0469327496,14.9486703057,14.7519180071,14.6394017644,14.7534916848,14.6957685894,15.0867077297,14.7113474413,14.7975768648,14.7118020506,14.6139282845,14.6817085452,15.1427723865,14.7577762152,14.6182106979,15.0150077651,14.7873667553,14.7944112808,14.7039302996,14.7503869008,15.1673378563,15.3224910172,15.0687284016,14.5834323523,14.5022227265,14.486301891,14.9651390447,14.6426141479,14.5489976245,14.8518604976,14.5774340348,14.4948933132,14.6611857455,15.1285475147,14.5602861643,14.4968981594,14.3462258296,14.4016174625,14.8371405878,14.4570062973,14.5538764767,14.4317826435,14.4687788649,14.5844421218,14.6189209629,14.9047315844,14.6095909195,14.3950443156,14.757967714,15.0960792269,14.7242637196,14.5108261487,14.2958142442,14.3598578642,14.5168496218,14.439905762,14.677685362,14.5256657251,14.4703644259,14.6059623155,14.2663184782,14.4865322737,14.2154497359,14.2074026167,14.254794529,14.0463472379,14.1989670341,14.3799320452,14.2202505058,14.4978369395,14.3865883265,14.2035011226,14.0706808296,14.8592954544,14.6747450972,14.6582632079,14.6870267717,14.6771673174
0,5,0,1,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.257515786,13.233409798,13.8377355827,13.5029589433,13.358834911,13.3293387932,13.1788726363,13.2500989499,13.6023166748,13.1971154338,13.2770088884,13.2319798558,13.1301705582,13.1379082124,13.8240538733,14.0828092588,14.1093737594,13.8914729946,13.8640159543,13.7163092362,13.8031078896,13.9231527644,13.9557440073,13.8874662193,13.8447689533,13.7914421836,13.6920712375,13.7698475833,14.1681471614,13.8075571663,13.8293061867,13.8281909795,13.6757205896,13.7251054768,14.0966012142,14.038160527,13.8772238534,13.7670102352,14.1185113163,13.8491433256,13.8808854866,13.8671795844,13.8564897221,13.8045942783,13.8299236575,15.0522128287,15.0447299076,15.3146671369,14.9195254387,15.1005396552,14.9626839222,14.9391522374,14.9993936405,15.3953559342,14.9081627631,15.0309381608,15.2514354083,15.2499500575,15.076731812,15.2958915857,14.9513614185,14.89162782,14.9285763262,15.0070494607,14.7776913315,15.0993742463,14.6937483109,14.6507627555,14.5242248609,14.4688844493,14.8339478976,15.1577118635,15.2703717358,14.9295900312,14.8428295326,14.773983062,14.6066789185,14.6128889544,14.5753269142,14.7674903561,14.9593828568,14.6486049781,14.7029445692,14.7270550958,14.5380985841,14.9379502213,14.4033845954,14.3524802556,15.0952961235,14.3536149707,14.4729452448,14.685575689,14.8367020284,15.1071968245,14.480807401,14.3690735215,14.4054794658,14.316449808,14.3013458238,14.5593980784,14.3384489582,14.3361558914,14.2882387863,14.1247481896,14.0483176313,13.8413879095,13.7457761568,13.4893605675,15.0517337088,14.7915761972,14.6530399228,14.5929305937,14.5888462798,14.708560098,14.8481558097,14.5550625424,14.8103991456,14.7862818959,14.819358087,15.2155444123,14.8082291641,14.7841860597,14.83752009,14.8483546692,14.8516992105,14.9847932287,15.1253835268,14.9043890785,14.6950237423,14.7745872709,14.7849822329,14.8298699957,14.6525418639,14.6329718855,14.6521658055,15.2499415258,15.2977952417,15.0073869783,14.6602089392,14.5629730834,14.7197652431,14.8194315407,15.2547737516,14.6662547852,14.681453009,14.5636130606,14.5165223825,14.4662994674,14.8777706977,14.6771239007,14.6767538928,14.5245956943,14.5429410324,15.0313757946,14.7213065147,15.3636021614
0,5,0,1,4,15.2564398314,14.6172603757,14.5052687153,15.0790588035,15.0862245134,14.6246172592
0,5,0,2,0,nan
0,5,0,2,1,nan
0,5,0,2,2,nan
0,5,0,2,3,15.0296266871
0,5,0,2,4,nan
0,5,0,3,0,nan
0,5,0,3,1,nan
0,5,0,3,2,nan
0,5,0,3,3,nan
0,5,0,3,4,nan
0,5,0,4,0,nan
0,5,0,4,1,nan
0,5,0,4,2,nan
0,5,0,4,3,nan
0,5,0,4,4,nan
0,5,1,0,0,nan
0,5,1,0,1,nan
0,5,1,0,2,14.3771346194,14.8373515805,14.4940585419,15.0465779645,14.6849092202,15.0361381486,14.903137888,14.7494953263,14.6192378637,14.8204609575,13.6784187007,14.7261395745,14.9738390542,15.2465979306,15.0342141944
0,5,1,0,3,14.5406497885,14.4690511268,14.5459373984,14.2682982964,14.5299341776
0,5,1,0,4,nan
0,5,1,1,0,nan
0,5,1,1,1,nan
0,5,1,1,2,14.9915571756,15.3992047742,15.459119333,14.8756143328,14.764203355,14.8474112048,15.2116436797,15.0864503047,14.8199263852,14.6900801914,14.7294321836,14.5627010293,15.0492413032,14.6975048291,14.6041846311,14.4199672729,14.4344651121,14.9100572373,14.4904581648,14.2900701389,14.7305243293,14.8180423765,14.542387898,14.4923022309,14.8994440315,14.8194018048,14.6928866255,14.6031060589,14.5365193263,14.7754993964,14.8327855293,14.6615793217,14.898360582,14.7885379774,14.7875212826,14.8475117613,14.7901587658,14.8115475183,14.6061110222,14.4476939251,14.5840760058,14.758841067,13.8961941547,13.8918362248,15.0875459408,14.8126406957,14.870986003,15.6064381606
0,5,1,1,3,14.7921087503,14.5875870505,14.6161576185,13.163963766,15.1478437088,15.0397914218,14.7577693449,14.9489912089,14.8264285586,14.7613110858,14.8535916001,14.90091647,14.9110599742,15.0681615006,15.3975660427,15.4354417367,15.2402180192,14.9875246109,14.9077115452,14.7521721026,15.3314789963,14.9569949871,14.9101856476,15.0586215618,14.8611800994,14.7870650725,14.772772123,14.6486027376,14.4627192901,14.405881794,15.0167009305,14.581844275,14.6811968637,15.1608997969,14.5386500617,14.9500514016,15.113366734,14.7888788637,14.9531520851,14.8530620694,14.5519489923,14.3349807344,14.4982459489,14.4694618305,14.4609758958,14.5141940907,14.7196689353,14.8425430473,14.4761159974,14.2851298491,14.4270341763,14.4099762467,14.7034906211,14.367233656,14.7609830019,14.7294126756,14.7291799811,14.7362162491,15.0195325667,14.6866555268,14.9531098547,14.3630887547,14.4596820009,14.5369132818,14.4708099821,14.360098489,14.7755654563,14.4777685971,14.3196753311,14.4809503955,14.7753935585,14.522047318
0,5,1,1,4,15.0439229689,14.4501850818,14.9962626482,14.5213769458
0,5,1,2,0,nan
0,5,1,2,1,nan
0,5,1,2,2,nan
0,5,1,2,3,nan
0,5,1,2,4,14.8092163706,14.9811420695
0,5,1,3,0,nan
0,5,1,3,1,nan
0,5,1,3,2,nan
0,5,1,3,3,nan
0,5,1,3,4,nan
0,5,1,4,0,nan
0,5,1,4,1,nan
0,5,1,4,2,nan
0,5,1,4,3,nan
0,5,1,4,4,nan
0,5,2,0,0,nan
0,5,2,0,1,nan
0,5,2,0,2,15.355826016,15.0573564546,14.8120183196,14.9567087581
0,5,2,0,3,14.5381177719,14.5505544119,15.0222928545,14.6838579598
0,5,2,0,4,nan
0,5,2,1,0,nan
0,5,2,1,1,nan
0,5,2,1,2,14.8382145042,14.8012730262,14.9436856874,15.6687082909
0,5,2,1,3,14.9829385089,14.8001901333,14.8871461274,14.8192320747,14.5642958792,14.6720826407,14.6642017565,14.8929578526,14.5983348322,14.8390677822,14.9654927037,14.6060437943,14.5038538535,14.4867574545,14.5876847619
0,5,2,1,4,nan
0,5,2,2,0,nan
0,5,2,2,1,nan
0,5,2,2,2,nan
0,5,2,2,3,nan
0,5,2,2,4,nan
0,5,2,3,0,nan
0,5,2,3,1,nan
0,5,2,3,2,nan
0,5,2,3,3,nan
0,5,2,3,4,nan
0,5,2,4,0,nan
0,5,2,4,1,nan
0,5,2,4,2,nan
0,5,2,4,3,nan
0,5,2,4,4,nan
0,5,3,0,0,nan
0,5,3,0,1,nan
0,5,3,0,2,14.7286739742,14.8192759226,14.8241072574
0,5,3,0,3,14.461207018,14.4307583186,14.9736968286
0,5,3,0,4,nan
0,5,3,1,0,nan
0,5,3,1,1,nan
0,5,3,1,2,nan
0,5,3,1,3,14.788646255,14.7518158839,14.5957163628,14.584480535,14.7716808199,14.861044524
0,5,3,1,4,nan
0,5,3,2,0,nan
0,5,3,2,1,nan
0,5,3,2,2,nan
0,5,3,2,3,nan
0,5,3,2,4,nan
0,5,3,3,0,nan
0,5,3,3,1,nan
0,5,3,3,2,nan
0,5,3,3,3,nan
0,5,3,3,4,nan
0,5,3,4,0,nan
0,5,3,4,1,nan
0,5,3,4,2,nan
0,5,3,4,3,nan
0,5,3,4,4,nan
0,5,4,0,0,nan
0,5,4,0,1,nan
0,5,4,0,2,nan
0,5,4,0,3,nan
0,5,4,0,4,nan
0,5,4,1,0,nan
0,5,4,1,1,nan
0,5,4,1,2,nan
0,5,4,1,3,nan
0,5,4,1,4,nan
0,5,4,2,0,nan
0,5,4,2,1,nan
0,5,4,2,2,nan
0,5,4,2,3,nan
0,5,4,2,4,nan
0,5,4,3,0,nan
0,5,4,3,1,nan
0,5,4,3,2,nan
0,5,4,3,3,nan
0,5,4,3,4,nan
0,5,4,4,0,nan
0,5,4,4,1,nan
0,5,4,4,2,nan
0,5,4,4,3,nan
0,5,4,4,4,nan
1,0,0,0,0,nan
1,0,0,0,1,13.5898100096,14.2127128804,14.0728048261,14.0918055744,13.9695328182,13.9050618924,14.0887508892,13.9465285251,14.096077264,14.006669246,14.0663824022,14.2262994745,14.4692135578,14.5435098387,14.4857241122,14.8714553021,14.4777232292,14.5405066808,14.6918142343,15.1147680313,14.6687781572,15.047185716,14.5045760804,14.5189288973,14.1514435405,14.0672035474,14.2947261328,14.1022412187,13.8762788424,13.7655525051,13.9065099838,14.0655462682,13.9165557971,13.8322485053,13.8188721603,14.0796156627,14.2237453461,13.8153790942,13.8947992692,13.779656134,13.7708867925,14.4112838167,14.6027509799,14.2335774745,14.7544192612,14.3231455973,14.2754068285,14.4139789152,14.8397068399,14.6329425218,14.4926530467,14.5413880585,14.8084182327,14.6907404543,14.5634837783,14.3908128601,14.7695498166,14.3390930679,14.6108547217,14.8566310295,14.2095080661,14.1635995112,14.3280582113,14.3717230726,14.7057962675,14.1720135188,14.2337603801,14.3697300082,14.3502666287,14.2855378442,14.6314858933,14.1866706986,14.3766765464,13.6598010613,13.6432260035,13.7102156425,13.7975368279,13.7129488756,13.8539026535,13.8872153814,13.6165928054,13.842894764,13.7519611999,13.7513522941,13.5631266415,13.6744115694,13.6356743279,13.6327765295,13.5498540639,13.5054226477,13.6475415317,14.0811864144,13.636753981,13.5360507035,14.6409950925,14.6560421423,14.3179984104,14.149727457,13.9610388014,13.8811131225,13.9146403959,13.9821999013,14.3420799416,14.1105149695,13.9080217974,14.1555419414,13.8422605201,14.0228616443,13.918543859,14.3624260949,14.1838615962,14.0145815158,14.32730662,14.0675721888,14.0499361628,13.8854365104,13.9713905132,13.9719012769,14.2821655742,13.9025843602,14.111071334,13.8151351873,13.9360568738,13.9680953187,13.8553663067,14.0763113811,13.8022416437,13.9404005035,14.0304995868,13.9096763632,13.8674107524,14.6900562945,14.8285540036,15.121573469,15.2383253809,14.7749157518,14.5923528158,14.7671795354,15.306813826,14.7743544956,14.931237787,15.2721197588,15.037731642,15.0324218782,15.5914026221,15.0291120534,15.4303300321,15.169324761,14.9745208007,15.056598049,15.2171553173,15.0020432449,14.7602940034,14.8947197772,14.8399862156,15.0627424657,14.7419340764,14.088282868,14.121727451,14.0703612369,13.8546746434,14.0181911554,14.7603736618,14.6668551442,14.8513312368,14.9792209279,14.6838443167,15.0289630088,14.86476456,14.8111191432,14.7641142979,15.1103599037,14.7224090882,14.712233629,15.1410136433,14.8146651793,14.8752533758,15.0480523787,15.2698082605,14.9344929597,15.0701990116,14.9488798854,15.0074550955,15.003887749,14.8661207461,14.8575662447,14.8110332509,14.9133189876,14.9224364907,15.1835719341,14.7225529671,14.765618852,14.6722470043,14.719329827,15.0537312462,14.8268426341,14.9237811828,14.4950976342,14.8724486485,14.9399720787,14.5986736435,14.5769412586,14.5044980735,14.6838262122,14.9262485914,14.4757473222,14.5681779597,14.458976821,14.5831469083,15.1274192458,14.0118287088,14.0259915199,14.0880314867,14.1863280587,14.1919676391,14.1181174637,14.2891158074,14.1706283152,14.160152044,14.0513796017,13.9841441993,13.9536327869,13.9954374345,13.970162733,14.0590012248,14.113675734,14.0457878794,14.0116108255,13.9801818271,13.9954039967,14.06712367,14.0481015076,14.101387921,14.023299017,13.9670349985,13.9529633402,13.9323912906,14.056627959,13.9945607466,14.0365658924,14.173168997,14.0417150849,13.9538092289,13.9450287247,14.0319807771,13.9099362811,14.0012825606,13.9272045933,13.9106925341,14.0087644133,13.550711342,13.6692999145,13.6624215806,13.8642737775,13.6606051587,13.6419670979,13.7227789944,13.4860798072,13.4414094572,13.8761885728,13.5224639709,13.4385023912,13.5597505846,13.8053529597,13.6465919161,13.5406822915,13.5255293799,13.436996166,13.4919268811,13.8416933405,13.6327073115,13.564017288,13.4536099694,13.4195022094,13.514318189,13.5339078366,13.4748054639,13.4477010305,13.6130818646,13.6437497342,13.5959404512,13.8428055167,13.5892305982,13.5720256496,13.6428130804,13.7936243311,13.5265859722,13.8521991141,13.7369916258,13.4246708581,13.4838073727,13.4646563819,13.4007387629,13.5255347697,13.5839586471,13.794340466,13.5269770281,13.7177364212,13.8955646286,13.5387901147,13.5004631442,13.4966198953,13.608274742,14.1845300029,13.8750610942,14.0078210983,13.99200889,13.7782984715,14.3672683316,13.699200452,14.2024407232,14.107355774,13.8132465581,13.7786895152,13.7171115513,14.2207625404,13.8185249537,13.6967624102,13.7505357738,14.1093797684,13.9542149089,14.0736019202,13.9905395734,13.8958037297,13.8462185588,14.1959736783,13.803395538,13.9283851837,13.9264287918,13.8635338165,13.8659969241,14.2496604676,13.7922002264,13.7437257054,13.8589567449,13.9332978523,13.9905440163,13.9634344595,13.9206469974,14.3229871434,13.7896349837,13.8830739468,14.2792327913,13.8660386772,13.7955534624,13.6936750007,13.692221594,13.7746606651,14.2778134018,13.8285987416,13.7405030703,13.69683599,13.7431767086,14.2670933569,13.3232316482,13.6704506453,13.5854803029,13.3892113566,13.5819127762,13.583494187,13.4436272426,13.521198434,13.5996323077,13.5196370278,13.8049190226,13.5500217339,13.7465389341,13.6504815669,13.5229763418,13.6018180942,13.6182531419,13.6450849048,13.8260787533,13.5525778452,13.5641533898,13.6310019989,14.0692775683,13.7141315101,13.7293267661,13.57009066,13.4350397436,13.5111597715,13.7383408274,13.5473321104,13.5683564192,13.7056282534,13.5649292587,13.5294159393,13.6684166614,13.5677362914,13.4869402915,13.4531887481,13.3826969691,13.7744512301,13.5613839543,13.7519515616,13.545145465,13.409491809,13.3466461234,13.4558366417,13.5232662457,14.3959664583,14.7248827624,14.3062231476,14.3998522227,15.113066678,14.1777723048,14.2214142975,14.3420510411,14.3215130953,14.7656940557,14.5649182413,14.5384449298,15.0109043247,14.6539950997,14.5688163674,14.5496958323,14.5097802788,14.3730629659,14.4800598887,14.659546311,14.6607832447,14.6219912404,14.5024270642,14.5156892899,14.3841804058,14.7058481317,14.3359996863,14.3543921405,14.3640568846,14.4471817275,14.3877926379,14.2979986113,14.1608667821,14.1074413543,14.0883108742,13.0991270673,12.9376146823,13.1028134751,13.1806437882,13.4734805156,13.0829991439,13.0931174659,13.1102114603,13.0490865047,13.5268433979,13.1274492391,13.1486540732,12.9704186818,12.9236855322,12.909530701,13.3569915914,12.9268993363,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.5744071501,13.7163847102,13.3265359468,13.385863743,13.3673713873,13.4331644738,13.8117702041,13.4991488389,13.2829515501,13.3991188522,13.8918224539,13.7741372847,14.0397667198,14.2665445599,14.383669921,14.3076380126,14.2984732848,14.2958851833,14.347114537,14.4150635962,14.3041881494,14.1046944631,14.2290494324,14.244663283,14.2418670717,14.0840876855,14.0047964173,14.0818558794,14.06869396,14.170963681,14.0653693323,14.0739144067,13.9916042857,13.9019826101,13.8141820655,13.9641734874,13.9711556489,13.9364999554,13.8399926503,14.0257965468,13.9417844788,14.6681748377,14.1571144845,14.0914936178,14.0388789156,14.6021656359,14.1837003218,14.2864327403,14.0511624568,15.1693001758,14.9131829994,15.1082651703,15.305674354,14.917500512,14.9261171509,14.9215367524,15.0753743571,14.9836037937,14.803821885,15.0581362878
1,0,0,0,2,13.545003426,13.4593553361,13.521697405,13.8600506444,13.5142867327,13.5065015651,13.7964589654,13.5073413609,13.6909471361,13.5514653325,13.5738386382,13.6047763897,13.5567180241,13.7056298645,13.8559479708,13.5027112341,13.5340002958,13.6279724707,13.689051958,13.494070067,13.7464022533,13.6295706107,13.5579296344,13.4850762505,13.4948783996,13.5441315575,13.8812841195,13.5564525297,13.8644634155,13.322743746,13.3999991947,13.4196764959,13.2712345945,13.4072325001,13.3122999463,13.5641587926,13.41400617,13.683073336,13.3747430298,13.4278779005,13.2728929911,13.3616629892,13.7156554485,13.3014762396,14.4583088623,14.0837891294,14.0497541227,14.1447824574,14.4987352129,14.3330006383,14.2174997558,14.0232907667,13.7588473009,14.1572480366,13.4976513314,13.54578598,13.6156540088,13.5059814015,13.5656834664,13.7285144618,13.8710609972,13.5886582055,13.631994655,13.5832372968,13.4470062999,13.5716280598,13.6414384706,13.5367053287,13.6285642129,14.2235592592,13.7111443132,13.6530933719,13.6867186327,13.5759019163,13.5499297627,13.8966233122,13.6398379279,13.59518738,13.4505287325,14.1318258005,13.4567854297,13.5795944815,13.6899748539,13.8182589759,13.6327401358,13.8280088576,13.4885797799,13.7171113485,14.8987793778,15.0465226143,14.897760573,15.356863253,14.9477469742,14.8401382786,14.8619171733,14.9963787481,14.8060512584,14.9568786567,14.961838475,14.9729234418,14.7364598105,15.459180126,14.8349908158,14.6210770655,14.8618106458,14.7244381326,14.0232367022,14.7920142949,14.4207857426,14.1962780204,13.9377759525,14.096910879,14.4778017564,14.0531734275,14.0484439298,14.1098876589,14.1023393001,14.2750388522,14.2160601771,14.5763476628,14.4678257119,14.3310413837,14.3618431437,14.5871478136,14.7045754674,14.2779807329,14.3372659794,14.2782765539,14.335753758,14.5977629203,14.1614759973,14.4053711006,14.1720654529,14.1238245999,14.4741456409,14.1362003237,14.2355272392,15.1200844102,14.946940847,14.8803164304,15.4541120613,15.0008320324,14.9358874247,15.0147142762,14.9595839455,14.6598190157,14.6272593141,14.683297075,14.7583103758,14.8629212879,14.4779700584,14.540100218,14.6332326648,14.5478724755,14.798720493,15.7837340004,15.5704963396,15.2363938257,14.9269294387,14.670621136,14.5374583719,14.4310309206,14.4590972221,14.5315470135,14.6038826776,14.3765688633,14.8888840445,14.5316644311,14.5336026196,14.4100825733,14.5467172414,15.7737887963,14.836541769,14.4173249924,14.3679198418,14.3501526129,14.5202640631,14.6368872439,14.356376472,14.6065568033,14.3015301144,14.2011502643,14.2005989455,14.3057015708,14.2502188428,14.2464337118,14.5859461551,15.1236799044,14.7374922292,14.0093727551,14.0984163185,14.3076796824,14.3275525066,14.0163883398,14.0153725991,14.1692311262,14.4178317013,14.1728885845,14.087140504,14.1438497785,14.379946059,14.4546658093,14.182822349,14.161983313,14.641466594,14.2068159028,14.2002748692,14.1055914482,14.269151679,14.4395542192,14.4465736233,14.2629580958,14.1207545889,14.1054604886,14.2050259805,14.2420551124,14.5210918796,14.3102382541,14.8584494721,14.4169199195,14.2462524937,14.2991927432,14.4728767591,14.5909749553,14.6159644198,14.5756349479,14.6754134275,14.9699839566,14.9053626267,14.5497936462,14.4318434218,14.556586049,14.4932175082,14.4058343035,14.3646667754,14.2812010038,14.6289123921,15.7827144696,15.5541495948,15.4460260067,15.2106911919,15.2395953536,15.1748554946,15.385971156,15.2373001194,15.0303952387,15.1228477865,15.2696094073,14.8132997042,14.7218442202,14.8983963509,15.1679223139,15.0642782166,14.8222987047,15.2324378043,14.9061021829,14.6889005251,14.6832951301,15.2919242783,14.7996841189,14.6307354885,14.5326958493,14.9879549075,14.5495751021,14.7789601543,15.2138141441,15.0118105028,14.8844290173,14.6209409013,14.9628030447,15.1976559928,15.0064899703,14.9603169607,14.9623815209,15.0485396455,14.8518301723,14.708385495,14.667237671,14.9292485962,15.0369678712,14.8812686425,14.6803132266,15.0655950814,14.9103361467,14.8811234659,14.6184291887,14.7844129095,14.9088422524,14.6723043996,14.6970304605,14.5901105167,14.1359603098,14.0015165889,13.9664374298,14.0286677424,14.0183108044,14.0989488535,14.1102182349,14.0464996042,14.0460055132,14.0431022509,14.0427641471,14.3821301065,14.0444199449,14.1803475148,14.3563890713,14.2492690897,14.3291722667,14.2742213935,14.1046130176,14.294938871,13.547942771,13.4660948873,13.5493863446,13.4331478248,13.8979962036,13.7462955485,13.5451492574,13.5982355767,13.5070145963,13.7540218908,13.4593942478,13.4213321519,13.5127325377,14.7747453135,14.6802887659,14.2218084603,14.3940290236,14.7278316828,14.4532193207,14.2964775432,14.3006457161,14.1594690189,14.0126120261,14.5248738734,14.2320224112,14.1812535879,14.5041402301,14.1897899834,14.4101516219,14.1133849952,14.2197590405,14.1491478524,14.0364652895,14.0115858547,13.947151051,13.7865090275,13.9433444423,13.9019976684,14.1526776102,14.275746781,14.1075432547,14.2389949464,14.0953011466,14.3168221152,13.9622017911,13.8333747048,14.3784884661,14.6340187003,14.7445317974,14.4817518282,14.5632331506,14.3846492108,14.2488097702,14.6137366143,14.3433260475,14.357145837,14.3312535563,14.1909749026,14.1910575393,14.0527916753,13.8972095288,13.8236158042,13.9731995652,14.1331275636,13.8140164801,14.2639474538,14.3220385921,14.2376692414,14.1670337325,13.7401407915,13.6525733232,13.3898867047,14.046258698,14.0725541037,14.0873873016,14.0501148882,13.9808371501,13.9796692225,13.9229026258,13.9194466897,13.9096905243,14.0689016443,14.0226999781,14.0664154315,14.3762460887,13.9039216503,13.9371500464,13.9760676202,13.1579049224,13.1013428768,12.9772543624,12.905520432,12.9826995555,13.0372972388,13.0253349643,12.976678012,13.2737341634,12.9748906682,12.9854551571,12.9918511131,12.8991034426,13.0074195702,13.1333647798,13.6438913605,13.5656813163,13.5334844156,13.0527482039,13.1031800655,13.2463775289,12.8073657958,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.3120305202,14.4190631002,14.2811844605,14.3165854437,14.3290107738,14.7498668075,14.4373042162,14.2783288969,14.1718740727,14.3263104191,14.7315238104,14.3711010673,14.3102696992,14.2551202623,14.3905667491,14.309641246,14.1912143995,14.3513732902,14.909573213,14.5374102655,14.3087659275,14.3587834123,13.791563894,13.8460313732,14.2825114551,13.7891375468,13.7398485352,14.0103402569,13.6946392224,13.5789435388,13.5434278818,13.7741717642,13.7745278712,13.4683478615,13.2970136655,13.324438145,13.4280988741,13.5621393191,13.4212447188,13.3748860996,13.3920251443,13.4329315853,13.6660908474,13.3066655424,13.4300777912,13.6082956109,13.4875974493,13.4510004232,13.4173951578,13.6043294153,14.1008497127,14.0463971651,13.977500669,14.2581418594,13.8112214399,13.9155560136,13.9962145686,13.9695755812,13.8854149726,13.8801224495,14.0632186208,13.8372884276,14.3341524852,14.1910343583,13.9979652092,13.9071146545,13.911941022,14.0039881629,13.8778716052,13.8726464818,14.2825970979,13.0161279186,13.0434540959,13.0578341947,13.4675310401,13.1018835306,13.357477815,13.0306936439,13.3132998128,13.2605422392,12.8989547114,13.2285531434,13.0700924138,12.9262476897,13.0141905766,13.0943650834,13.0014825443,12.9112756252,12.9245642367,13.4964189597,13.1603816259,13.1354959472,13.1368114298,13.4166677955,13.1942601976,13.093124494,13.0554734347,12.9739289124,13.0814069412,13.4618488845,12.8953421739,13.3403297282,13.1127017965,13.0909822645,13.0549770633,13.0414863516,13.2488670898,13.1099589931,13.1789039908,13.0798758399,13.0233406894,13.0510324247,13.1050355289,13.1552038782,13.0620721032,13.3433362753,12.9801667437,12.9884003796,13.8924963696,15.0068150305,14.9673638851,14.8437930935,14.6772378216,14.7507928098,14.6383054264,14.4217776732,14.699332394,14.3695435767,14.6887997615,14.4083903119,14.7156612547,14.6694405852,14.3937444111,14.4209855781,13.7101813097,13.7748547261,13.9360844433,13.6237986608,13.9120539554,14.0125259294,13.6816582491,14.0042625714,14.1333359389,13.67144933,13.6282866036,13.7897330906,13.6954750644,13.7448745701,13.6443746249,13.8562012246,13.715933236,13.7379322374,13.6942337786,13.6227119109,13.6538286528,13.6168102615,14.1027178154,14.0637314717,13.7828855667,13.5509955308,13.9855893519,13.6844821346,13.7972176276,13.5491863122,13.9901437499,13.6778664035,13.5706940916,15.2456358926,15.0046863949,14.8578473565,14.8381580278,15.4620204078,14.8086823554,14.7651399949,14.4863577236,14.5080251497,14.4812183567,14.7171907787,14.3516245125,14.2664732014,14.1969140949,14.5612130927,14.1276762058,14.5871662574,14.3146875771,14.3412064636,14.3268266444,13.5408185118,13.5788253328,13.5262738509,13.6286243862,14.019068013,13.7179304569,13.6190835847,13.7385364362,13.9857891373,13.6007903623,13.8680622213,14.0473563896,13.8210343789,13.9543193579,14.00375232,13.7668088788,14.0791555335,13.8883669376,13.9407909452,14.1992175558,14.5358579864,14.1284879734,14.0435809905,13.9759138762,14.2814049302,14.2087687335,13.9265996911,13.7313300144,13.7739154129,14.0926287025,14.0217472344,13.9330787542,13.8884075826,13.7630340108,13.882259399,13.74354186,13.7484972671,13.7034959089,13.7474243187,13.7406506045,13.8070953285,15.1495384976,14.6730096513,14.6778500917,14.6930663099,14.9978587718,14.8400654331,14.5552363942,14.9613932852,14.7013567988,14.9273092144,14.5727070116,14.3803302707,14.5901015919,14.3678471795,14.4653354013,14.5562481083,15.2787140705,15.0406445861,14.8161555872,14.896474184,14.4532768932,14.6255791729,14.6565812684,14.6647206306,14.6303464373,14.7059218495,15.1482632621,14.7743342896,15.116486772,14.7940365893,14.6842995377,14.6840737771,15.7130503709,15.6165019863,15.2357493898,14.872281121,15.0554367527,14.8397045738,14.8318559726,14.720874687,14.9540887036,14.5390175202,14.539036162,14.7704470338,14.9216136415,14.7240795486,14.7104650239,14.7016027597,14.5674063388,14.9269746664,14.5300512659,14.6469153604,14.6897574971,14.6379762791,14.50746252,14.8322667757,14.6784482612,15.4798347665,15.321985107,15.1313354837,14.8790271445,14.8416641509,14.6434294539,14.6709736298,14.9410008341,15.0613621342,15.3557030748,15.0638702149,14.9835978672,14.9631319811,15.0721977154,15.1015938715,14.8387091448,14.871629678,14.8461248075,15.0142207806,15.2777255239,14.9202765395,14.8206625882,14.9557190811,14.7957722545,14.7816162814,15.4648438482,14.868427572,15.201916673,15.3434656152,15.5018721779,15.1696270765,15.4684854376,15.1243398108,14.9395565342,15.0241783346,15.014078545,15.3694173241,14.9558475203,15.1562348534,14.851047167,14.899175296,15.064405193,15.1883978591,14.840860634,14.7373234868,14.7287281765,14.8960177926,14.8711019841,14.7655294558,14.7666478476,14.6955189983,14.8925465077,15.074712202,14.8841777166,14.7593526431,14.8349808796,14.6364846395,14.7325468563,14.5512071862,14.9903583866,14.6569582298,14.7748801659,14.6436775411,14.9052529482,14.8758655669,14.7214644449,14.5688766858,14.7349023514,14.7029376325,14.5430841701,14.9028080113,14.5529898662,14.6284819689,14.6833968895,14.9763865783,14.5492056131,14.5512817249,14.8593468589,14.9520624514,14.6503083805,14.4314327126,14.5893761346,14.0335337289,13.8868190104,14.0233424722,14.0809908347,13.9065248072,14.0746590144,14.2398533066,13.9638116408,13.9529456304,13.9285610167,13.9022149229,14.1092702427,14.0146257042,14.05053219,14.0144748783,13.9757645211,14.274334667,13.9871118159,13.9698560612,14.0369579122,14.1055808206,13.9779022733,14.3628658351,14.0338591211,13.9998809113,13.8774039859,14.0777904489,14.008588755,14.3188286608,13.9565956341,14.0163475234,14.0130598115,13.9468983131,14.2261307869,13.8474123124,14.0413591732,13.96034679,13.9439945152,13.8924368823,13.9474884112,13.8601641093,15.4343333603,15.228069154,15.1986018766,15.036020887,15.046389652,14.8354968844,14.8434259369,14.8152447177,14.8783157529,14.8258221277,14.3340206532,14.0367201996,14.0523594331,14.0769188364,14.089456814,14.1324592123,14.1472188997,14.1343566289,14.5202544696,14.2610721385,14.1572690752,14.1458407273,14.0475134651,14.2221281595,14.1763997445,14.0270698006,14.1087704924,13.9918868428,14.1589953065,14.2137259076,13.9564551054,13.9889762207,14.0531461358,14.1346642719,14.448366414,14.1324391598,14.0586347282,14.337566032,14.1842535152,13.9500684447,14.005807458,14.1535586775,14.4226696942,14.1888650607,13.9975972141,14.0365566618,14.224717065,13.9199033169,14.1468970013,13.9954701087,14.0372630267,13.9370157387,14.1450642484,14.3944518463,13.957451669,13.9504638165,13.9524127469,14.0126968133,14.4462222817,14.059172751,13.8829153825,14.3802068941,15.6006652284,15.1794259487,15.1446314221,15.0476619423,14.8510984009,14.7982974926,14.7893009971,14.8053489718,15.3123067836,14.7504182092,14.6594968474,14.3664535988,15.144919011,14.6764070679,14.8147086027,14.4615093113,14.3813125183,14.4670972072,14.4591543305,14.774473864,15.0154624175,14.7191732126,14.7386083177,14.1975536255,13.9915236241,14.0648237287,13.9515913816,14.0333387143,14.040443574,14.1462129669,14.0691851913,14.1397488801,14.1376602792,14.0382929342,14.0850936133,14.3380659544,14.0917272684,14.1233660184,14.0359254942,14.0270058296,14.0298881585,13.813018787,14.0632054685,13.7322524821,13.8580097857,13.8670516268,13.8195333562,14.0792049987,14.3943086918,13.9024246321,15.077270194,15.265243833,15.2272849455,14.9634440023,14.7472673333,14.8308762543,15.2512823784,14.8379557306,14.9555649133,15.0301360633,14.9545935146,15.0522599515,15.2237489608,14.9584917318,15.0189754568,15.1154639335,15.1648575006,15.2650126545,14.9208185292,14.8974241614,15.2397820177,14.8078878588,14.2663790633,14.2327151292,14.2651165308,14.0913283362,14.658468156,14.3006608847,14.1482879663,14.6252965128,14.2382953493,14.184775121,14.1423686364,14.1068070691,14.3797924306,14.2189244915,14.226039868,14.3741739165,14.1199196448,14.1070904108,14.3001449385,14.3078200698,14.5452703457,14.4639748748,14.4295298209,14.5480811298,14.5902151726,14.210398301,14.329900567,14.5871432965,14.3487275737,14.2951360297,14.1622511231,14.2108846412,14.2010189322,14.2693959821,13.9525602094,14.3236054785,14.2034128228,14.0269078286,14.0335367379,14.4017332062,14.115160642,13.8287928864,14.3691091683,13.8793623426,14.1210912123,13.8813667101,13.8383824376,15.5961186715,15.975788596,15.5510922922,15.4967803465,15.3227366133,15.3623380149,15.2217169156,15.2460649848,14.7472672084,14.4029518217,14.3524704728,14.519950805,14.360311479,14.1074947562,14.1678572777,14.5996817558,14.3881999035,14.1068926641,14.1488974012,14.2548288689,14.6682734483,14.2218616721,14.1694167228,14.518436584,14.4160059033,14.2992856218,14.505944619,14.5949895978,14.359713835,14.3891717672,14.3743496935,14.5770867481,14.4407434701,14.3586876004,14.2038509437,14.3211271756,14.4871270697,14.5240590212,14.2609012428,14.3070304574,14.406762558,14.7726213038,14.2810199193,14.2006933419,14.3551148632,14.8734785866,14.1284937057,14.2561251467,14.6074267572,14.2575251034,14.245557888,14.1837481403,14.1953505135,14.2251243845,14.1292100864,14.1823846095,14.4495279245,14.3619115657,14.3437996735,14.2328326579,14.1626795496,14.1597552735,14.1975194019,15.3438274687,14.7384456223,14.6018353399,14.5685310912,14.9233784806,14.6168578468,14.6092861268,14.7497994831,14.297471973,14.4015153799,14.1411502803,14.0804943957,13.9559882518,14.570121087,14.1199126244,14.1428015641,14.4011867603,14.7821387546,14.7442605692,14.4531110139,14.2643450207,14.3535125887,14.3432399144,14.377385992,14.2568299791,14.1556196796,14.4359197144,14.2791453087,14.2151274284,14.4573305297,14.3070872043,14.3720410039,14.4636813374,14.4825957431,14.6494286471,14.501357069,14.2984054527,14.4242084229,14.5911849395,14.2899424661,14.4641551816,14.6056047435,14.6183552889,14.3498202616,14.2600439128,14.2215414749,14.3090664559,14.5367554132,14.2774927542,14.268279864,14.2857661511,14.1282654491,14.2082691983,14.3547831224,15.4619967154,15.6684501171,15.5926163217,15.7609882043,15.6229827846,15.837974593,15.1660046427,15.1807062317,15.2455238499,14.9451193228,14.3403964391,14.4752840575,14.4568694281,14.2571669337,14.1696883657,14.2049590468,14.162616723,14.2988393745,14.2870286202,14.0548325313,14.4137361057,14.5227958553,14.3456073506,14.1753507993,14.0682882434,14.1363941133,14.1614054649,14.0632503726,14.0675109152,14.23877094,14.1694984904,14.2307597101,15.4369889738,15.5540414775,16.0887855579,15.5763095157,15.8873528682,15.2407105702,15.8607369867,15.5083484117,15.4135543298,15.5449752238,15.246606136,14.716765051,14.8056876315,14.5309161124,14.4239413307,14.5084729489,14.6892614228,14.7074253087,14.7677879155,14.7757202245,14.9296215816,14.7936089733,15.1627905028,14.7917889165,14.6820199349,14.6154502994,14.6245969256,14.6324972429,14.6405440826,14.6968014354,14.6324140303,15.073434328,14.5297166768,14.4316231782,14.3431442613,14.4742292423,14.3404962155,14.4628019184,14.6943609377,14.3912309196,14.5095877366,14.3184349669,14.3439980156,14.4225069215,14.6232862564,14.4712656043,14.7040263035,14.4722559293,14.4400162576,14.1837091992,14.36398852,14.1599030716,14.4721459298,14.3125128136,14.3823378346,14.1148414342,14.0636644725,14.4442463483,15.3286439907,14.843650761,14.9126294077,14.9992412227,15.332899506,14.9956136551,14.712704414,14.6840423448,14.7629706972,14.7411314655,14.8717488976,14.8928267633,15.3864598069,14.7897834724,14.7681293347,15.3782682973,14.9157449094,14.842999522,14.8439319994,15.0305316848,15.3306409385,15.0612819377,14.9354146846,14.9344159746,15.1485691687,15.1594732425,15.2370620189,15.0913633775,15.3077002744,15.0390273196,14.8673721416,15.3700493054,15.0360267786,14.8753010414,15.2783945452,14.8006294061,14.7226319046,14.5532693965,14.503458415,14.3576729846,14.2762434085,14.3940061959,14.2978914345,14.4187776259,14.3668898165,14.1872558309,14.1215777157,14.234230626,14.1587139971,14.168945536,14.2738791615,14.2489405579,14.1671303922,16.0455123859,15.4359373635,15.1260028309,15.327054792,14.9860998748,15.0333341427,14.9026231046,14.726867495,14.7808793082,14.8646464917,14.6879079174,14.9318609372,14.6763022867,14.5473285703,14.4487614442,14.5917731652,14.7735627368,14.4226537235,14.6390231757,15.3543788791,14.4409045089,14.4503801237,14.4991616952,14.552534609,14.6970633871,14.777053103,14.6410140416,15.0316564505,14.5293824889,14.6449414905,15.7625327083,15.3850575062,15.1569919126,15.0580580084,14.9498066998,14.9773713124,14.5952610012,14.7319374014,14.6799584336,14.9566328392,14.9693298541,14.8203842633,14.6514592157,14.6246309671,14.5773077371,15.145553645,14.7225410833,14.5812298719,14.474721046,14.519293818,15.0053114,14.7477384806,14.4710107048,14.4911092262,14.4691311023,14.9173848127,14.6439756546,14.4328806657,14.5055502673,14.3791496529,14.6550003549,14.409967202,14.3532600992,14.3613067592,14.2271392792,14.6783735813,14.1532503079,14.2636572277,14.4357139326,14.475752128,14.1820248338,14.0519713064,14.3392933821,13.9851799731,14.4128326136,14.1177155719,14.0978017619,14.0790631629,14.5481482724,14.1035272079,14.257028474,14.0338031441,14.567572741,14.1462291184,14.0829307527,14.1432160749,14.5475029073,14.1619857235,13.9961182298,14.148876665,14.0822672488,14.2352865542,14.1652479453,14.17327063,14.1183584874,14.2086417293,14.1597932388,14.3114765081,14.0600608948,14.016259671,14.1400015042,14.2164138298,14.1226364059,14.2804888917,14.4710433691,14.1014638259,14.2427921858,14.4494581565,14.0912080608,13.9688977869,14.0240978277,13.9882918744,14.0323238332,14.3601405295,14.9503081082,15.2085452881,14.9382845545,14.8580004372,15.0489419788,14.6805391854,14.6823432806,14.3235993406,14.4558559256,14.4060964886,14.4495468845,14.3783553398,14.3090173856,14.2350334955,14.2329084419,14.1144811132,14.3877408193,14.6272887777,14.2908579076,14.57895012,14.2675229576,14.2632503879,14.2396779853,14.3967354985,14.5349876628,14.3657555279,14.2214162408,14.3875972192,14.4464547929,14.6129871284,14.5431310689,14.2743814487,14.4755120941,14.2106526508,14.459291251,14.3398708055,14.3530954026,14.4475044115,14.2690688593,14.3392817637,14.0968107826,14.209551224,14.5206253603,14.0949366807,14.3226942119,14.1531212789,14.2413372056,14.569737292,14.2489313273,14.0882634322,14.1557826596,14.1784144315,14.0000067949,14.177066647,14.1038163907,14.202837059,14.1958090499,14.3492939295,15.4682425044,15.3758167891,15.2871732064,15.3403794969,15.1076641814,15.1038069414,15.7420869524,14.9271628559,14.8847069782,14.8306984483,14.8879975107,15.3115185074,14.7183796549,14.9656853918,14.7461440556,14.8222823989,14.6419032355,15.4104723233,14.3386821123,14.401450742,14.041350675,14.2065373333,14.5710689383,14.1594935732,14.24305922,14.6615559948,14.4586928213,14.4040332498,14.4949759841,14.1359420261,14.2766177846,14.6846060235,14.5509401721,14.4461676389,14.4192161869,14.5907361036,14.1176176919,14.2646234063,14.2563809143,14.2789721385,14.6399524113,14.3196564926,14.2712001335,14.2413552965,14.1902814898,14.2049770508,14.5847734206,14.0408817201,14.1811151134,14.4754206918,14.1174806537,14.2293791687,14.2060836451,14.0950687247,14.2430042058,14.2706441809,14.0776094986,13.9593695662,14.0488517966,14.0973552535,15.6061367864,15.3835406957,15.6293000058,15.3832117157,15.0397153106,15.0669966514,15.1838736246,14.9216733783,15.4672776549,15.2655820141,15.2548382811,14.790594127,14.9350848118,15.3929133175,15.0062858504,15.0174318429,14.9439520929,14.7605511214,14.8315015983,15.5091757991,15.0700210681,15.2075265476,15.6953758347,15.4327611036,15.6978027383,15.4377812545,15.3585085424,15.4133381295,15.454374461,15.5345819785,15.1199005611,15.3954109564,15.197335088,15.4254481512,14.9908440289,15.0130669468,15.1505406389,15.1446705454,15.3669720396,15.0758744555,15.1393398462,15.4803486453,15.6205292214,15.274057167,15.1757229573,15.1996503637,14.7842398617,15.0459093472,14.938869414,14.8405601258,14.8177589145,14.8749991005,14.8631690151,14.82906176,14.5560811043,14.7212493777,14.7212354526,14.7918256362,14.7905301519,14.6961946375,14.8867444297,15.3295862245,14.9211894501,14.7957148406,14.8599595667,14.7950071016,14.74978082,14.888134246,14.7824760973,15.139665119,14.8736939954,15.0559830016,14.9866950773,14.7107299382,14.8322154727,14.774654744,14.7327356127,14.6464152686,14.8236484039,14.5977805502,14.5719509604,14.720541646,14.6556812272,14.7197152979,14.9476825526,14.8525113626,14.7942078326,14.585688856,14.5727785919,14.6014463627,14.4426766428,14.7858877314,14.7680857879,14.1022600591,14.0578015934,13.8879653832,14.1009588612,14.3133764115,13.9907374274,14.1439526948,14.3907564968,13.1970019367,13.5075245555,13.2302418612,13.1103295199,13.2031834502,13.6511409723,13.4702932351,13.468092469,13.867005923,13.4110636283,13.4833517972,13.6904951729,13.4769688613,13.7594779418,13.2555957012,13.4640297986,13.2873816151,13.5275053274,13.4868953824,13.7259216668,13.5274134722,13.4756295098,13.4971093928,13.7795005951,13.5225920331,13.4458670336,13.5033668909,13.678806922,13.5043474477,13.8698342297,13.4958075146,13.6453228867,13.7127948765,13.8576001152,13.4669448523,13.5844721364,13.5295492433,13.5527020152,14.0520409019,13.7890155422,13.4388359415,13.4158749197,13.5903027945,13.4297478788,13.3333503796,13.3069023601,13.4911087324,13.8069019686,13.3144147796,13.3468734324,13.2153268041,13.6644697095,13.2604556285,13.3133161685,13.3997018801,13.4380877073,13.665824218,13.3780135194,15.2495535959,15.1466259602,15.467496821,15.0412812322,15.4517938897,15.0290077837,14.8904936314,15.0357251195,14.7824020547,14.7437565824,14.8319895506,14.7438311438,15.0793298777,15.0290708261,14.816478302,15.2326779481,15.7106442284,14.9661798325,14.8630720648,14.823326077,14.8626908758,14.7321802995,14.6805672166,14.5503243592,15.1262212125,14.7949176403,14.7757238781,14.6419982971,14.5476688784,14.5928814685,14.8370492479,14.610433701,14.7375758907,14.5841706785,14.5763410282,14.8999361314,14.6718847814,14.6426811848,14.4965713693,14.5940912099,14.6413228932,14.9583627622,14.5972389179,13.8974172605,13.937717869,13.9984750237,14.0063979119,14.362732967,14.0750356816,14.5427198758,15.3731787035,15.0990108409,15.4274601251,15.0676804172,15.0919518375,14.9968945132,15.0241374319,15.0015286907,14.9491548323,15.236520727,15.3269691812,15.0785237685,14.7479074049,14.6594714611,14.7543099985,14.664101753,14.7374434953,15.0409996536,14.6709346771,14.7587833603,14.6276251778,14.4662839924,14.9750822018,14.7305495624,14.6628026134,14.5704156948,14.7575799508,14.8248236461,14.7507627209,14.6473654968,14.6595419248,14.5754862238,14.8242385764,14.6025361121,14.7896955636,15.1540144937,14.6950492558,14.6448594352,14.9354438027,14.7151854768,14.9281354768,14.7349096523,14.664861229,14.4058383964,14.5106755397,14.3771297892,14.6781174,14.6943998337,14.4421342889,14.4371028543,14.7672467406,14.4143706757,14.5408550142,14.438829282,15.5366299942,15.4737468647,15.3223200577,15.0964472231,15.0090483309,14.9349853577,15.3014488992,15.1479195959,14.8942146509,14.8351391817,14.5117644478,14.0170029437,14.1430509822,14.4800833134,14.3788501102,14.3170395454,14.292777162,14.1750563627,13.9545086331,13.9815546037,14.1027634952,14.0144446601,14.3252567191,13.8933881111,14.2765175152,14.4313620034,14.2706646282,14.2735283901,14.4177930104,14.1518420979,13.9577787437,14.3432770989,14.7158889744,14.0355402231,14.0757177872,13.9757486603,13.9806997561,14.137558732,13.8276567111,13.8504053444,13.8352769312,13.7491082337,14.2205244469,14.015463923,14.1418796089,13.7111569536,14.2649959347,13.8410552498,13.7099334674,13.8826207724,13.7950536889,13.6962652289,14.6537579018,15.3475017112,15.1216864139,15.1357206157,15.0952534886,15.0493563561,14.777913371,14.8414946288,14.7898915162,14.6727657013,14.6567729358,14.8230870061,14.3623799794,13.9884626415,13.8890444335,14.123259037,13.9559671947,14.3615590992,13.9983412159,13.8727411822,14.0441977738,14.0019989171,14.187422647,14.0066755215,13.9825887022,13.8303686441,13.8422250602,13.818757541,14.1423167797,13.916547368,14.2314042641,14.1255721107,14.0652313335,14.0913123066,14.2367054347,14.2461964769,13.9700603228,14.485440892,13.9188885757,13.9797832755,13.8583034818,13.8217071205,13.931714935,13.998756652,13.9849004465,13.873761851,14.3184669004,13.9758149821,13.8368246583,14.0057163908,13.9747176813,13.7581165643,13.9985254667,14.8827782481,14.51774426,14.5275752914,14.593532649,14.4641686764,14.6244576694,14.5130150893,14.5513439821,14.5344457224,14.2371165277,14.4106919093,14.5370151394,13.9673846287,14.2886051877,14.1759011416,14.5765620902,14.6177325398,13.9996382231,13.7102316828,13.4739527924,13.3626854242,13.3603320512,13.8643338865,13.7062108483,13.7473718757,13.1802172945,13.2226243499,13.1774189506,13.3168254481,13.3883567578,13.1446717997,13.3603243807,13.4340150174,13.3690644378,13.6687900627,13.4142934261,13.6424509377,13.346297549,13.2298061021,13.1993839923,13.2962839204,13.3706470416,13.3591150526,13.3443178446,13.7193596321,13.4756151833,13.3408110275,13.2595030275,13.1306258433,13.3556011888,13.7315352447,13.3976704445,13.2384227766,13.1315726678,13.0234663391,13.0981041352,13.4708523529,13.2646951946,14.2962734713,15.4333777395,14.8839375153,15.1989073012,14.8098891488,14.9121625823,15.3795999532,14.6544382853,14.766089146,14.9934284646,14.9537758014,14.6676668745,14.614798785,14.506608152,14.4312715327,14.2373751402,14.5585032772,14.2434053421,14.6245203567,14.0678960494,14.0926838302,14.0328491198,13.8916012145,13.8977827097,14.1020769736,14.0586502068,14.3635261634,14.3670643212,14.0957544496,14.4660849444,14.1036734062,13.9148549708,14.413358181,14.1166346696,14.3448277789,14.1932003079,14.1660843402,14.1191163619,14.5103643403,14.2998128155,14.3078165812,14.0342793915,14.3852631375,14.0791076207,14.140844143,14.0983514533,14.1967245575,14.0322641744,14.3745937535,14.2621140626,14.075909407,14.1411661928,13.886587185,14.0996578786,14.0702628556,13.9205726687,14.383960504,14.0498168512,14.0231109262,13.9266502814,14.5216238378,14.0055459029,14.512004857,15.8157847558,15.2186221388,15.5948736329,15.3839184217,15.4508851143,15.5533009654,15.6709532835,15.4527609259,15.3547365813,15.3256915198,15.1282657974,15.2148188041,14.4956676814,14.5494128623,14.4245938508,14.4376738051,14.6766545828,14.6524351063,14.5445889348,14.8470733214,14.7798806296,15.1480841812,14.6038574766,14.3759419157,14.3779223933,14.765891762,14.555321711,14.582927176,14.6416581222,14.7294891242,15.1197789998,14.6570242294,14.5546157211,14.6372005496,14.6963620498,15.0459324994,14.4524524545,14.8626726421,15.1580502994,15.0116877355,14.8325010634,14.7134360096,15.1591425462,14.7952547806,14.9726179817,14.5970068815,14.7119833089,14.7993108292,14.4983907826,14.5105454271,14.7278204122,14.7866691836,14.7531421753,14.8187728276,14.7767450693,14.6348985011,14.6412156014,14.7632479993,14.6778565592,14.953225316,14.6428607474,14.9684280659,15.7053809303,15.6321079845,15.3282793611,15.9597389698,15.5399392731,15.4800232912,15.5725069478,16.1693896466,15.4173675937,15.272419452,15.2477755448,15.2214149382,15.2584934882,15.2956777201,15.5946023443,15.5701372818,15.1720097646,15.5121588031,15.1592955238,15.2556933368,15.6425727339,15.1690433778,15.0845481191,15.6855601842,15.1058404859,15.0938762784,15.4005697785,15.2514100384,15.2778051488,15.2532336956,15.2274505434,15.9892748413,15.4175361047,15.2244579056,15.1226012707,15.2688426683,15.1511332366,15.0530386167,15.0221648799,15.368577852,15.7080173002,15.2057737864,15.0678808836,15.0717827303,15.1609128233,14.9244212749,14.9986607569,15.3475819812,14.8206010173,14.8610954079,14.9071926797,15.1129166834,15.0615469158,15.4341923257,15.0111808025,14.8944558684,14.9164993533,15.1960043044,15.1859852464,15.056695086,15.1443838011,15.1552301243,15.1465208712,15.4298956305,15.3934439834,15.7473296617,15.5182116305,15.1084666496,14.8684184399,14.6135242951,14.8079451167,14.8599565815,14.8778741612,15.0688052767,15.2870467943,14.7331655149,14.9060398621,14.777182707,14.6633158389,14.6999831676,14.8044409368,15.2863752452,14.8641688504,14.9410384834,14.7305911716,14.6901773986,14.7159305478,14.933452109,14.8876483331,14.5596722413,14.6579900848,15.1093268007,14.7601766924,14.7132691734,14.6323956104,14.6292867562,14.6269713505,15.2694770445,14.7628230609,14.7553886634,14.6903789526,14.5107268095,15.1774201895,14.6962091123,14.6652732539,14.5385282362,14.8825203841,15.0468322094,14.7652076147,14.4954998984,14.4613776132,14.5360977773,14.7450118417,14.5459272252,14.4452433026,14.9148336812,14.7538926662,14.4926590642,14.5370663905,14.8167100282,14.6664373832,14.8013810586,15.1659014053,14.5796876564,14.8282248686,14.7328213268,14.6896593753,14.662966207,14.755758422,14.8637773517,14.8400880818,14.8213074895,14.66331791,14.6463883633,14.6649781955,14.9035436326,14.7045862394,14.3391064816,14.3903279115,14.3644369427
1,0,0,0,3,14.8134077361,14.8796967616,15.1187449919,14.8282187858,14.7357844586,14.5587637335,14.8430020456
1,0,0,0,4,nan
1,0,0,1,0,nan
1,0,0,1,1,14.4595820325,14.089463414,14.4416437985,14.0939815629,13.9813694138,14.0873840923,14.3480095169,14.0776790762,14.0245296124,14.0435677348,14.2141025943,13.9201691954,13.855046823,14.7906857097,14.5021737303,14.5660131881,14.4729295416,14.5165782368,14.4579586813,14.4875226725,14.4710397749,14.8861491875,14.7086378017,14.2718514234,14.1411282992,14.2508089669,14.3981409351,14.1244997791,14.0465587139,14.179360914,14.3338366911,13.9962569475,13.9791312495,14.134935813,13.9884247581,14.1000220929,13.8701183949,13.8658977356,13.9351021799,14.0642931542,14.3474373682,13.7559585861,14.17339619,13.9039414359,14.104870898,14.5674119916,14.1176652511,14.2819026846,14.4072802079,14.3415401829,14.6024908183,14.4686218446,14.4481467219,14.8785601334,14.6091019623,14.6846600944,14.8473962227,14.7539254527,14.4344006686,14.4330381219,14.8518672363,14.4294169055,14.4122935583,14.4588454708,14.2932500421,14.4770788737,14.4511450512,14.3657099923,14.2199666529,14.2956216179,14.4194556156,14.9370404821,14.4049617958,14.281422549,14.1104123265,14.222856875,14.1418147276,14.3442477487,14.3701662126,14.7108917923,13.8083241339,13.8680088297,13.6345145264,13.6564166762,13.712539308,13.7030834033,13.7265131462,13.6344609596,13.6735477855,13.6742036164,13.6170391435,13.9415666068,13.5146156687,13.8463746923,13.6658388172,13.5701844073,13.6487120089,13.9297671353,13.7080600657,13.5564064629,13.5878291596,13.4954098673,13.5471734895,14.3547527112,14.794571297,14.7406681051,14.6587347861,15.0590385009,14.2849907309,14.1569516128,14.0466637337,13.9576605063,14.1883141649,13.8979148841,13.9609971167,13.9675787771,14.0540630865,14.0714995638,13.806904881,13.950631906,13.9225254206,13.9398258317,13.8440695645,13.802552295,14.0839884977,14.0246652742,13.9212946612,14.2243682501,13.9525727254,14.2892919941,14.0661916189,13.8069189256,14.2101320291,14.0176041262,13.95680507,13.9121838737,13.9740214178,13.8806259483,13.8722302878,13.8837874456,13.7592036448,14.2329437411,13.8771955765,13.9383995469,13.9027310025,13.8042002344,13.822755082,13.7547799617,14.0556198423,14.5323091143,14.7272057798,14.6972400463,14.7875010289,14.9184934998,14.8050506912,15.0083674824,15.095098414,15.0058595681,15.049685827,14.7938127319,14.9807314041,14.9899596041,15.0938146006,15.2737481736,15.0415247974,15.176200825,15.0553321844,15.1083396029,14.9576290422,15.0521329232,15.1835312095,15.0459609248,14.9650143379,14.8551753491,15.3246803203,14.9018656124,15.1701722765,14.9162071639,15.3971550459,14.8417685073,14.7444271368,15.0822999729,14.8784680724,14.651714508,14.6600425943,14.0312687755,13.932958074,13.9944077373,14.1438995206,14.0210597557,13.9342172529,13.8474631998,14.0507233615,14.0281955376,13.8786406014,13.8154339053,13.8543400425,14.6831376298,14.6634192642,15.3248124736,15.0426882019,15.3592353553,15.1844907448,14.5714322936,14.5766413164,14.7168038493,14.6436442709,14.7523206856,14.6889461623,14.741901038,14.8111621934,14.8941437261,14.9647860209,14.9622112463,14.9554396187,15.0527803707,15.0639596381,15.0495379463,15.3499932364,15.0194220423,14.9981844995,15.2372223998,14.8326243472,14.6532821424,14.8053747534,14.5856933511,14.7510802635,14.5952463108,14.5258447788,14.6762223545,14.7434730197,14.630567627,14.5504817396,14.694322543,14.2737592687,14.2770040947,14.2461395075,14.1450010573,14.022020635,14.0683389896,14.1080010593,14.0771864558,14.0462131023,14.0852335119,14.0524131583,14.0726953959,13.9475845331,13.9335275781,13.9658223069,13.9463391465,13.9554423029,14.0254032529,14.0194290705,13.9217720722,13.9136562335,13.9847835986,14.0037199762,14.0161559104,13.8636110022,13.8976994126,13.6603056546,13.7533095768,13.5339151981,13.4776972657,13.8608716112,13.5180916774,13.5179211682,13.8056628062,13.5799162835,13.4813470918,13.5674416779,13.5986801606,13.6095146002,13.5131016736,13.5443927709,13.411987046,13.4740809315,13.6642923653,13.879896766,13.7274522923,13.7946847406,13.798644479,13.5193618318,13.5168271937,13.510830135,13.88678341,13.6840372296,13.6821822241,13.4170905676,13.9472963397,14.7571127519,14.2321333777,14.3696687187,13.9252322865,13.8185598602,13.836156933,13.8976538206,13.8163937229,13.7822525081,13.7780696909,14.2617651,13.7806293056,13.7413385218,13.8565184395,14.2816319647,13.9183263159,13.8979905802,13.9361071847,13.8481923365,14.2602386898,14.0403974159,13.9893110513,13.9381457087,13.7175631697,13.709565704,13.8188288802,13.7592973657,14.4501112167,13.5562126327,13.4592577331,13.3875040683,13.4680666711,13.6851895481,13.6779807781,13.6990161827,13.6269483377,13.5600188143,13.9765630166,13.7703077674,13.5354250027,13.8815373062,13.5475370583,13.5710083759,13.5382179511,13.6511026934,13.7566280716,13.6658623894,13.611927864,13.3769996774,13.682771584,13.4062057973,13.4455929363,13.4361763554,13.4210406559,14.3859050298,14.341269024,14.3254406251,14.9044142681,14.8151903766,14.0756553733,14.0564448773,14.1899701333,14.6952622415,14.4456691438,14.4902696347,14.5433661745,14.7241064498,14.4179780086,14.5043268968,14.5176903956,14.718694539,14.3913793385,14.5294961339,14.7422376,14.6221438944,14.5585614846,14.3829928839,14.371278522,14.4000274179,14.1871955477,14.2856936566,14.4192800195,14.581326201,14.2125662388,14.1269035172,14.2340554529,14.2299178056,14.1487329918,14.314005274,14.068048186,14.0942452665,14.2205090962,14.1939589018,14.1654679226,14.4520552432,13.9429061296,13.9039548864,14.071609428,14.249172691,14.1929522849,14.015244692,14.0651622956,14.1614772016,14.1728590969,14.0799680304,13.3451897806,13.1455882902,13.0093664563,12.9291832125,12.9015324659,12.9862729352,13.0952262664,13.0836478537,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.8318984368,13.4553794381,13.4991615733,13.4466653346,13.3953077567,13.3551655358,13.6471267137,13.4924501723,13.3380843168,13.3467314565,13.4881588895,13.2909559629,13.3473791826,13.3088327237,13.763771929,13.9944822414,14.3862977604,14.3634556627,14.2537329509,14.1535729454,14.364522654,14.4308532686,14.472377832,14.9697565271,14.274926793,14.1522694623,14.1837003467,14.1692586568,14.2429830584,14.4183643758,13.98216231,14.241896292,14.3782610078,13.897487551,13.9144906505,14.0602530346,14.4034442888,14.1626590234,14.4218421779,13.9066025622,14.4224692163,14.1024178068,14.0209534876,14.8131752778,14.2235270022,14.2394736238,14.7585116063,15.001938047,13.9625893084,15.1166789525,14.9419844555,14.8488186313,15.5120340565,15.0328265947
1,0,0,1,2,13.3611018445,13.2589027803,13.5408000721,13.646105867,13.6343317988,14.0289457525,13.7431877562,13.8263303389,13.8105870379,13.6810384847,13.6265113634,13.6129078979,13.6074857437,13.6979036641,13.7931029379,13.5854142459,13.582079923,13.7483936024,13.8420268869,13.589369642,13.7211372309,13.7880750131,13.5817412679,13.4717338894,13.4166407129,13.3978717827,13.8826862019,13.6667365748,13.4300809044,13.5390708768,13.5371644466,13.4219063713,13.5452555459,13.5352571367,13.2365844069,13.8276905697,13.2608314855,13.27050807,13.3183498171,13.5975458476,14.2341367006,14.4332322189,14.5982582065,14.3253699377,14.6507888084,14.2902515115,14.3372657878,14.5039650991,14.3757735217,14.5370682738,14.2400033982,14.2481224808,14.0888766779,14.2940384653,14.5646178575,14.4690341043,14.9373547265,14.0875089963,13.693801018,13.6858017252,13.5020983291,13.4464323025,14.0387053897,13.7708051014,13.7121006129,13.5449218602,13.8976536046,13.7188853071,13.9902984938,13.5587812998,13.5192360149,13.7506145068,13.7522965976,14.1361383384,13.5402826784,13.5699519888,13.6333556229,13.6559521444,13.7033502156,14.0929429097,13.6038676228,13.5484329778,13.5273634096,13.5281323154,13.6702786925,13.5090798269,13.6624152867,13.6383132444,13.88351928,13.5485437931,13.44223997,13.5598862715,13.6628502741,13.4587785289,13.5517171096,13.6597339169,13.4919117961,13.5538880061,14.7856782809,14.5931792973,15.0808170268,15.0937334901,15.4565147601,15.0163030851,14.8823455402,15.244923877,15.1325688696,14.965509292,14.91469747,15.1762479468,15.3251883911,14.7739210544,13.9300137069,14.161265856,14.1847151339,14.6304781356,14.2462390331,14.4711190385,14.3500304597,14.3737825906,14.4125445912,14.6800718856,14.5873544581,14.3373652721,14.4672531615,14.3354464793,14.2544051586,14.1135533771,14.128093849,14.3010403925,14.100053047,14.13806548,14.2242276564,14.1029373384,14.0037755748,14.7605516204,14.8060404593,14.8893566922,14.6610753823,14.8695686015,15.0502808017,14.7085581168,14.7141305482,15.1263056546,15.7346978286,14.7277445936,14.5956769773,14.4153714794,14.5252507878,14.2628780456,14.8191678828,14.4905936139,14.5599521989,14.6402061003,14.7347896263,14.9989423227,14.5432531931,14.5853558452,14.6383013427,14.7148445302,14.7584991175,14.5412154121,14.5147987448,14.4162275177,14.2528566649,14.805146081,14.6167639807,14.0946115541,13.9873248829,14.0804416093,14.3535410154,14.737297159,14.0767094962,14.3798005937,14.7156206223,14.758634845,14.6761703627,15.0688149616,14.5883481789,14.4674279569,14.5662136555,14.6425581472,14.8614399217,14.9049497559,14.5930045784,14.4760014023,14.4143721431,14.6297141623,15.25367497,15.4917610577,15.4574898341,15.0233149107,15.0048488951,15.3268226847,14.7931662428,14.8150067901,15.2329490909,15.0074353701,14.7403096539,15.1768315776,14.7215740805,14.7620865209,14.5909903092,15.3900267195,15.2239901178,15.2300051122,14.9599275583,14.9489358821,14.9002915572,14.8382246159,14.753130117,14.9871680571,14.6131108577,14.7614220071,14.5083949764,14.5596626407,14.650728224,14.6766689122,14.866982311,14.8688634441,14.5523327693,14.7097842734,14.9932473214,15.3059453345,15.2175016046,14.7854973114,14.6714730631,14.6501497933,14.7493475537,14.6993930564,14.1048314621,14.1489262123,14.0307223212,13.9630506504,13.97697457,14.1485323493,14.0326913732,14.4075486299,14.1798698072,14.6725191995,14.1988005655,14.1228313907,14.2005306393,14.4755396607,14.0080139973,13.4533958501,13.7730074142,13.9265931965,13.4266864055,13.4429312123,13.3943897126,13.4631868167,13.5746464588,14.2362931081,14.2129063618,13.8550739491,13.7991253287,13.7353915783,13.7551887443,13.8409315556,13.9155848268,13.9942915492,13.952822988,14.6346377724,14.4584933549,14.5745182663,14.2695711743,14.1323461857,14.515448908,14.2843154173,14.1118265562,14.0286687784,13.9035955609,14.1675641619,13.9272918046,14.239548679,14.1435386952,13.9461359884,13.9617670381,14.1599872078,14.2586305384,13.9086147978,13.9341217177,14.0680631814,14.0394763047,14.4224293185,13.9603957453,14.301032334,13.9282333868,13.9045924563,14.017701763,14.308298225,14.3474783278,13.8869181957,13.9192873492,14.0949650465,14.0414722127,14.3004836389,13.1297315692,13.2278175126,12.9568158223,13.0405792736,12.9931444056,12.9261978174,13.1904834357,13.4781064064,13.8504111106,13.4277248473,13.4779949272,13.2905023282,12.8492263818,13.1414511484,12.9873971066,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.5877116939,14.6502038662,14.2121958277,14.2830207544,14.2898719215,14.6260918785,14.5616786115,14.3190462643,14.4412479528,14.3091862277,14.3097054937,14.6314555413,14.5427519517,14.2121332817,14.3193329238,14.3304735647,14.7448805164,14.4059271042,14.0223364921,13.9612921199,14.0510037468,13.7530944245,13.7419295006,13.727107293,13.694890451,13.533790564,13.9229921993,13.7880950499,13.5423897356,13.4269535168,13.3944182715,13.4810922804,13.3479448305,13.7780765918,13.4453828113,13.4045687311,13.3806860684,13.4471751782,13.3945628208,13.5833131538,13.3635643165,13.5580421395,13.2986714491,14.2956123006,13.9217285916,13.9872302272,13.8953555456,14.3462272083,13.9829899217,14.1511346403,13.7699131846,13.8295727591,13.7253539894,14.3102881763,14.1195096892,14.0089566645,14.0010250076,13.0556191558,13.077466187,13.1333760271,12.9972290819,12.9538797222,13.0354096462,13.0896959045,13.0342452353,12.9377480189,13.0499409196,12.9066959144,12.9946011106,13.3011190001,12.9484863777,12.9050978741,13.4155071619,13.0194627701,12.9831839366,13.0430756304,13.166159512,13.1007396824,13.1436355253,12.9583784753,13.0466469181,13.2141792164,13.0322764487,13.1037009577,13.0008627909,13.1620154844,13.0576432395,13.0714098588,13.4028107846,12.9633995969,12.9910049577,13.0684824709,13.2129343029,14.4696218399,14.8197898276,14.8877551178,14.7161717003,14.5794513609,14.7567830554,14.7127653561,14.7504561606,14.6512950409,14.4995522015,14.7385958644,14.4761470723,14.4127066793,14.8864013281,14.3627391635,14.4854699366,14.5512333734,14.6437518759,14.5191514965,14.4312712919,14.7201070984,14.7069575489,14.6721023223,14.0749713367,13.7794349598,13.8758408289,13.8072336621,13.9377823635,13.6602563157,13.7596456443,13.8527129559,13.7706865308,13.7559680606,13.8750593276,13.6386443966,13.8124568212,14.1301942453,13.6392402415,13.8173983381,13.7215905991,14.1423279114,13.8019972603,13.6211397257,13.6125419603,14.1631862447,14.0886771875,13.8504537814,13.6945345591,13.6084985253,13.6841133004,13.7223526025,13.5701488713,13.839863852,13.6275080189,13.528875271,13.6326599387,13.8839679463,13.7437269844,13.7355465072,13.5285266999,13.651898702,13.6417184121,13.5677696852,13.6068935058,14.4280361106,14.9394304558,15.0634127422,14.9952731336,14.9760333293,15.2554414125,15.0799459183,14.7770501354,14.8682367691,14.7293930528,14.6755167586,14.9158804611,14.9443835829,14.6276683052,14.4909705718,14.2919028022,14.1554977525,13.8920275352,13.7531734323,13.7320545202,13.5853679114,13.8150673899,13.7527929425,13.7247995637,14.0883819827,14.0007736371,13.814683671,14.0921254774,13.9295302516,13.9521049915,14.2605946721,13.9013256377,14.3149648295,14.2811648149,14.1681916335,14.1607561271,13.9543516846,13.9110625962,14.0659796454,13.9542671504,13.7458356208,13.8915062922,13.8168915891,13.8487503707,13.9748743807,14.0933720541,13.9688551861,13.907582277,13.9461878756,13.9101297992,13.7004220794,13.9256035336,13.84868327,14.049842928,13.8324600033,14.2925248561,14.5442362611,15.1394912888,15.0575167043,15.6003742454,15.1458419118,15.0438129284,14.9021490483,15.0928427398,14.735152119,14.7518426783,14.704404755,14.5548552227,14.8484356288,14.7951184353,14.5166759823,14.5322581715,14.5520213057,14.6757531877,14.4512097337,14.5341921862,15.1457081739,14.8033611262,14.8699006113,14.4515805734,14.6658355066,14.4245714177,14.4435214652,14.6306824664,14.5571471617,14.5480114911,14.4781764825,14.4466517222,14.9376633935,14.7960339182,14.635601047,14.6159616751,14.9897967644,14.6241412585,15.3654449365,15.5008162101,15.4486630643,15.7011415813,15.2249282493,15.3003405457,15.0987576348,14.9799474949,14.7883049957,14.7403384838,14.6188538738,14.7522829127,15.2236986485,14.8188966118,14.8548736545,14.8834219561,14.8035667278,14.679940743,14.878776591,14.6879824278,14.6397671564,14.6279264337,14.568635927,14.6759250524,15.6349020839,15.4225325551,15.1524749821,15.0367237021,15.242702562,14.8192804894,14.6848217187,15.1069972718,15.3006382393,15.0369858763,14.9604170946,14.9577747757,15.0209938504,15.1737920936,15.1427679417,15.0897705617,15.5701814698,15.3260616556,15.0237561319,14.7635392561,15.0250660435,14.9014775177,14.8090162554,14.8909889748,14.8706220676,14.6482729793,14.8892402484,14.824641778,14.7353709539,14.6938929368,14.6391057412,15.0045942993,14.7930556221,14.7374900126,14.8120990878,14.8696330881,15.5829947864,15.1098098408,15.249677184,15.2781065358,15.2180190778,15.1019780615,15.2006522122,15.0760335811,14.9929974675,15.0725963172,14.9076258933,14.9017735398,14.990116836,15.2220425335,14.8430598785,14.8007184834,15.3776226249,15.333220082,14.6821330982,15.2203159588,14.8468129769,14.5294307017,14.5634613058,14.6254195236,14.8297590581,14.6009766084,14.6870049751,14.98072992,14.7310530827,14.6868876596,14.8194694686,14.4681010896,14.9070086205,14.645144453,14.6844219653,14.8901277604,14.4571695328,14.5765741664,15.1252502939,14.6970718042,14.7353832347,14.6020858123,14.5380990246,14.543796199,14.1034777087,13.9572662385,14.0459034765,14.2652564239,13.8808825666,14.2516874972,14.393883588,14.0196620394,14.0055360397,14.0163996552,14.0375505001,14.1497937759,14.0354722039,14.0233692311,14.0082103198,13.9180458262,14.1657242219,14.0429776117,13.9159012002,14.0407500022,14.0030764587,13.8658571745,14.2349794128,13.9200750589,13.9839701957,14.0958015624,13.9074572347,14.4730896608,14.9899284472,15.3162640039,14.8816304979,15.1663427976,15.1788077256,14.9416288576,14.667103068,14.3872280653,14.1138547727,14.1084270662,14.5259045728,14.121357267,14.3243422284,14.190505455,15.0587081064,14.793242591,14.2885453427,14.1235705682,14.1130649938,14.3945214454,14.1621241947,14.2310916664,14.1252610663,14.0895970945,14.1881828053,14.2719342891,14.2456510122,14.127034742,14.0429092119,14.0350984522,14.3185562163,14.0416932099,14.1265876048,14.0848363305,14.0390208169,14.0683995622,14.3458818121,13.9390296374,13.9825318296,14.2229181722,14.3815590265,13.9156402875,13.9695516171,14.0361855818,14.4563592381,13.9085305375,13.8962402248,14.0234858635,14.0047737725,14.636215143,14.8040768393,15.2790772182,14.9405964166,15.0716344776,15.0423065932,15.0570201443,15.4676494426,14.584974516,14.5271046099,14.6120227166,14.7658769336,15.0422265267,14.4019429815,14.5934878775,14.8875853697,14.4619935155,14.5020187109,15.044850621,15.1661384344,14.7752466583,14.6155581237,14.5937120914,14.5068080879,14.6744716174,14.928840173,14.5738728437,14.25769476,14.6712155404,14.2371345027,13.9908931968,14.3407284191,14.087829911,14.3678976182,14.7579464159,14.3941841669,13.864307283,14.313541497,14.0106748552,14.0152649886,14.0705326796,14.0037726513,14.1463457484,14.0555454405,13.98473819,13.9591301791,14.447859958,14.1265106614,13.9514042524,13.952858097,14.145164099,14.3427699603,13.7868895357,13.9043769254,14.4919846758,14.0103042673,13.8186806454,13.9440856556,14.0118392672,13.8450047838,13.9028569039,14.7826053278,15.1982244185,15.2941336213,15.0028980638,14.8106519706,14.893515347,15.198908816,15.0727442413,14.9147388949,14.8755904409,15.0453774703,14.8663430515,14.9796563312,14.219862525,14.6322233213,14.4931870727,14.1549992376,14.3048694648,14.210322791,14.2496044466,14.0250945968,14.4406835654,14.0945868776,14.1265388693,14.2694411572,14.1799483791,14.4842655631,14.4585301826,14.3096662624,14.2634650412,14.2442882373,14.2057388994,14.5341551985,14.2009665405,14.5783291473,14.0620565081,14.002501519,14.1252010486,14.0684508912,13.9932227646,13.9769703606,13.9045890494,13.8583322565,14.0557345677,14.0715349511,14.3243679848,13.947840329,13.8965132983,13.9006484899,14.3880130615,13.8394257918,14.5023600027,14.5590338714,15.7398638781,15.7704253608,15.3719994205,15.3422470729,15.4426889769,15.327119479,15.4774391601,15.2169175344,15.3007884157,15.2652482012,14.9875362342,14.3517278272,14.1105419184,14.1913250912,14.6155562089,14.442266829,14.2886977124,14.8471602621,14.4640529416,14.3869209296,14.329443087,14.6225630813,14.442405849,14.3725432867,14.2637791079,14.6738954761,14.4253710636,14.5195470473,14.3295352396,14.3262649414,14.7220178034,14.2738007266,14.1659286903,14.367541951,14.2966444393,14.4082325866,14.3013480059,14.4118832268,14.2936482533,14.1526189995,14.1171377471,14.50045,14.2823256675,14.2299967654,14.1956261143,14.5698326751,14.1746170668,14.152340133,15.0652187357,14.8999574109,14.622822202,14.7210807967,15.055198883,14.5706808262,14.783625763,14.7454822477,15.1307060302,14.6547520189,14.0787660229,13.9446604217,14.0667457283,14.101147779,13.945045745,14.1089819443,13.973574835,13.9865472451,14.2692489124,14.1095695967,14.6333219665,14.5063271413,14.3886846907,14.8346711019,14.4900354869,14.422235899,14.3836603647,14.8234125153,14.271565773,14.1955239334,14.5665714575,14.438632512,14.298489446,14.561685014,14.3054751651,14.3734242124,14.2936702885,14.3899491114,14.2803382183,14.396084745,14.4049870714,14.3963754503,14.1850533533,14.2599798269,14.5380080654,14.2713850786,14.3179881316,14.4994499161,14.5165781032,14.2355033451,14.1384276672,14.4658385508,14.4632245124,15.508811816,15.5321122448,15.5673540502,15.4056185844,15.2041949272,15.5597744265,15.1210499004,15.1402181688,15.1338968987,15.4167767321,15.0153724381,14.6280020718,14.7718839361,14.9280395028,14.3028643721,14.1742877179,14.2369855691,14.5763558554,14.5900662759,14.1472595149,14.1572041435,14.2816586631,14.0657459614,14.4592804916,14.4923177527,14.1821367535,14.0297160923,14.3057638481,14.3472304646,14.2580147722,14.3979131961,14.5188299657,14.1649708433,14.1334433309,15.527452645,15.5040124878,15.9164180303,15.6625609706,15.56593161,15.5685326113,15.5247679034,15.5210655003,15.3379982635,15.4222084159,15.535350566,15.5228104802,15.3107280267,15.3501736494,15.3308325451,14.4661788007,14.5458009888,14.8445300694,14.7382335337,14.9177571466,14.578841115,14.9782636219,14.5269793176,14.5268885036,14.4945005838,14.7192669461,14.6750765612,14.5676872697,14.8042680614,14.4544822045,14.4754672789,14.4252416991,14.7328780924,14.4228172573,14.4034772985,14.3233988228,14.3189916022,14.6088367974,14.2163063098,14.273650614,14.4215949247,14.5839125846,14.220490727,14.2347692258,14.2309315698,14.7148235034,14.2883547339,14.2506166622,14.181896732,14.435713575,14.178048781,14.1814467771,14.84125167,14.8532464497,14.8680320836,15.2774915168,14.8839123367,14.9360699266,15.3755069676,15.4733465874,14.8078916283,15.0057066727,15.2940373807,15.4111812064,15.1816258298,15.4953219041,15.4561789084,15.2017419619,15.0261745839,15.1175972719,15.447332861,14.9963795766,15.5587506143,16.124828124,15.6886905547,14.9361418061,14.4327404028,14.3922725449,14.5337956776,14.8069112266,14.3912541379,14.7466905002,14.291931564,14.1501365489,14.4247946096,14.6570395902,14.2647711897,14.1563514801,14.3085594665,14.4110625312,14.2358563638,14.0811508907,14.4439814042,14.3625149967,14.1922256567,14.3878592684,14.4844982412,14.3099372491,14.6535854872,15.6770271484,15.5061444198,15.6356926801,15.603952997,15.4882483901,14.8840229792,14.8335120095,15.0037234987,14.6220502229,14.9084412282,14.7680470475,14.6205979698,14.9288006716,14.5458432789,14.9464074849,14.4431683015,14.630140518,15.440705385,14.7440860854,14.8888102585,14.9836717797,14.5827910388,14.6235178018,14.7666839004,14.6488716636,14.6460255816,14.7085764525,14.7464798073,14.5664769624,14.5462688589,14.5340456275,14.72447369,15.0258935508,14.738794513,14.5990921869,14.5274393757,15.2036211648,14.6533756629,14.5678567951,14.7007787593,14.5496885405,15.0030084225,14.6837904907,14.5642248659,14.4589398853,14.5557666758,14.5932213166,14.5739039236,14.6999654716,14.4618621574,14.6092365106,14.5826062455,14.5225840758,14.9442891002,14.7538538355,14.7487969015,14.3123925453,14.2828327726,14.2152593232,14.7562018951,14.2273627506,14.2894451022,14.3932016062,14.6668010531,14.1637289795,14.2246731937,14.1704592218,14.2236016632,14.1146317887,14.0296313799,14.3049121472,14.3914653873,14.5444027608,14.2069372104,14.2453727345,14.2165837523,13.9022379251,13.8899391294,14.0570780757,14.1744364733,14.0756427043,13.9477544763,14.1890933897,14.1116507499,14.0116345849,13.9959014823,14.0581295809,14.0817132606,14.1344832818,13.9321427708,14.0038318298,14.5564025634,14.2018339515,14.2579474013,14.6397772751,14.061565702,13.9957331114,14.0882315473,14.5475867144,14.2285024964,14.6563127828,14.2244745168,14.1873722974,14.5487819252,14.1486702936,13.9738422138,14.5426887981,14.1148425979,14.0587625438,14.0452471917,14.0152108795,14.05864969,13.9272965747,14.0234683297,14.0899164108,14.120484374,14.0541713116,14.3721079884,15.5103507645,14.8837894906,14.4451015283,14.4998007147,14.7529878292,14.3953260204,14.8171099924,14.1455954313,14.3807449418,14.2721727641,14.430695,14.4328877567,14.3211419756,14.3304267063,14.5812203151,14.5546943906,14.7322230915,14.3473492177,14.2518903346,14.2908174362,14.2978642881,14.594848114,14.3083189848,14.2447242022,14.3938736731,14.1353613256,14.4255206585,14.1172304667,14.2445390342,14.2310207605,14.1026038034,14.1596581132,14.2128516641,14.1976946954,14.0686699554,14.0464064739,14.1769163966,14.1624856682,14.0702423015,14.1444510263,14.1123723887,14.1808793051,14.2340908889,14.001513675,14.3629642321,14.264064103,14.5537266724,14.1068163998,14.3002088902,14.095563415,14.1332541555,14.2691970901,15.0019116221,15.1778107761,14.9928454283,15.3568745865,15.3023883084,15.0392961062,14.7040123343,14.7896418349,15.2449255564,14.8061776126,15.1838772365,14.6874141364,14.6992552321,14.7764357349,14.694861996,15.2040991269,14.7991865471,14.8739104227,14.7678373244,14.7982041025,15.0460944169,14.6141192163,14.6822098884,14.6608030597,15.1247161373,15.066818089,14.6657919884,14.0337340839,14.1742195501,14.346803135,14.2109908502,14.2301821275,14.3038839863,14.2938260815,14.4198715444,14.7657397109,14.2920466282,14.3956044428,14.4184509523,14.2300834459,14.4827577164,14.1950403402,14.2513200765,14.2918209251,14.1134506525,14.4398884468,14.2264444372,14.4275153258,14.1497092156,14.1362036297,14.2312413349,14.1137394898,13.957145967,14.335133913,14.0223233341,14.395419981,14.0244106905,14.6357979947,14.8957533907,15.5904122385,15.5444987333,15.4313109727,16.0348925625,15.5557342617,15.3400520429,15.3208892941,15.2871591199,15.3808274335,15.4981259114,15.4865974633,15.1465281563,15.1631283767,15.0664390359,15.1328481306,15.0254912397,14.9429490818,15.0563432362,15.2941598807,14.8985328302,15.1951889325,14.7657297528,15.0418994153,14.9312589866,14.9448066395,15.1612506898,15.3392357022,15.0297817477,15.1229761804,15.1782668365,14.9734433273,15.099041645,15.2273842008,15.1893769013,15.1637550445,15.6303284888,15.6355832312,15.2673943214,15.6394412975,15.4629600658,15.1177405006,15.3622131012,15.202554894,15.053637894,15.1181715595,15.1311011044,15.0602078925,15.1399278851,14.9488080973,15.0936241412,15.1857081035,15.4091645928,15.3292669463,15.2945329166,15.6193273797,15.4061010569,15.3330636413,15.1177097351,14.9396532802,15.3803610252,15.0509813866,14.8570851814,14.7939283062,14.984618406,15.4192444879,14.674387422,15.202121586,14.7506447719,14.7433221333,14.8098730924,14.8077197722,15.0846331653,14.7626171133,14.714286093,15.1350094582,15.1590946733,14.7542019137,15.1662222723,14.6772121278,14.8123326315,14.8490769842,15.029902041,14.7898527384,14.6934868906,14.700218044,14.6808653952,14.7857249031,14.8683767874,14.7163256942,14.9621994822,14.8953648401,14.8121051528,14.7405654165,14.7301209679,15.0205467879,14.9280853203,14.6374637478,14.6999353177,15.2245581517,14.6739744916,14.6375537867,14.5378934172,14.8945560482,14.4747303873,14.6949992272,14.6393125328,14.9484035875,14.5629384169,14.6027206136,15.0510569917,14.6607054304,14.5734091429,14.7186488333,14.9615816654,14.8457397285,14.6746634893,14.8017329389,14.6705837888,14.4353535141,14.157826197,14.4627750821,14.2878947189,14.1048219871,13.825861189,13.1048158148,13.4295067913,13.5039391194,13.6946993678,13.6111249683,13.5386297107,13.411426773,13.3539329436,13.6315926909,13.3566821554,13.5041845975,13.3662759409,13.6066523294,13.5549860108,13.3984894739,13.4129992831,13.7441348603,13.5250277392,13.665194336,13.4812870234,13.4100970188,13.4729601276,13.4831321352,13.4559070713,13.4523581681,13.4166134273,13.7496282641,13.442247853,13.417669943,13.4685763543,13.4414504319,14.3806714491,14.6706928001,14.3014593259,15.2769242546,15.5797224698,15.1690313528,15.1202324764,15.0198257757,15.0786884098,14.9952185644,14.9976325895,15.0403089458,15.1653073122,14.7602873382,14.901416658,14.8599695619,15.134766689,15.0941949593,14.9539128928,14.8309707099,14.9318018542,15.1813883279,14.7277620099,14.8220406532,14.6808074976,14.7244516728,14.9373239347,15.0018267422,14.6064098003,14.9288437661,15.0266776325,14.6730514636,14.7502716929,14.6766573727,14.9638677762,14.6921834931,14.853982197,14.7010019977,14.846693985,14.5499942175,14.6915026424,14.7882284746,14.5888020036,15.0583406125,14.6450902779,14.6612955339,14.6614468936,14.8323552676,14.9490162259,14.8097667578,14.662574339,14.8034305722,15.0667369643,14.6515371244,14.1352342045,14.0064242949,13.8763098938,14.3644085418,14.1749883855,13.9319318968,14.0728502477,14.16282022,14.672548044,14.7192877944,15.5172948052,15.1334974875,15.2359414595,15.4086661131,14.9726927041,15.1106633354,15.0435531927,15.1290551694,15.6796312515,14.8669325052,14.8717267293,15.2250919496,14.7523239463,14.7210259479,14.7693318608,15.3765949482,14.5784252979,14.7547340698,14.9007210653,15.295491967,14.5795868384,14.6865901981,14.923921905,14.8789110319,14.5783154826,14.5700259425,14.5623789026,15.0606968341,14.7449227328,14.8365317082,15.1745153876,14.5107622511,14.7552769916,14.6374343241,14.6406672179,14.5703472259,14.8217692653,14.5441093927,14.5594786164,14.7871124499,14.6398875707,14.9794533107,14.5539937615,14.6923516653,14.5089066712,14.309208597,14.989089056,14.513501355,14.7165848152,14.5945249396,14.4197900302,14.45020141,14.3045278761,14.808020283,14.4548727884,14.5794302924,14.7628806357,14.5228603904,14.4398830672,14.3306683514,14.8495653172,14.7225676544,14.4653566017,15.2271366442,15.2868812858,15.4103338366,14.8952089702,15.0361310634,15.7341482523,15.3197519176,14.9349806549,14.8240421307,15.1057926318,15.3477553181,14.9981209399,14.6038943251,14.5731204942,14.2371690099,14.1673998566,14.1190485927,14.0571429716,14.3364368088,14.7077959895,14.405492314,14.4706473357,13.9935668998,14.046596489,14.089435724,14.1450407123,13.9405647719,14.0015869622,14.5081699703,14.3465101096,14.2149783649,14.2310680311,14.0742047029,14.0200649651,14.519009032,14.3591596303,14.4103902904,14.2361542164,14.1716975738,14.545478248,14.0886106094,13.9868640941,13.8689567899,14.2393922986,13.8468402659,14.0602430923,13.9926095303,13.7905318381,14.076105479,13.9990019833,14.3823536956,14.0475358906,13.995403039,13.8827205293,13.8290998603,13.8088656851,13.7784484954,13.6482702438,13.7959754542,13.6910832672,14.3784637325,14.42022933,15.5174512741,15.3483675359,14.8662450133,14.883128219,15.0446168684,15.1990405125,14.6487623152,14.7450627138,14.8806693637,14.8033556253,14.9221747369,14.6566416167,14.8259568932,15.0058346702,14.8864168601,14.0656012374,13.8514300315,13.9162571051,13.9426026927,14.0695462046,14.2971011828,14.2279264473,14.0085236201,14.3854428904,14.3448292812,14.0025160395,13.9670946673,13.9452001446,14.3751577811,14.0338505527,13.9064168205,13.8804671127,14.0358176305,13.9883495736,14.0080132186,13.927708645,13.9855630028,14.0023008734,14.6027652913,13.8073370023,13.9635547905,13.9813904471,14.0085619993,13.9838705756,14.081918837,13.942376502,14.1649261419,13.8815881136,13.8528848263,13.9245666427,14.156361694,14.1458054199,13.8885865613,13.919165614,13.8557890727,14.0465804064,13.8025231053,13.8420703099,13.8653603728,14.3597684181,14.1188326095,13.9881398782,14.8811638163,14.6663825959,14.4522474285,14.4273917328,14.7218643075,14.3464830397,14.3786121824,14.3228721875,14.4319621407,14.4339084858,14.166551722,14.1680068166,14.0155380235,14.1993477536,13.4543708138,13.642573253,13.2969809944,13.5318792924,13.4427751912,13.4414056378,13.6030435418,13.3413629573,13.3993041256,13.2854234957,13.1715146831,13.4406358329,13.4836559138,13.3625253772,13.1511154049,13.579223813,13.2872722364,13.1697536901,13.0994437879,13.6033907734,13.253638244,13.2095760813,13.3886870841,13.2057617435,13.5601085747,13.839650567,13.4425440819,13.1628607796,13.1904920587,13.2177704427,13.6407890306,13.1863816718,13.1975883232,13.2116376771,13.2320380481,13.2307442475,13.4459710448,13.6650447838,13.1448644743,13.2490471241,13.338296017,13.4984828975,13.8486629537,14.4243706887,15.2447257157,15.5180583501,15.2210467907,15.1290129666,15.01976848,15.0524459625,14.8260030143,15.0492055557,15.1067796188,14.751030267,14.7956596213,15.2004237866,15.0799464101,14.8401936279,13.9760491938,14.1371894612,14.2213062076,14.3844318638,14.3793364565,14.3385447058,14.3403060274,14.1044613763,14.1830126966,14.3870604918,14.41854973,14.5200564354,14.3968552155,14.0982882767,14.408405166,13.9983227425,14.0848827335,14.169939073,14.3067195829,14.1244035439,14.2082945059,14.0660637984,14.1493842699,14.2513283596,14.2588515055,14.1215253529,14.442898012,14.0943467617,14.0952206389,14.4583454888,14.1297919367,14.3991797112,13.9585601514,14.2266393304,13.9673924744,13.903015004,14.0056779571,13.8628625736,14.5708241942,15.2267464325,15.5079234678,15.2384530198,15.4252693484,15.5884591029,15.7134004361,15.3525425438,15.6827976657,15.4760509147,15.2718949359,15.2163220785,15.2403251556,14.8787263064,14.7173798687,14.5681011115,14.6248218403,14.7009367452,14.7877799791,14.6005465747,14.7744709648,14.6380522353,14.7047332589,14.6307955578,14.6458612889,14.9279887875,14.599053662,14.6020340899,15.0170309845,14.9577946757,14.8949218331,14.871483274,14.8824093233,14.8272003857,14.8183324589,14.7183530788,14.586138735,14.6722116704,15.3008257262,14.7538475381,14.8870698662,14.7697598669,15.0847950865,14.7351986737,14.6758817236,14.4421245701,14.3607845924,14.363020622,14.8847695684,15.2563577757,15.0931236109,15.1242795713,16.4672667204,15.8871650289,15.5900920806,16.0604886219,15.562041771,15.5765680941,15.4797189133,15.484586567,15.7370194161,15.5253048089,15.3202905388,15.4775618951,15.1547707596,15.1746071598,15.1740964489,15.158817909,15.4798824289,15.3294241643,15.5593290411,15.193814862,15.0523893616,15.2355375789,15.0322062843,15.0913125969,15.2320498061,15.5462513552,15.3085177755,15.1477556201,15.1027187194,15.1977280691,15.1130071068,15.4463600765,15.7380013939,15.0936316709,15.2371445201,15.5718335201,15.0750455966,14.9267955603,15.2488082978,15.474730004,14.9697276761,14.8836875379,14.9486976366,15.3987418157,14.9773650243,14.8542055568,14.8435752163,15.0374498237,15.1289134985,14.9108679706,15.3302150101,15.026783528,15.1510747624,15.1333715984,15.1001032224,15.1383141752,15.4780385246,15.1508733048,15.2278554051,15.522701467,15.3903380727,14.9637078297,14.8472764638,14.8281863419,14.7442097438,14.8965872633,15.0872521387,14.8528307066,15.0346928392,14.9546718943,14.780854751,14.9961734244,14.9053578505,14.9282873635,15.3442080459,14.8369640577,14.6869916715,14.6264387993,14.6697069514,14.8749037118,14.7983811498,14.647501636,14.8450801366,14.8472237705,14.7875867801,14.6590379384,14.5344138052,14.7396629211,14.6076046068,14.7676398432,14.5369937264,14.9853410226,14.6729284744,14.8228618772,14.6005836614,14.684548821,14.7338140425,15.0490579862,14.6641251739,14.4040981122,14.8707038679,14.7983250144,14.6770479801,14.7808640807,14.9826020838,14.752737371,14.6640790153,14.7105322207,14.6563279525,15.161152482,14.6931424302,14.8251795523,15.0341851181,14.8805049608,14.2761040181
1,0,0,1,3,14.8668720452,15.4340591762,14.7502265072,15.6749008229,15.4226319963,14.5221653622
1,0,0,1,4,nan
1,0,0,2,0,nan
1,0,0,2,1,nan
1,0,0,2,2,nan
1,0,0,2,3,nan
1,0,0,2,4,nan
1,0,0,3,0,nan
1,0,0,3,1,nan
1,0,0,3,2,nan
1,0,0,3,3,nan
1,0,0,3,4,nan
1,0,0,4,0,nan
1,0,0,4,1,nan
1,0,0,4,2,nan
1,0,0,4,3,nan
1,0,0,4,4,nan
1,0,1,0,0,nan
1,0,1,0,1,14.3841895801
1,0,1,0,2,14.7563460246,14.9972869494,15.0494280849,14.7626556915,14.715184305,14.7562115838,14.9432248857,14.4490054673,14.3902256489,15.1015961778,15.0941138639,15.0630262373,15.0448575687,14.9103589374,15.4846669114,15.258746922,15.2907288885,15.481873808,14.8842974329,14.8512718327,14.9389780724,14.9005358307,14.9803635247,15.1850050942,14.9425158892,14.9932652204,14.8424571301,14.8071492155,14.8585820788,14.5416589296,14.7775301617,14.4912521635,14.5878708854,14.4083346536,14.3344611989,14.3815797597,14.9594941115,14.335824591,14.2428910371,14.6903953102,14.6948200337,14.6346310005,14.5548004437,14.225600249,14.1550968284,14.2761940726,14.3737743169,14.4945706017,14.4157209486,14.3396026999,14.4006657892,14.6155830104,15.6680809742,15.7986453937,15.6268055737,15.4410592377,15.1118684576,15.1608383303,14.9866554944,15.0727605408,14.9218083018,0.0,15.1355598657,15.597503264,16.0957136229,15.606902058,15.6289418696,15.417501986,15.6239594915,15.4083851066,15.120510824,15.6676872847,15.1762064264,15.0211187012,15.2351904969,15.2670126486,15.0633790415,15.8042474125,15.67983974,15.8665469583,16.5231106928,15.6199326937,15.626007252,16.0863170788,15.6918280209,15.6713779051,15.5321397384,15.2106593616,15.3960193118,15.5271401911,15.0960141984,15.1289062007,15.4663042654,15.3226434794,15.3533456212,15.3807941518,15.1487693898,15.1564437788,15.3408227324,15.1716106485,15.1095489651,15.1452424559,15.5929722488,15.5781120069,15.7642475055,15.9158282596,15.7001713542,14.4555643783,15.6248215549,15.046526087,14.9610793077,15.4420428381,15.6599619181,15.6370740435,15.4229956759,15.4973124595,15.5253036154,15.4923160612,15.6751457987,14.4265924692,14.5618528792,14.9879365232,14.499717117,14.5203356098,15.6287909367,15.2507596518,15.4013863888,15.3586059298,15.1583151214,15.1739912426,14.7514008578,14.8830126184,14.7851312829,15.2634617915,15.4378298632,15.4206765378,15.6359152117,15.5647954762,15.654564084,15.735991889,16.1715044922,16.072128377,15.9779689677,15.8974665826,15.7877196158,15.7376690356,15.8260773357,16.1664287929,15.3444993392,15.2260612596,15.7436290456,15.1670530708,15.0881291327,15.0167851322,15.0927533185,15.4344029013
1,0,1,0,3,nan
1,0,1,0,4,nan
1,0,1,1,0,nan
1,0,1,1,1,14.0117153531,14.5184061868,14.5625827749
1,0,1,1,2,14.8352235693,14.4612233508,14.472373842,14.4338744932,14.9472215416,14.6487277516,14.3323813665,15.2099864191,14.8532471148,15.4042253011,15.4140333055,14.8646270209,15.1363511371,15.0429376187,15.3851939073,15.4520169157,15.2727659593,14.7810231275,14.8685987198,14.8304564536,15.2568962696,14.767186542,14.6873051047,14.6564122933,14.8751320377,14.4585419615,14.397970978,14.5931119217,14.7285920151,14.9489533019,14.4344760367,14.4468668067,14.3971527277,14.4682392955,14.5697665215,14.5327026815,14.6567941732,14.5385789772,14.194769304,14.2454128608,14.6661226123,14.247882133,14.4541999031,14.3010581234,15.0389271228,14.6901192943,15.5957019043,15.3763095849,14.9868102372,14.4959882955,14.6019638301,14.7101517034,14.4882066047,14.9599330946,15.3236913618,15.5209888564,15.5879324152,16.1353932504,15.16997375,15.3256686893,15.019322491,14.8163102345,14.8044480723,14.9805282889,14.9947380466,15.0434528596,16.0137397131,15.5913282386,15.2266547223,15.8187555855,15.547512656,15.4228738941,15.6901489731,16.0882673183,15.5225110883,15.0015977303,15.2492271858,15.1566575484,15.3819689834,15.8722329388,14.6616276425,14.235342384,15.2908501153,15.2652710297,15.3319003825,15.2775311829,15.2661561919,15.393316854,15.6967497153,16.0329995994,15.5392108978,16.0312595011,15.4680460901,15.6820878583,15.3870255344,14.5822338545,14.5663204234,14.5626574447,14.67811744,14.7708325516,14.9361300313,14.9214478819,15.1875858205,15.506255687,15.0619532585,15.113468039,15.2980848665,15.3331932161,15.3579816688,15.5044714226,14.3798890252,14.6459417444,15.797593822,15.2956187395,15.3811292515,15.4895381763,15.5937873221,15.5075022447,15.4005464981,15.2683364521,15.3348346647
1,0,1,1,3,15.1319361974
1,0,1,1,4,nan
1,0,1,2,0,nan
1,0,1,2,1,nan
1,0,1,2,2,nan
1,0,1,2,3,nan
1,0,1,2,4,nan
1,0,1,3,0,nan
1,0,1,3,1,nan
1,0,1,3,2,nan
1,0,1,3,3,nan
1,0,1,3,4,nan
1,0,1,4,0,nan
1,0,1,4,1,nan
1,0,1,4,2,nan
1,0,1,4,3,nan
1,0,1,4,4,nan
1,0,2,0,0,nan
1,0,2,0,1,nan
1,0,2,0,2,nan
1,0,2,0,3,nan
1,0,2,0,4,nan
1,0,2,1,0,nan
1,0,2,1,1,nan
1,0,2,1,2,nan
1,0,2,1,3,nan
1,0,2,1,4,nan
1,0,2,2,0,nan
1,0,2,2,1,nan
1,0,2,2,2,nan
1,0,2,2,3,nan
1,0,2,2,4,nan
1,0,2,3,0,nan
1,0,2,3,1,nan
1,0,2,3,2,nan
1,0,2,3,3,nan
1,0,2,3,4,nan
1,0,2,4,0,nan
1,0,2,4,1,nan
1,0,2,4,2,nan
1,0,2,4,3,nan
1,0,2,4,4,nan
1,0,3,0,0,nan
1,0,3,0,1,nan
1,0,3,0,2,nan
1,0,3,0,3,nan
1,0,3,0,4,nan
1,0,3,1,0,nan
1,0,3,1,1,nan
1,0,3,1,2,nan
1,0,3,1,3,nan
1,0,3,1,4,nan
1,0,3,2,0,nan
1,0,3,2,1,nan
1,0,3,2,2,nan
1,0,3,2,3,nan
1,0,3,2,4,nan
1,0,3,3,0,nan
1,0,3,3,1,nan
1,0,3,3,2,nan
1,0,3,3,3,nan
1,0,3,3,4,nan
1,0,3,4,0,nan
1,0,3,4,1,nan
1,0,3,4,2,nan
1,0,3,4,3,nan
1,0,3,4,4,nan
1,0,4,0,0,nan
1,0,4,0,1,nan
1,0,4,0,2,nan
1,0,4,0,3,nan
1,0,4,0,4,nan
1,0,4,1,0,nan
1,0,4,1,1,nan
1,0,4,1,2,nan
1,0,4,1,3,nan
1,0,4,1,4,nan
1,0,4,2,0,nan
1,0,4,2,1,nan
1,0,4,2,2,nan
1,0,4,2,3,nan
1,0,4,2,4,nan
1,0,4,3,0,nan
1,0,4,3,1,nan
1,0,4,3,2,nan
1,0,4,3,3,nan
1,0,4,3,4,nan
1,0,4,4,0,nan
1,0,4,4,1,nan
1,0,4,4,2,nan
1,0,4,4,3,nan
1,0,4,4,4,nan
1,1,0,0,0,nan
1,1,0,0,1,nan
1,1,0,0,2,nan
1,1,0,0,3,nan
1,1,0,0,4,nan
1,1,0,1,0,nan
1,1,0,1,1,14.9558903981,14.8978183026,14.5733011879,14.579419982,14.6440166046,14.6885760856,14.9756966007,14.5196308003,14.5404384576,14.558388898,14.4374082348,18.19201517,14.9831669277,14.6318209563,14.4009405855,14.3092293008,14.2722026189,14.5589221626,14.5048224324,14.2630016069,14.2518629857,14.6570422637,14.4826288524,14.2617363611,14.233527375,14.8999620258,14.6152993254,14.4622947845,14.5626451946,14.5472126311,14.680849371,14.5417253625,14.5620032213,14.7004845555,14.925261355,14.7484099787,14.626394372,14.5606306899,14.6796193257,14.7316432616,15.0729473393,14.5359622335,14.5823658728,14.4920067109,14.6614571544,14.0250856651,14.0111227697,14.1141879868,14.3957754614,14.423863709,14.1248238889,14.4054762006,14.3690207984,14.1287001443,14.4569829751,14.058277869,14.0676570317,14.0624671924,13.9848824734,13.9656613806,17.832413124,17.4937693784,17.4561687001,17.4907808854,17.5889894151,14.4234586171,14.0465496468,14.0742366968,14.0980821984,14.0873588347,17.5878919108,17.8983159379,17.438405671,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.473,3.473,3.473,3.473,3.473,3.473,3.473,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.473,3.473,0.0,0.0,0.0,0.0,0.0,3.473,3.473,3.473,3.473,3.473,0.0,0.0,0.0,0.0,0.0,3.473,3.473,3.473,3.473,3.473,0.0,0.0,0.0,0.0,0.0,3.473,3.473,3.473,3.473,3.473,3.473,13.9171206456,14.0250077392,14.3806122343,14.2457148065,14.4159212541,17.4455370241,17.4160437033,14.371488581,14.3428459587,14.2271608638,14.2419203513,14.572703304,14.221084947,14.3027703881,14.1557638233,14.3745608386,14.4833087017,14.8012746397,14.8268863075,14.76585474,14.7030737149,15.4138102283,14.8843940679,18.1623401229,14.9105127522,14.8883139916,15.1086098103,14.996358435,15.1445312507,14.8143239745,15.1088388089
1,1,0,1,2,14.4934235006,13.8905404228,13.8802428422,14.0238599332,13.9687468022,14.1615926166,14.2402260032,14.3271825483,14.1856252609,14.5455992693,14.2368378049,14.0943284874,14.6853276545,14.5200526437,13.8563776137,14.0038145836,13.9588352171,13.9339860942,13.9316275983,14.0685256837,14.5603028592,14.9993310494,14.2999448796,14.5968091773,14.4158131868,14.7019376369,14.3445640145,14.5768646042,17.9540853153,18.554232861,14.5955829079,14.45887142,14.8491275419,14.5604709092,14.6622668147,14.5812408255,14.8645411994,14.8369036899,17.9240550184,17.8892115353,15.4766977011,14.9329632953,14.8888113368,14.7709824484,14.8145388118,14.9154810711,14.8322083319,14.4341989379,14.4570245958,14.3834301569,14.7991240172,14.4560316621,14.4505116396,14.351458647,14.9771779132,14.9481484542,18.2517825561,15.0636145801,14.7287757604,14.6318403889,14.634199731,14.5435595707,18.5894760132,14.5967214595,14.5314385235,14.4498398715,14.566731609,14.7542045353,14.6921055116,15.1990676678,14.9110759999,14.6484333057,14.6501967657,14.5308782915,17.9778496764,14.7784782676,14.7780282385,14.628869501,14.9806073509,14.6289070332,14.5429865001,14.8399400101,14.7890260076,14.6948262453,18.3396515385,18.3378517139,18.2462985981,18.2946079534,14.8185374628,14.4827414541,14.3594909865,14.3255535788,14.7435166346,14.3576612107,14.3760970021,14.408900588,17.9199119419,18.2675983261,17.7733073299,17.8699893483,18.1371021638,18.5662385131,14.6638913928,14.5497767847,14.6061327963,14.906761464,14.5687505804,14.5019704395,14.5844722459,14.46427814,14.553438288,14.1961036837,14.0896515476,14.0785441727,14.1841623343,14.4471690458,14.3083904636,14.153344367,14.3202491582,13.9735271951,14.1727677722,14.2759266383,14.2077388384,14.8083504195,14.7615639634,14.4264982207,14.365708301,14.3970007931,14.4341753009,14.8792690018,14.5669581225,14.5350674682,14.7579532273,14.6942310445,14.9358850222,14.4950822405,14.5346834702,17.9797082697,18.2312978389,14.9439769874,19.0433260081,18.4420493882,14.7499005822,15.3766906465,14.6954731907,14.5681108945,14.6464012526,14.810246176,14.8324651175,14.0705683876,14.0284685854,13.9773030904,14.3380398469,14.574481804,15.0366469289,14.7208586518,14.8267298213,14.9123127632,14.5221712795,14.5359862288,14.6839809582,14.7426467811,14.5578716589,14.6600212827,14.5219761404,14.3739699538,14.3195086691,14.5077019438,14.6479730218,14.6179383472,14.541284238,14.9576702502,14.1722539536,13.814197665,13.8990651058,14.7383671884,14.6060995217,14.590867433,14.6493102111,14.8205390204,15.5503660302,15.4310097567,15.2493890956,15.0989933305,15.0707127403,18.5461634335,18.8872000183,18.4692924506,15.065918,15.0533960099,15.049735854,14.9865416926,15.3718407244,14.9052355234,14.948134213,15.0213911734,18.5178893842,18.6779767485,18.8960493993,18.6543503809,18.5613810773,15.1200883077,15.0573303805,14.8466750266,14.7647006737,14.6250970842,14.564865812
1,1,0,1,3,nan
1,1,0,1,4,nan
1,1,0,2,0,nan
1,1,0,2,1,3.473,3.473
1,1,0,2,2,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473
1,1,0,2,3,nan
1,1,0,2,4,nan
1,1,0,3,0,nan
1,1,0,3,1,nan
1,1,0,3,2,3.473,3.473,3.473,3.473,3.473,3.473
1,1,0,3,3,nan
1,1,0,3,4,nan
1,1,0,4,0,nan
1,1,0,4,1,nan
1,1,0,4,2,nan
1,1,0,4,3,nan
1,1,0,4,4,nan
1,1,1,0,0,nan
1,1,1,0,1,nan
1,1,1,0,2,nan
1,1,1,0,3,nan
1,1,1,0,4,nan
1,1,1,1,0,nan
1,1,1,1,1,17.9713125712,17.8368944259,17.9594806178,17.9394873192,18.3594575383,18.1406008557,17.8020180856,17.8481649137,18.664386676,17.8830493866,17.8538712222,17.7283763074,17.6463695146,17.6426017774,18.3120561745,17.8381123119,17.6977756783,17.8436434137,18.4616771011,18.2441575258,18.1020647441,18.1197710019,18.1003786113,14.400839619,14.463584734,14.3124153763,18.0044970891,18.0296599393,18.2906605057,18.52377805,18.2087007265,18.0572911835,18.02432005,18.4169265253,18.0322164734,18.3119210731,17.8621125971,17.9522920932,18.2500913097,18.072137598,18.5324059218,18.2298868325,18.0709608322,18.0981652626,18.8319357888,14.7765968853,18.2551363562,18.3780664748,18.0700980094,18.1599405749,18.4786029139,18.3151725971,18.2416453077,18.8695690784,18.2935564052,18.0859456303,18.5577684477,18.4848552779,18.2777364991,18.5469733357,18.316149845,18.2869227773,18.7975607655,18.8745049724,18.2741979388,18.3487463977,18.9164431797,18.5215996861,18.7013114363,19.4818455117,19.1384841292,18.7554143022,18.5965679166,14.9654733421,15.3052062556,15.3820701264,15.2259384183,14.6915216586,18.5099727134,19.130245757,18.2831985461,18.2658791323,18.271475822,18.2498058445,18.9000599936,18.9116672586,18.6182192286,18.4336196164,14.1289674973,14.2751423629,18.0518920364,18.2899372924,17.7544881396,18.385632768,18.1052777552,17.9165560426,18.0708595857,18.0324639074,13.9562739804,13.8364384385,13.9297370254,13.8571952685,14.251997579,14.2603184931,17.7368370341,17.7623317018,17.6601247322,17.4166666201,17.3879682259,17.7229303806,17.9064054041,18.2264997263,17.7132240926,17.8667396812,18.1529054574,17.9617583262,17.9348661351,17.9963148324,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,17.4203395083,17.5404503981,17.798270122,17.6820849655,17.9059552005,17.9692626735,17.6310590766,17.6524706398,18.0473606978,18.5947093073,15.1088498769,14.6605668145,15.0785805156,14.7664750591,18.1787872073,18.1272702776,18.6274432474,18.4908882108,18.1471071986,18.2495053394,18.9712348818,18.3833930646,18.3432398975
1,1,1,1,2,14.1646333207,14.0480641172,13.970213754,17.4846857261,17.6828345686,18.1529096909,17.5001309468,17.547121799,18.2141857384,17.7078294884,17.4443059998,17.511928124,17.6193982803,18.0828298144,14.2046169563,18.0193244307,17.78404945,17.6216652698,17.6479667936,17.8535246305,18.3318323894,18.0954222445,18.2991415982,17.9941628288,17.7336558187,17.9070484035,18.0561045764,18.255439273,18.0849889185,18.3168910854,18.0387905482,18.0910379532,18.0598402016,17.9506092865,18.1743847425,19.1750030162,18.3967488608,18.1829371352,18.1181813628,18.6918894981,18.7713256511,18.4141024888,18.7125209278,18.3670711376,18.279832407,18.2465941579,18.2921828871,18.1905786891,18.5630441378,18.8393447303,18.3905682479,19.0083796723,19.0657994956,19.0967140926,18.5794994341,18.6363589813,18.7639465613,18.7202641599,18.2477019869,18.1642103494,14.010418979,17.417149015,17.4843479495,17.7323558031,18.0136908184,17.8592136944,17.815832634,17.7132081226,18.3701801641,18.1446357619,17.7326064637,17.8033617905,17.8547201001,17.9173160486,18.357110744,18.2760638719,17.630659601,17.6687106332,17.9872494669,17.5736726659,17.5912430393,17.719948297,17.6306337684,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,18.3748621264,18.1763018182,17.9699756251,18.2064594304,18.5155721358,18.595122633,18.3878747366,18.4749154888,13.698803472,13.635376187,17.0612221691,17.1104407589,17.6245263278,17.7431360632,18.113455197,17.965259272,17.62182136,17.418782853,17.471072779,17.5983851515,18.0597826038,17.7180063088,17.6571558587,17.7170874726,18.3807962527,18.8431718322,18.6466693691,18.3997689066,14.212496156,14.1769917705,14.3365132337,14.5652362307,14.8389804157,17.8426605904,17.7036840413,17.8189766868,18.0276042303,18.2994770869,17.9062946684,18.1022719225,18.567071565,18.3947326482,18.1056812937,18.1128368715,18.2321376381,18.0971786771,17.88197887,18.3077297994,17.886232269,18.0039456018,18.0338940998,18.4508055843,18.4172766919,17.9194202281,17.7857162874,17.8015341131,18.678541362,19.0251146087,18.9203794511,17.9359982933,18.2474682059,18.5281598363,18.0292924059,18.5097571848,18.1491636391,18.0452548683,18.4917836346,18.8125440974,18.3069138045,18.3597844627,18.5923480406,19.2726086374,19.6367455669,14.9889460551,15.1500385369,15.0938283527,18.2895342036,18.2069628111,18.2232004012,18.6995597992,18.4600341799,18.5729794924,18.990377132,18.6855144039,19.2204342507,18.6174562091,18.6693099569,18.6458553281,19.0869481264,20.0961814285,17.9403502765,17.9033994713,17.8851027277,18.5157590447,18.1318380946,18.0134939825,18.0472939197,18.069705104,18.1518650988,18.4536469679,18.7161817034,18.5355113922,18.6268082313,19.038646771,19.6932814918,19.5544534731,14.6111443833,15.0495723722,14.6825246758,18.0268048425,18.6696400602,18.2607035663,18.5328207563,18.4926603095,18.6404333839,18.8303856883,18.3338846342,18.2325562907,18.3917019793,18.6113644302,19.1597053647,14.5689137138,14.554736052,17.887244864,18.1554117009,18.0867626927,18.0746395786,17.9809222208,18.2088481542,18.8292299813,18.4234468697,18.7577772782,18.9016089217,18.7496238032,19.4010982098,19.5347500022,19.1775616293,19.4309736544,19.6244466419,18.3391950096,18.0054998272,18.1039006509,18.0918698147,18.102335102,18.5161203808,18.3155137879,18.0366648421,18.1873855565,18.8558520487,18.3749258861,18.1615417288,18.7970360012,18.9870372071,14.6177100111,14.768646068,18.1387154519,18.4130734278,18.1316183169,18.2942317587,18.1210013037,18.1253622101,18.5442796309,18.6068007162,18.1385431972,18.2749797126,18.1870983372,18.7120116197,18.8384637947,18.5086095426,19.1299926725,20.0442935215,20.5218398238,14.6701329163,17.9512360119,17.7252157842,17.6884850025,17.9713360943,18.2804947123,17.8688158272,17.8450738916,17.917778072,18.3652985855,18.5123917228,18.2162318169,18.9568009718,19.0509918876,19.6280886224,18.596056113,18.6557413236,18.2779290444,18.7613831376,18.4167031254,18.2071728349,18.235083775,18.3105885527,18.5221809411,18.5380844192,18.8838141821,19.177665388,19.347696443,18.1723276584,17.8716429708,17.7461176485,17.8252462387,18.5890214807,18.1661667535,18.0269981344,18.134842019,18.2141071611,18.3607093518,18.1785330498,18.197703253,18.3823510368,18.1717260449,18.1833661645,19.9963400776,17.8227903098,18.3454566075,17.8790343329,17.6037946097,18.1624603881,18.2337116232,17.8339498303,17.861596044,17.999559592,18.6536043633,18.2090643752,18.0849983772,17.880817472,17.9485691276,17.9509389291,18.3114262212,18.4034365922,18.0375228569,18.5269211556,18.3437062729,18.0547366326,18.4810460163,18.5930465155,18.2533867987,18.090364655,18.1708612307,18.8995995447,18.8359040869,18.4178458017,18.3360041707,18.9209651444,18.8294259711,18.3348252527,18.7379747607,18.4740253027,18.6780317764,18.6160748818,18.6937334715,18.7421961038,18.623310428,18.9329248052,14.7227665369,18.2091893808,18.3331697539,18.7651232204,18.4676072504,18.5839423258,19.1008940613,19.3910447377,18.5065716866,18.2467038269,18.363454866,13.9757531577,13.9868499082,14.1067393952,17.6605551539,17.943975074,17.5192384392,18.0274270489,18.1617654017,18.1197114957,17.7923140646,17.53596053,17.4272945904,17.5635423289,17.8625812127,18.397653787,18.4975461471,18.1536199249,18.1288594677,18.1433278876,18.0757592462,18.2909214722,18.7300632029,18.7171784642,18.0904028024,18.5978643337,18.5523520137,14.4816513068,14.6113717048,14.4607742692,14.4659170366,14.7717797429,14.5952464633,14.5066753802,14.6165253141,18.6662698536,18.8871992152,19.1734400863,19.0465167674,18.8607320527,18.7734747381,19.1529251208,19.287708243,18.749942875,18.805739394,14.4473660107,14.6562885757,14.5839562827,17.9314698925,18.0962018979,18.0861243345,18.5759668102,18.0201626353,18.1763424872,18.2059540083,18.1853708746,18.64995809,18.2297491431,18.0985372332,18.3590017304,14.672188573,14.6303121504,14.502305156,18.2552312713,18.8474609162,18.252272522,18.2106110554,18.0695665925,18.8830820402,18.5954480341,18.3154549588,18.2219845609,19.147826138,19.8985163723,20.0206813351,13.7947051098,14.683741665,14.3595086702,14.2030444741,14.2644171166,17.7338421936,17.8100912391,17.9801751756,17.7913843596,17.6543850777,17.5782034397,17.6394260554,18.3178971536,17.7691390369,17.7537762541,17.9145431766,17.7918081482,18.2241274946,17.8146292723,17.8207779045,14.5023425318,14.565290869,14.4096832858,17.98597789,18.0662746488,18.7942188037,18.4613042616,17.9960112116,18.0807675556,18.3077080912,18.1135835124,18.1264825851,18.102711135,18.137654966,18.8279945327,19.0031853628,18.6153703295,18.876078167,19.1968115414,18.8953142133,18.8686798523,18.7131984039,19.13318405,18.9569374853,18.7212792484,18.5691036805,18.7830385499,18.6422241531,19.2241751083,18.890082465,18.9569964871,19.1570714269,18.9104236215,18.5373927306,18.3935486912,18.3812174182,18.4104350446,19.0995175702,19.0986919286,14.9633065434,14.6289132026,18.1920886696,18.1531681512,18.1661804046,18.5024020225,18.6205908777,18.251120713,18.4338323512,18.4380905784,18.479570044,18.8180903998,18.5104830817,18.3773196846,18.5593529563,18.7990513924
1,1,1,1,3,nan
1,1,1,1,4,nan
1,1,1,2,0,nan
1,1,1,2,1,18.1655675869,18.0523887542,3.473,3.473
1,1,1,2,2,18.4553256183,18.4721784397,17.6318066461,18.0582532774,18.8534963356,18.6765166508,18.7808197341,19.3148782218,18.1889410224,18.76403771,18.4545320127,18.094789437,18.2000384612,18.5853158419,18.8076845353,18.6611710869,18.9374450984,19.0873513979,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,18.7197123237,18.7571249181,18.783393122,19.5901972336,18.6175783208,18.7452446309,19.0575685996,19.4823868663,18.3083853635,19.7928886244,19.1551910568,18.6529824231,19.764439098,18.744270237,18.6018223434,19.1036423497,19.7824694203,19.5596803148,20.0984008372,20.247947518,19.9729193556,20.0536129383,18.8894579547,18.4249035886,19.3291268403,19.3691626961,19.7401549091,19.7241241001,19.9037104798,19.9443189662,18.5144986253,18.0884064516,18.2804820015,19.1531475041,19.8278849232,18.6108086181,18.7790052633,19.4287045915,18.9588769624,19.0919533015,19.2375038874,19.0097800777,20.2759569518,20.590011881,18.8715018851,18.697695713,18.793712223,19.0900287139,19.442834524,18.1433225066,17.9806008859,17.9198238252,18.3027632119,18.9128279197,19.1043611161,18.9568570839,18.8558649708,19.3470928636,18.7431075883,18.7179488896,18.3311484947,19.0422519288,18.6991916006,18.3946535028,18.6931202766,18.84402677,19.0240088965,18.4827776268,18.9209917413,19.8075325582,19.6659237176,18.7548617584,18.7011013533,18.7892211749,19.36248058,18.8146440734,20.2255136854,18.8673724892,18.6255476249,18.406701579,18.6831127947,19.0205571495,19.7202904514,20.1839078497,18.6157280793,18.1680504976,18.2900892763,18.5247907341,18.7191559142,19.6331415408,19.6634137532,19.0250614647,18.9048910865,19.0107650304,18.9849493492,19.5498486967,20.1890327272,20.0270624254,19.5692277433,20.1087705333,18.216431997,18.3617750458,19.2225585071,19.346130694,18.8148369539,18.8060344722,19.0309606151,19.9230698976,19.7184224033,19.8872743284,18.4398539482,18.6788181562,19.0708460623,18.4540898444,18.5647962577,18.4800131005,20.0355839274,18.5558719915,18.1306867144,19.1264417388,19.4106095159,19.5744779916,19.2159294387,19.1796804062,19.2982267654,19.6948896086,19.424643028,18.5215840011
1,1,1,2,3,nan
1,1,1,2,4,nan
1,1,1,3,0,nan
1,1,1,3,1,nan
1,1,1,3,2,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,19.9714061238,20.858050716,20.4846796664,19.8463328499,20.6424910406
1,1,1,3,3,nan
1,1,1,3,4,nan
1,1,1,4,0,nan
1,1,1,4,1,nan
1,1,1,4,2,nan
1,1,1,4,3,nan
1,1,1,4,4,nan
1,1,2,0,0,nan
1,1,2,0,1,nan
1,1,2,0,2,nan
1,1,2,0,3,nan
1,1,2,0,4,nan
1,1,2,1,0,nan
1,1,2,1,1,17.9903029917,18.0881698527,18.1860041065,18.9704437425,18.6981008475,18.200060476,18.110848475,17.9655293436,18.0405861055,18.4459044628,18.1771876863,18.4081714133
1,1,2,1,2,18.9216077476,19.0251795862,19.1050956724,20.0393939183,19.501260585,19.8401459638,19.9862028665,18.1009298146,18.2301671628,18.2937665628,18.7901206964,18.6521471604,18.391588993,18.3786396837,18.3717421054,19.0378892516,18.605218816,19.2826533514,19.6930715394,19.1913237545,19.2543112886,19.3222528235,19.3008348953,19.133981518,18.7259344401,19.100851916,18.8850203196,19.1585918252,19.8739473095,20.5557227348,20.3928832054,19.7128640934,20.1000431628,19.7871382026,20.0330060649,20.8581051048,18.9487180713,19.6589907887,18.1953536933,18.7023598863,19.1076520931,19.1067508096,19.2795462949,19.5397801887,19.6261394528,19.9381530204,18.8000508846,19.7169306556,19.8304464945,20.0310259609,20.422251969,20.7900054623,20.8842700705,19.3177514687,19.958741954,20.3789227277,20.6514905209,20.4906306228,20.7794046787,20.7815893609,19.505806911,19.7852805842,19.9066490467,20.2982048838,20.186912765,20.1415694751,20.143535969,20.3616329419,19.3921341804,19.4741211185,20.2691692329,19.6174529359,18.518998809,19.2276446548,19.2468731585,19.1250889908,19.8552001971,19.8541928434,19.6964719063,19.6489185551,19.8417654004,20.3625180105,19.9013643873,18.5019008728,18.2921963705,18.9367302033,18.9024739144,18.7451675293,18.8827896024,18.9655848086,18.928213815,19.1753503908,20.142453151
1,1,2,1,3,20.3348342843,21.0173989756
1,1,2,1,4,nan
1,1,2,2,0,nan
1,1,2,2,1,nan
1,1,2,2,2,17.8132290523,18.5228369116,18.4465186011,17.8685983053,17.9406880075,18.2572572994,18.7849082556,19.0303974354,19.2841053628,19.986790961,20.1798569672,18.4880519922,18.4241174351,18.7919579691,19.1537433209,19.3793397876,19.2789350026,18.5053591145,19.456977406,19.5559017782,19.7292180156,19.7488687349,20.5422455822,18.5139715414,18.7908119672,19.3704652591,19.0208473914,19.0925675189,19.7273847391,19.9678975239,20.3426224803,20.6464988906,18.5066372439,19.329561099,18.9950243346,18.9786163628,19.6681491905,19.9571681341,20.0425763549,20.1280155337,20.6222413784,20.4246431564,20.6707866763,21.1778298711,20.0016948049,20.1419978531,20.7366905246,20.6889542447,20.947445405,19.7421778733,20.4291027968,20.3732627695,19.9938722972,19.8384393166,20.2207170398,20.8506492655,20.8962246834,21.2779031413,21.3198370668,20.0176997208,19.9826410289,19.6926242415,19.3988262238,19.9609042014,20.7891617702,20.7947519151,20.3791125685,18.4611192306,18.6613386507,19.7029272565,19.445123015,19.8505533062,19.9997415952,19.5550377159,20.1052260797,20.6649407481,21.3001308602,20.8616414201,18.2386273513,18.5978108641,18.8878683864,18.9248818782,19.1811036792,19.4883058584,19.079578834,19.5395157361,19.8525338007,19.4493397191,20.0104338409,18.7322678151,18.5314366524,18.5580145683,18.6426548942,18.901675123,19.5102530252,18.9913170849,19.4240333639,19.5500857242,19.6517192478,17.6031923565,17.6202315641,17.6995365525,17.8956580822,18.5685707979,18.9842626541,19.2300553545,18.5776544946,19.2561447684,19.1917011414,19.0179005489,3.473,3.473,3.473,3.473,3.473,19.0129306431,19.3044054207,19.2296483716,18.8045344193,19.1390177666,19.501313673,19.6654972167,19.7188880962,18.3557768571,19.4811612796,19.3676594795,19.7731318893,18.1695992194,18.2594085125,18.9966435492,19.6504184517,19.9048379009,20.3185156172,19.7230637063,20.5698221279,20.4914324603,20.7081480636,19.0811544596,19.8202176311,19.9438762846,19.4875720839,20.1629696555,19.7730681365,20.5899650027,21.0179993617,20.9433388108,19.7796532737,20.3587548223,20.3891244035,20.2967363204,20.0984813879,20.4583611055,20.6317473384,20.7047014875,20.4131745762,19.9997052306,20.6901138144,21.4101602346,20.2959052032,21.529624679,20.031651039,20.0155309803,19.6529545693,19.9758317015,21.1152820297,21.1050168113,20.3817744327,20.4192698637,19.7584941771,20.0055979474,20.895450155,20.9114544155,19.8262494682,20.3347262615,20.6085798094,20.7591155493,19.2193942296,19.4521764129,19.6841911767,20.2212713535,19.6586363547,20.0868132878,19.9810145306,19.8813356366,20.126856511,20.8585712996,20.9741920045,19.613717092,19.3015586439,20.2392580109,20.2893640078,20.5944436989,18.5314450682,19.045774806,18.5068610835,19.2115214933,19.4111817898,19.5345790634,19.8953383445,20.1060154856,19.6639086358,20.6247088132,20.6347906705,20.4436484528,20.7824372934,20.9373081708,18.585067506,19.4553344199,19.6048289118,20.098296499,20.4120121484,20.5275721704,19.5475267055,20.2059371167,20.1733612957,19.9720279575,20.1720977817,19.1746301422,19.8241696746,20.0455232776,20.6368837744,20.094556787,20.1518770237,20.5644450534,21.0412357288,21.1296566229,20.1768480143,20.1917102286,20.4483207388,20.0116547937,18.1377305222,18.0653693622,18.496979729,19.2165086259,19.2113171657,19.3030574127,19.913019529,20.0237884307,20.3755158314,20.2591965792,18.4968704092,19.3933649375,19.4738627135,19.2051269443,19.4688869906,20.1034344977,19.9644185564,19.4949138059,19.2447721943,19.6108892209,19.8535282712,20.6468172842,21.0015080366,19.59943989,19.3213895118,19.6595043531,19.8987366359,19.7060737611,19.3501255525,19.6650421593,20.655628136,20.6498599087,20.5835973493,18.8819599273,19.5750777298,19.2196047358,19.9146494986,20.9921490298,20.3406417825,20.4946544032,19.1888456563,18.9578968414,18.9215983731,19.6023212487,20.0028388028,20.406634479,20.3379497877,19.8295044579,19.9387446011
1,1,2,2,3,20.5318724946,20.381571636,20.5130984631,19.7253532996,20.1768802134,21.5905697813,20.1595701518,20.1402724704,20.6501217406
1,1,2,2,4,nan
1,1,2,3,0,nan
1,1,2,3,1,nan
1,1,2,3,2,20.4720578589,19.0333535592,19.7766599779,20.0624539703,19.4469580951,19.860009564,20.8038201677,19.7612746575,20.0190776289,20.2824231609,20.6130349394,20.8060513835,20.6763671012,19.9576935372,20.583298748,20.7058554671,19.8622128508,19.2726065324,19.4774362545,18.907524615,18.7966305491,19.2695666628,19.317967091,19.317046754,3.473,3.473,3.473,3.473,19.3824084917,20.1737363137,19.7392379685,20.0902414838,19.9328242421,20.1237844371,20.5347224782,20.9055644914,21.0622166763,21.1547801141,20.0710785817,20.0402798428,19.8811074692,20.4744323866,20.6711897269,20.2354225776,20.5118593735,20.6345409628,20.5541070945,20.4437643602,20.5555107228,20.4671330727,20.7129119742,20.3543071888,20.7857379922,21.1879328135,21.1139850065,21.1339587866,21.3962134879,20.1649110741,19.7433107975,19.7482061746,19.4665730529,19.2682220864,20.1046512542,19.659222772,19.7364781077,20.6566314223,21.0108662258,20.6692052753,20.9416048485,20.2266263466,20.9683696769,20.7701645088,20.5874940472,20.6775151619,20.9060414183,20.7312310651,20.5320522735,20.396463087,21.0112603941,20.6887156481,20.2653036012,20.9255352703,20.4756271184,21.0631884212,21.5746343006,20.6070648745,20.4183577358,20.779807485,21.031033948,20.1594331011,20.2846819923,20.6803043266,19.957331997,20.3074536509,20.0490253696,20.3223934539,20.7641045544,19.627528276,20.176208174,19.9392188734,20.9636822131,20.9311635169,21.3048440353,20.5746487271,20.5408980741,20.69486784
1,1,2,3,3,20.5198282238,20.7825056016,20.5515370106,21.1450865702,21.902471933,20.6970080644,21.1358195704,20.1739683114,20.5443177168,20.8588003415,20.5636861865,20.7427356425,21.4297472727,20.8812049792,21.0065497551
1,1,2,3,4,nan
1,1,2,4,0,nan
1,1,2,4,1,nan
1,1,2,4,2,20.6579219087,20.9861468579
1,1,2,4,3,nan
1,1,2,4,4,nan
1,1,3,0,0,nan
1,1,3,0,1,nan
1,1,3,0,2,nan
1,1,3,0,3,nan
1,1,3,0,4,nan
1,1,3,1,0,nan
1,1,3,1,1,nan
1,1,3,1,2,20.128431859
1,1,3,1,3,nan
1,1,3,1,4,nan
1,1,3,2,0,nan
1,1,3,2,1,nan
1,1,3,2,2,19.2540541315
1,1,3,2,3,nan
1,1,3,2,4,nan
1,1,3,3,0,nan
1,1,3,3,1,nan
1,1,3,3,2,19.2798672063,20.8058454307,20.6114490492,20.6607539915
1,1,3,3,3,nan
1,1,3,3,4,nan
1,1,3,4,0,nan
1,1,3,4,1,nan
1,1,3,4,2,nan
1,1,3,4,3,nan
1,1,3,4,4,nan
1,1,4,0,0,nan
1,1,4,0,1,nan
1,1,4,0,2,nan
1,1,4,0,3,nan
1,1,4,0,4,nan
1,1,4,1,0,nan
1,1,4,1,1,nan
1,1,4,1,2,nan
1,1,4,1,3,nan
1,1,4,1,4,nan
1,1,4,2,0,nan
1,1,4,2,1,nan
1,1,4,2,2,nan
1,1,4,2,3,nan
1,1,4,2,4,nan
1,1,4,3,0,nan
1,1,4,3,1,nan
1,1,4,3,2,nan
1,1,4,3,3,nan
1,1,4,3,4,nan
1,1,4,4,0,nan
1,1,4,4,1,nan
1,1,4,4,2,nan
1,1,4,4,3,nan
1,1,4,4,4,nan
1,2,0,0,0,nan
1,2,0,0,1,nan
1,2,0,0,2,nan
1,2,0,0,3,3.473
1,2,0,0,4,nan
1,2,0,1,0,nan
1,2,0,1,1,nan
1,2,0,1,2,nan
1,2,0,1,3,nan
1,2,0,1,4,nan
1,2,0,2,0,nan
1,2,0,2,1,nan
1,2,0,2,2,nan
1,2,0,2,3,3.473
1,2,0,2,4,nan
1,2,0,3,0,nan
1,2,0,3,1,nan
1,2,0,3,2,3.473,3.473,3.473,3.473,3.473,3.473,3.473
1,2,0,3,3,nan
1,2,0,3,4,nan
1,2,0,4,0,nan
1,2,0,4,1,nan
1,2,0,4,2,3.473,3.473,3.473,3.473,3.473
1,2,0,4,3,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473
1,2,0,4,4,nan
1,2,1,0,0,nan
1,2,1,0,1,nan
1,2,1,0,2,nan
1,2,1,0,3,nan
1,2,1,0,4,22.1344199199
1,2,1,1,0,nan
1,2,1,1,1,nan
1,2,1,1,2,nan
1,2,1,1,3,nan
1,2,1,1,4,nan
1,2,1,2,0,nan
1,2,1,2,1,nan
1,2,1,2,2,nan
1,2,1,2,3,nan
1,2,1,2,4,21.843865347
1,2,1,3,0,nan
1,2,1,3,1,nan
1,2,1,3,2,3.473,3.473,3.473,3.473,3.473,3.473,3.473,21.284934342
1,2,1,3,3,20.1568233478,20.7467667082,20.871907164,20.8542011849
1,2,1,3,4,nan
1,2,1,4,0,nan
1,2,1,4,1,nan
1,2,1,4,2,3.473,20.8744496635
1,2,1,4,3,20.8643497837,20.6675083527
1,2,1,4,4,nan
1,2,2,0,0,nan
1,2,2,0,1,nan
1,2,2,0,2,nan
1,2,2,0,3,21.0996115166,20.7570671659,20.9809652472,20.423590921,20.2605010955,19.7077960601,3.473,3.473,20.8624071325,20.7711501881,20.0311641444,19.6704836615,21.5486383287,21.5048159088,22.589948552,22.9026613031,22.5295076953,21.735180599,22.0867598909,22.2657338646,22.123701506,22.1468574748,21.497406267,21.1600640926,21.9920235434,22.0332417134,21.9185174382,21.2576205156,21.3717720729,21.1219121196,20.7301527958,20.7037010935,21.4347035307,21.398258186,21.4688168858,21.0619737239,21.1734895589,21.5813011241,20.1438801909,20.6481672132,21.4339148677,21.6547689913,21.5530854032,20.9689281395,21.4680968494,21.5126806207,21.6757912147,21.8911211563,22.0713475022,21.495433898,22.3521089557
1,2,2,0,4,20.7757377599,21.8281220971,21.7961904493,21.1520816307,21.2845192808,21.5935583585
1,2,2,1,0,nan
1,2,2,1,1,nan
1,2,2,1,2,21.862101492,20.3748569789,19.4063226079,20.8400586999,21.0527979487,21.4034059267,21.5609354096,21.3427415746,20.9025913316,21.6328590668,21.7136817764,21.2293092568,21.6532777031
1,2,2,1,3,19.9698383436,22.3185916564,22.4768588718,21.6238833773,21.4914275522,21.1992660106,20.9545435236,22.4028641756,21.5923192216,21.8157204997,21.3413587319,20.9061372895,20.6207506925,21.0236602982,21.3305788252,21.0702868122,21.1300100073
1,2,2,1,4,nan
1,2,2,2,0,nan
1,2,2,2,1,nan
1,2,2,2,2,20.9924672226,21.4802608155,21.7302189225,21.5616892476,21.705804024,21.4811560599,20.578112546,21.1570465585,20.6658565755,20.9853567772,21.1649694174,20.7666677275,21.1282478164,20.3409984777,20.8002143678,20.8716836082,21.0846247135,21.1520832051,21.0724356175,21.3374387919,20.6973456496,20.8170755395,21.4919380329,21.6801894372,21.1875500698,21.5238262527,21.8732990463,21.8932649657,21.8785880187,21.4534627043,21.5997634306,21.9550836367,22.5056626908,21.9591893327,21.7939834894,21.6820516587,21.8360172071,21.5682724843,20.1654246043,21.4831366368,21.3479900825,21.3013111456,21.3777561878,21.4607030017,21.2906052188,21.6243216094,21.6905368507,21.4596237313,20.3737031828,20.4511392223,20.7565222309,20.4680261787,21.1463277304,19.4325711139,3.473,3.473,21.3818823872,22.3450398978,21.6194372724,21.6546321633,21.5708221592,21.1480886166,21.4379323554,21.3366207629,21.344901474,21.4354648684,21.7708897,20.8377476178,21.0112187052,21.8270944363,22.0106580968,20.7726859789,20.8384327359,20.4064583139,20.6916015754,20.869280223,20.8989772477,20.3935530882,20.6327903445,21.48432392,21.2627063126,21.0958084989
1,2,2,2,3,21.6894529608,21.4478800278,21.8186968557,20.7206246623,21.1217524335,20.9856361634,20.7134957507,20.3984947774,20.2888022142,19.766515681,19.8131584304,3.473,19.731034398,19.6559155939,21.0388515453,20.8815293785,21.4376316704,21.5079403743,21.4055019991,21.1968381875,21.2119813203,21.4865621239,21.8722819744,21.0758466122,21.1824282628,21.7350271181,22.1204088081,22.1129671401,21.659067988,21.1814667214,21.0247154868,21.057337968,21.7398055504,21.2074602105,21.070600011,21.462245217,21.1448011622,21.1937032397,20.6810874233,20.7740878208,20.893331172,20.6549912545,20.9775901986,20.5672554204,20.5792317328,20.9352593036,21.59726299,21.7510062306,22.1291007423,22.2094329043,22.2155042545,21.9250076766,21.9162133396,21.8705130625,23.151438906,22.890382137,22.5985565601,22.5316806536,21.9933216699,21.7142415276,21.3246394441,21.7196090767,21.7216128665,21.6357067973,21.745890766,21.4854390952,21.7117635483,22.2564468484,20.97416175,21.4925240697,21.2057602608,22.2263933493,22.0122833889,21.4804588005,21.8509482764,21.6156528501,21.3675002304,21.3219146642,21.4829691433,21.3484679259,21.0952762123,21.9362570387,21.2662335118,21.6706054526,20.4076949679,21.2332454814,20.8140078556,21.5942299466,22.1476961804,22.2384785534,20.7302215328,21.0929820843,21.6914258503,21.1030130185,21.1070946375,21.0155119477,20.8329238918,20.9613545826,21.5285658844,21.1734124738,21.4294525222,20.806106365,21.6480765714,21.5586884211,20.8301885214,20.8830549004,20.9018319613,21.3235366571,21.5732241854,21.7904595691,21.7646723754,21.4496019148,21.0425275496,21.6758358267,21.739772834,21.2519163312,21.912489801,21.2252716793,21.2849615529,22.2525999275,21.5458296758,22.1207081187,20.5016524343,21.1252077696,20.9915647011,21.4958442972,20.9322282501,21.275914816,21.295357494,21.9682402073,21.343125405,21.195343651,21.4855056288,20.5909830252,20.5576758722,21.0247568803,20.5602682985,20.4347519483,21.2431402917,20.8666895,20.7522116749,20.8800282043,20.9238007675,21.0604034007,22.037785426,21.8752328758,22.3186555619,22.5885561414,22.4907006073,22.6622793994,21.7486472374,21.6780990502,21.7992908102,21.8554825233,21.518146631
1,2,2,2,4,21.7376391322,21.1256389,21.7403147791,22.0671524101,21.4844943813,21.5161638984
1,2,2,3,0,nan
1,2,2,3,1,nan
1,2,2,3,2,20.5875830535,20.5313850661,20.7739175257,21.0564522855,21.0938693421,21.6272862585,21.0591736182,20.891931701,20.9361212433,20.6099304511,20.5636133062,21.0373527815,21.2177469044,22.3623989623,22.5288515799,21.1728494291,21.5895409903,21.5714130549,20.9919203417,21.5373882535,21.3926467405,21.2642062774,21.6945797715,21.1613047463,21.6417880066,21.9919970419,21.4475817592,21.259366069,20.6142806264,20.2883510175,20.8897682368,21.0409630345,21.0312433734,20.8414541333,21.5192433708,21.5495610442,21.3350304137,21.6722885917,21.1820306973,21.1054336853,21.6650912175,20.9823330245,20.8507891975,20.7645282768,20.8108289242,20.4229467064,20.3109935514,20.1084390251,19.9437593357,19.9794817844,20.3237892844,20.4840581039,20.8699771212,20.4569649373,20.4637371968,20.3883648191,20.3543587392,19.2924083101,19.7115376874,19.8919690629,19.8881039243,19.2735753559,19.2254854845,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,20.5576116843,19.1704295052,19.2073605918,19.7636656142,19.5224203711,19.6940169179,19.6931897075,19.9247395578,20.4264988604,19.7120975664,19.9642096953,20.1632178358,20.4457253824,20.5183377125,20.5999940337,20.4031651862,20.9199422886,21.2062617719,21.039852869,21.9192945495,21.9888641653,21.8800252582,22.4831357397,21.857610997,20.2820272754,20.3224724414,20.8615078389,20.3831843604,20.8345250842,20.8258584242,21.2167751808,21.2782930954,21.3477770567,21.4563358443,21.0362213313,21.0458460001,20.84843014,21.2607476757,21.2192257587,21.5152332067,21.4846027232,21.5849752408,21.446297293,21.5376571314,21.548323445,21.9219494839,21.8618232571,20.9812876715,21.1829506869,20.587991606,21.0058178439,20.9862129653,21.1103513618,21.3033299608
1,2,2,3,3,20.5336941516,20.4864481044,20.6140168557,21.5016403239,22.0738792095,21.9713791187,20.8464727756,20.8266589765,20.4087587718,20.2449407743,21.6901339508,3.473,20.3397424388,20.2157823856,20.8099313682,20.3411434756,20.3098750796,20.6287928525,20.3937560988,20.863952106,20.5570154027,20.5700261234,20.6012092053,20.6465664352,20.5720710592,20.5486734229,21.3363497337,21.5541902687,21.4624464892,21.8565239445,21.7277520545,21.3658496172,21.7806180161,21.3198023125,21.3717147387,21.8370491206,21.2889562595,21.0699471216,21.4815596634,21.9555307308,22.1062057938,21.9876668539,21.5888275396,21.6495441978,20.8030259758,20.858310094,21.6348424498,22.3769571471,21.225364187,20.8276559948,20.8578591207,21.6143578204,21.5005182454,21.9669631083,21.9336718264,20.7511370988,21.1607208427,21.1521260481,20.502702127,21.2207574369,21.8133064495,22.1518491799,21.4639491929,21.8801104669,21.3274079159,22.1479956407,21.1384009812,20.4971795315,21.4350157252,20.232915152,20.7613344081,20.9950005382,21.1387482074,20.8332609518,20.4575753347,20.7355054583,21.1694379689,21.2616093441,21.4511860367,20.5834527007,20.6412528203,21.1217752545,20.9758554839,21.5250298004,21.3231355545,21.5338117118,21.6251782711,21.3115458088,21.4888321556,21.6826426106,20.6313195658,20.6935189649,20.7718787042,21.0562073545,21.0896909436,19.746045361,20.6275447192,20.6157352197,21.312443992,21.6708637915,21.8282544083,21.2637998,21.1442212535,21.3597257111,20.6110027166,20.9569670303,20.5330267908,20.5866361555,20.9003310248,20.9634242898,21.1745697845,21.7911709509,21.7116581261,21.7816086136,22.0010250374,20.4738517419,20.0403421756,20.5958314347,20.8686974331,20.7462039193,21.3998218557,20.9958844063,21.1407802594,20.7488592066,21.2568852547,21.087667528,22.1368250638,20.0405553145,20.6923560385,21.0269988963,21.5485350239,21.4075720443,22.0070571566,21.828637847,22.0101900462,22.450681643,22.1176150576,22.6028062652,22.8327755561,22.0780926855,21.7675763078,22.4498893362,22.2261796227,21.9053635949,22.2635320504,21.535483734,20.7490289791,20.2204435105,20.1208261143,21.2438575699,21.54491489,21.6842344989,22.2562595813,22.0040720878,21.9784339342,22.5874600127,21.8337398251
1,2,2,3,4,21.4141125197,21.680880387,21.5426902179
1,2,2,4,0,nan
1,2,2,4,1,nan
1,2,2,4,2,21.0580115258,21.2582626419,20.4921714674,20.8806607062,21.2241051987,21.0231633641,22.0896699838,21.3834678833,21.8704503224,21.5070178393,20.8179991184,20.898908528,22.7633447064,22.5938973491,22.2750366783,21.850339314,21.6049225249,21.0044644367,21.5849102234,21.5469447731,20.9355479931,21.0008881351,21.5552088105,20.9855256007,20.6395360147,20.3783722661,21.1633554797,20.6213324497,20.6443740314,20.5712730991,20.1238396143,19.7580073558,20.1355810885,20.4229932106,19.8593014739,20.0695140444,20.1116307727,19.7367328996,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,20.5963570973,20.1293990983,19.9935898087,20.646391523,20.4091565266,21.0667394465,21.3713425347,21.1091892424,21.0366251515,21.8970564546,20.8897243402,21.5009898339
1,2,2,4,3,20.6223524223,21.1126206471,21.5822093352,20.8348999888,20.7181502964,20.5751658274,21.2121387433,21.6224627288,20.5349912701,21.0937265793,20.9415745754,20.5271581728,20.227949662,20.4574397046,20.3255110628,20.5014143806,20.7793722944,21.0687091978,20.6086411712,20.0837099944,19.7647967105,19.8542367717,20.282695558,19.8966318827,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,21.0002029883,20.3375217268,20.6659894035,20.2100711619,20.3690648027,20.3165649435,19.8837990258,20.4335752426,20.8803319022,21.1560249853,21.3541664961,21.015655734,21.5222653285,21.5220475073,21.2936776759,21.0725512671,21.0692524051,20.7743540034,20.67859153,20.8934872027,21.7260265621,21.3209036032,21.4804148296,20.8665012104,21.9434583726,22.0852382262,21.6255450102,21.3987790297,21.7456007303,22.2294762522,21.9865244378,21.6030333616,22.0416272136,22.4481025743,20.9751999102,20.7516759468,21.0971804964,21.7546911187,21.3714735442,21.5765265875,21.6965919752,22.0226782613,21.9671133191,21.540340604,21.4842939311,22.0588914734,22.224762631,21.7935453874,21.3118427558,21.2317844863,22.0920127457,21.4910185564,22.0583767087,22.1792994692,22.1301125059,21.6732621688,21.7748937474,22.2243149311,20.5382100516,21.1411815656,20.8962016469,21.3935290079,21.6655122976,21.9481666318,21.4599209367,21.1575648416,21.0231707725,21.0959360915,20.8927973133,21.313001434,21.6131602279,21.6819872255,21.7367489746,21.2070695377,21.6750184489,21.7592488278,21.4234740126,21.0443000027,21.0570692178,21.8346222938,22.1124289806,22.1502993817,21.61106474,21.4853032724,22.130138176,21.8225797231,22.0792204544,21.8588054527,21.2969758945,21.3798305924,21.9646243141,21.2625010592,21.1724761954,21.586359872,22.1929220798,22.5610273226,22.1330936802,21.6029252272,22.0693372944,22.2660700713,22.1051277612,21.9640049479,22.1602748978,22.0387734851,22.3507930439,21.6747405811,20.7703432029,20.5012441523,21.2199109941,21.2936719799,20.9558622369,21.113378335,21.6682817043,21.4677591172,21.6205588943,21.9508246908,22.0763248167,22.0031876811,22.146079635,21.8900071611,21.18053813,21.4651924442,21.4432827349,21.6056750711,21.6723468593,21.7263596808,21.6310290787,21.648322347,21.8171137322,21.955051228,21.5967444085,21.802639965,21.3162006673,21.0810769585,20.5481023257,20.5191230361,21.1799461976,20.4617870425,21.1376675712,21.3072147524,21.1172837635,21.7293182024,21.4552499326,20.9028698964,21.7761073093,22.50130959,21.6508350742,21.0950245571,21.8195936345,21.0424958876,20.678012699,21.5926106651,21.6412164787,21.6437002256,21.5304776412,21.5203952446,21.3364888411,20.9492454461,21.4646042783,21.2084132024,20.9175593181,20.9110118726,21.0467049251,20.9773409453,20.710214735,20.5381026615,21.2582419629,20.99668898,21.2640581794,21.3445505444,21.0206895381,22.1958950995,22.3150621444,22.2747183258,22.1960820144,20.9971403552,21.203618323,21.4250115291,21.5348565945,21.3753390714,21.1412491741,21.7892835909,21.4066899395,21.4018364116,21.7616884731,21.8042339,21.0180593142,20.87562192,20.8957578794,20.726196904,21.5671616516,21.6421251636,21.3603669265,21.4436724805,21.0789274015,21.8048450584,22.0336416464,20.955129704,21.1209418363,21.6738525466,21.7975835854,21.4780504686,20.860945719,21.474798645,21.4060607999,21.341377518,22.1460801521,22.4323285021,21.469386068,21.2274672353,21.3955472836,21.3755653636,21.5532485326,21.5109742721,21.6962379177,21.9292515042,21.9993262222,21.9124612618,22.065803132,21.9542328503,21.1493378015,21.3745658778,21.6547521002,21.5454210797,22.1392306996,21.4542907938,21.2918978191,21.3377277951,21.879974378,22.1380871336,21.3067278082,21.4379186218,21.4991553377,21.8044702555,21.9128081046,21.565807183,22.2861106177,21.6723707867,21.7814697053,20.7028722254,20.5162925084,20.6301884401,21.5658342596,21.5653735359,22.3143634266,20.869018478,21.3217153736,21.3319960981,21.9918563182,21.0264537591,20.8095463404,21.1710300153,21.3110406065,21.832376758,21.967735276,21.4851290437,21.886964652,22.0887155016,22.0529184563,21.4876985917,21.7699828619,21.4411194281,21.573789947,21.883736903,22.2008195668,22.0678197212
1,2,2,4,4,21.4446821583,21.4030683456,21.7228822171,21.2392432797,21.1391970424,21.5774360572,21.9196003183
1,2,3,0,0,nan
1,2,3,0,1,nan
1,2,3,0,2,nan
1,2,3,0,3,21.784912687,21.585025394
1,2,3,0,4,nan
1,2,3,1,0,nan
1,2,3,1,1,nan
1,2,3,1,2,21.1560809456,20.5913975823
1,2,3,1,3,nan
1,2,3,1,4,nan
1,2,3,2,0,nan
1,2,3,2,1,nan
1,2,3,2,2,20.5479627303,20.6579781836,21.3090443086,21.2925273232,21.7190212394,21.5487566458,21.4768138203,20.9438342465,21.5499384533,21.6342062875,21.6047371645,20.9702320055,21.4625256886,21.3463267608,21.3108466136,21.2203604639,21.90356113,22.2221294666,21.2613734268,22.2758030193,21.9189815472,21.5631357996,21.7565428136,21.9101552634,22.2760326039,21.8029154824,20.9990717196,21.462052866,22.0564870559,21.8408877913,21.2322027363,21.9018045621,21.2120442033,21.7175397493,21.252334302
1,2,3,2,3,21.4191140259,21.263151979,21.1623305534,20.8958376398,21.4056624239,21.5333137016,21.8854596739,20.7628647542,20.6865659079,22.4636072925,23.3624487862
1,2,3,2,4,21.8376861672
1,2,3,3,0,nan
1,2,3,3,1,nan
1,2,3,3,2,20.8614350381,20.7845043451,21.4765107118,21.27083156,21.4658427616,21.1092898107,21.8033193125,20.8068597131,21.9616192746,22.7903142254,22.1410059108,21.9619157875,21.2544887237,20.8512987482,21.0108262607,21.139666395,21.4583223609,21.7032714681,21.2161398177,21.0909707111,21.3424555723,21.6156812142,21.5366083831,21.3432755711,21.3604311056,21.0514062358,20.9177794309,21.00177093,21.3620725088,22.1774295568,22.0083087548,22.5912271856,22.2715680038,22.1433817338,22.2679585177,22.1141027051,22.1919231015,22.1262196576,21.3122968363,21.110800661,21.5108119566,21.3225294696,21.4797496077,21.7766787811,21.7440880613,21.847043624,21.329372149,21.5248748906,21.6213754925,21.7178769674
1,2,3,3,3,20.8974754807,20.949232605,21.3092898384,21.9232680729
1,2,3,3,4,nan
1,2,3,4,0,nan
1,2,3,4,1,nan
1,2,3,4,2,20.9420260635,21.4163537055,21.8151003988,21.829230104,21.5292241071,21.6587391221,21.9083916742,21.2152715578,21.580037258,21.2238527301,20.8616685481
1,2,3,4,3,21.1219822114,21.1661861898,21.3298999442,21.1922021179,20.5682073831,21.2204896347,20.8412510516,21.2890515206,21.3223398548,21.2546837676,20.8845593801,21.2440965247,20.6664017759,20.8719215663,22.3044595073,21.6044492178,21.1928429419,21.6752818835,21.6469897056,21.6118324366,21.4398358991
1,2,3,4,4,21.1681379372
1,2,4,0,0,nan
1,2,4,0,1,nan
1,2,4,0,2,nan
1,2,4,0,3,nan
1,2,4,0,4,nan
1,2,4,1,0,nan
1,2,4,1,1,nan
1,2,4,1,2,nan
1,2,4,1,3,nan
1,2,4,1,4,nan
1,2,4,2,0,nan
1,2,4,2,1,nan
1,2,4,2,2,nan
1,2,4,2,3,nan
1,2,4,2,4,nan
1,2,4,3,0,nan
1,2,4,3,1,nan
1,2,4,3,2,nan
1,2,4,3,3,nan
1,2,4,3,4,nan
1,2,4,4,0,nan
1,2,4,4,1,nan
1,2,4,4,2,nan
1,2,4,4,3,nan
1,2,4,4,4,nan
1,3,0,0,0,nan
1,3,0,0,1,nan
1,3,0,0,2,nan
1,3,0,0,3,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473
1,3,0,0,4,nan
1,3,0,1,0,nan
1,3,0,1,1,nan
1,3,0,1,2,nan
1,3,0,1,3,nan
1,3,0,1,4,nan
1,3,0,2,0,nan
1,3,0,2,1,nan
1,3,0,2,2,nan
1,3,0,2,3,3.473,3.473,3.473,3.473
1,3,0,2,4,nan
1,3,0,3,0,nan
1,3,0,3,1,nan
1,3,0,3,2,nan
1,3,0,3,3,3.473
1,3,0,3,4,nan
1,3,0,4,0,nan
1,3,0,4,1,nan
1,3,0,4,2,nan
1,3,0,4,3,3.473
1,3,0,4,4,nan
1,3,1,0,0,nan
1,3,1,0,1,nan
1,3,1,0,2,nan
1,3,1,0,3,19.1251158522,19.0961503627,19.4980737307,18.4652868533,18.8593585656,19.485197642,18.767785804,18.7378790792,3.473,3.473,3.473,3.473,3.473,3.473,3.473,20.3544332602,21.0666803564,20.3152559148
1,3,1,0,4,3.473,20.4327215743
1,3,1,1,0,nan
1,3,1,1,1,nan
1,3,1,1,2,nan
1,3,1,1,3,19.1836288397,18.7456378913,18.4988223037,18.525526634,3.473
1,3,1,1,4,nan
1,3,1,2,0,nan
1,3,1,2,1,nan
1,3,1,2,2,nan
1,3,1,2,3,19.3556644999,18.9023296585,19.1325038858,18.8135802733,18.6370191267,3.473,3.473,3.473,3.473,3.473,3.473,3.473,20.818793722,19.9718678491
1,3,1,2,4,3.473
1,3,1,3,0,nan
1,3,1,3,1,nan
1,3,1,3,2,nan
1,3,1,3,3,3.473,3.473
1,3,1,3,4,nan
1,3,1,4,0,nan
1,3,1,4,1,nan
1,3,1,4,2,nan
1,3,1,4,3,18.7139153665,19.0060117002,3.473,3.473,19.9613221942,19.7367536748,20.6148731822
1,3,1,4,4,nan
1,3,2,0,0,nan
1,3,2,0,1,nan
1,3,2,0,2,nan
1,3,2,0,3,20.6884390009,20.5682776845,21.3696692361,21.3552786563,21.1957527666,21.0352628442,20.7830968501,21.1431336153,20.6944581633,20.8184865326,20.8519648937,20.3597484442,20.8939535069,20.4065986535,20.3526762526,20.5887525491,20.6092876574,21.0518861116,21.1733493554,20.8332671003,20.2404009882,20.6330909233,20.8494438349,20.4042153385,20.3591644584,20.0324638294,20.1529408647,19.8635098385,20.3397674904,20.6939945345,20.599033309,20.2489460139,20.2701210586,20.5832895306,19.5426274256,19.4311288057,19.8248657213,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,20.5410084403,20.2600129473,20.1441650789,20.0658349346,20.2212676009,20.4752195637,19.6133135158,19.8391460912,19.6480016996,20.1193728519,20.3194176137,20.8063090544,21.2667419387,21.3921365831,21.3076830949,21.3631100581,21.9453116843,21.6535235414,22.0759497324,21.6633902678,21.8901885848,21.9737841338,21.6891147608,21.3045741488,21.4748308606,21.9196577042,22.0689605853,21.5369011244,21.4267219856,21.5668760042,22.2067901579,22.1974971699,21.5647987378,22.3002653587,21.9308379482,22.0483658099,22.0254199002,21.8368320572,21.3679700386,21.2799684998,21.373804519,21.8154132928,21.4161374281,21.4718856424,21.3315244029,21.3432042425,21.4648303222,21.4580135532,21.1485240831,21.0753411504,21.5379687253,21.1085659719,21.3019537382,21.8588408382,21.3551272039,21.9698529411,22.1471754283,21.83475967,21.3132451591,22.0682165449,22.3801368688,22.1708999724,22.110403308,21.1073370384,21.3671003281,20.8037323299,20.8396057478,21.3009062979,21.3548384248,21.3720851977,22.1592378851,21.6967543394,21.1549481808,21.6609068188,21.7302340433,21.4070050364,21.2904272747,21.8036068286,21.9431183959,21.8008831306,20.9975819258,21.2182886422,21.5600173458,21.5877167489,21.3545553209,21.2036167478,21.3159164407,21.6606789144,21.3269524061,21.9718572062,22.2458810726,21.9800668496,21.4571338811,22.0714230387,21.7258065356,21.421154357,21.8579065096,22.1154066013,22.3500429766,21.7421961917,21.6888399613,21.7165402542,21.7615861936,21.7614690817,21.5231917379,22.1882607055,22.1253565865,22.7339945549,22.0902378029,22.1611913584,21.6391366315,21.9141728895,22.2912653321,21.901046702,21.8463085401,22.3842511711,21.7727511767,21.2269473432,20.9227914247,20.7364741144,21.0081009265,21.1455467268,20.4638528875,21.167480115,21.0138996263,21.3762313136,20.9352416954,20.7379632374,21.229912006,21.5991433143,21.6481728029,21.9269762427,21.3530864968,21.2382737274,20.4936968124,20.4478441069,20.1887080475,20.6299727722,20.1093100627,20.9696048814,21.0240708155,20.8548452848,21.7635479649,22.0413459044,22.457170353,21.6302713547,20.8649628483,20.7706246741,21.380174729,21.0575371614
1,3,2,0,4,20.2079031413,21.0307044699,20.6560272794,20.7908529431,19.6752307971,19.5874885633,20.0395872244,21.0367047445,20.4084050658,20.4605017601,22.004041523,21.1566637401,21.3717765356,20.8785457389,21.2039159012,21.5518426769,21.6019126561,21.5290152222,22.4150511387,21.8519065265,21.8492165017,21.7730653738,21.789797673,21.6021417837,21.9319474853,22.5907048009,22.464901408,22.5049727352,21.3258163311,22.1102149384,21.9222424883,21.7600506556,22.5567604923,21.7800930496,22.4622408959,22.3849546939,22.0291246255,22.3832814253,22.2197213092,21.7991458023,21.7060765582,22.2101529444,22.191213213,22.1707809349,21.116027035,21.0614152868,20.8996455347,21.19827302,21.0569233223,20.9520461009,21.9257451123,21.2998311586,21.1457029907,21.1416634317,21.2973940784,21.2533548259,21.5996039496,21.3042622315,21.1234362468,21.5539859674,21.4653766024,20.9603337933,21.4570514077,21.7805109734,21.6142644863,22.0226692544,22.2273250415,21.4109618659,21.2588029137,21.7016269539,21.7751603624,20.9361984004,20.9258121419,20.3237368487,20.5589870195,21.1116409514,20.9613618965,20.2631228554,20.3034417942,20.154674144,20.9327851925,20.615678217,21.0136828855,20.7656155425,20.8223406307,21.2881551746,21.620309902,21.3554904836,21.4384233816,22.2196902394,21.5580478075,21.2856058994,21.6506220588,21.5538651219,21.4170384954,21.5094203385,21.9373671519,21.5842646655,20.8450627129,21.6510946042,21.5255333457,21.8610960894,21.8810270796,21.2255287498,21.8987435771,21.5582048032,21.4071581838,21.9334686727,21.4015362548,21.3876417034,21.1549742802,21.3540125181,21.6145959353,21.0529623861,21.1477858675,21.0355582799,21.0168572905,21.6760968832,21.4408003003,21.8705996704,21.488510196,21.8632305265,21.4989192805,21.4070213981,21.3086694812,21.8577442825,21.3808522221,21.5617402316,21.3173133367,21.9343314902,21.5309493416,22.6443695238,21.2081889272,20.9742214142,21.6978786248
1,3,2,1,0,nan
1,3,2,1,1,nan
1,3,2,1,2,21.8276217552,21.3012040336,21.2152710088,21.0484128417,21.8676258606,21.8534106053,21.3028023218,21.0008934124,21.5694539832
1,3,2,1,3,20.7255304646,21.21230553,20.8474817807,20.1512128489,19.3912277143,3.473,3.473,21.4878368088,21.1901693992,21.2337737465,21.3115924867,21.0465303583,20.8401631427,21.2843576663,22.5790984011,21.8423518563,21.5330019049,20.9634645394,20.9209181773,21.2210937709,21.7615747682,20.8052638632
1,3,2,1,4,20.5426746211,22.0025996139,21.5367223379,22.5628095075,21.2819676883,21.3358156569,21.4234300261,20.023436552,20.8175378961,20.9704360962,21.1991032757,21.4758211495,22.3803917117,21.4338300966,21.7249619746,21.2881262992,21.2623807498,21.4896130669,21.7825164051,21.9987904123,21.2551415415,21.2885351971,21.7199223827,21.1633015992,21.0483148455,21.6596555903,21.0259263699,20.6954812982,20.9077701134
1,3,2,2,0,nan
1,3,2,2,1,21.8586112546
1,3,2,2,2,22.0319255224,21.6541857935,22.0708821789,21.8026567744,21.5685843618,21.2650097589,22.3911391753,21.7897139231,21.2584909634,20.6725240018,21.6150639753,21.4800206707,21.5915084034,21.667668941,21.6945849717,21.3260140779,21.5562336274,21.7441026712,21.6545315871,21.3737074038
1,3,2,2,3,20.4725588311,21.0821809887,21.7610592864,20.9734331904,21.67980101,21.0069009286,21.3810048765,21.2138755946,22.026494419,21.4122611239,21.4826768912,21.1965164432,21.2560063945,20.9532842355,20.799982078,20.2957811102,20.5228893774,20.6832433604,20.8828699743,20.7245282117,20.8165383904,20.2717649478,20.0623739185,20.112829408,20.3931296663,20.0937900924,20.4449804794,20.5586178639,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,19.8725204873,20.8619105722,20.1213568045,20.5266856855,20.5000703851,19.5459986088,19.8746458318,20.368608671,20.3332696309,19.8597983633,20.3372791724,20.3181858809,20.6663394409,21.0516543065,20.851826923,21.3334455007,21.5144447889,21.6374037331,21.1791050408,21.5895155099,21.4200910072,21.5045390332,21.8385194537,21.9520395442,21.5731238355,21.4590452755,21.9573046729,21.4386501454,21.3574707012,21.4169066305,21.6579472997,22.2211505555,22.0960524954,21.726486573,21.3057603487,22.3460254307,21.7230547683,22.2807615232,22.0398018082,21.3032602699,21.1664048294,21.8475680493,21.6895087475,21.368707079,21.0098612951,21.6385128799,21.387332213,21.3248487305,21.5696843069,22.7006222425,21.0111732267,21.1406917302,20.9114600974,20.9737144621,21.8925517465,21.6944882051,21.8081568957,21.4850663013,21.6904615555,22.1794978357,22.2879501581,21.7493199793,22.3436460193,21.730048781,22.1377012667,20.6346156683,20.7282246197,20.6328258323,20.7017790893,21.1016821227,21.2836788034,22.0215810201,21.769212635,21.8629182273,21.2234835388,21.8003679916,21.7756544668,20.7188688825,21.8405526535,21.3042041523,21.3367618352,21.2435348534,21.0492252647,21.1021650809,21.1574317367,20.8318681635,21.1970199772,20.9991150423,21.6910327303,20.7415880918,20.8658591499,21.3655069801,21.1605433067,20.7136820178,21.2225158835,20.7004185613,21.0790916835,20.6770157112,21.2196011473,21.603454707,21.3954546312,21.4718250972,21.9738411407,21.9691985638,21.7748330023,21.5037939307,21.3957356006,21.0064500472,21.3871593244,22.2008072346,22.245495687,21.9766040963,21.2864382635,21.1960716163,21.733384665,22.2700251954,22.0520944653,21.5182190535,22.2920379318,21.3926237222,21.3586246442,21.4509660169,21.1260181408,21.45585683
1,3,2,2,4,3.473,3.473,19.8387054845,20.0596972639,20.5586259914,20.2983277034,20.9294359474,21.0822959996,20.8636545129,20.5005027039,20.9237600142,20.34061735,21.2042985584,20.8812305123,22.2088528006,21.83417136,21.8547869341,21.694168523,21.6025326262,22.3250349486,22.2337903633,22.0936658298,21.7024903959,21.1787231589,21.8447086075,21.7850344751,21.2334686847,21.5371700205,21.5988200017,21.6858809896,22.7560630583,21.7616110525,22.2077074271,22.4517081987,22.4964061082,20.9146662394,21.3707044204,20.7482898575,21.6605090633,20.6617142752,20.8327575924,21.0351928248,20.5615081535,21.3885074649,21.4281353426,20.9122078491,21.348897733,21.8097758088,21.6357405089,21.4921393041,21.2686573144,20.8987487856,21.5727820401,21.5569415241,21.6055884073,21.0533117624,21.1320301457,21.1581610791,21.5656082171,21.5545898708,20.5014951953,20.920815384,21.2643339575,20.4035889794,20.7004064057,20.8768045094,20.9175554115,21.1155665515,21.2736190353,20.9195474905,21.4016218531,20.9380465929,20.9612925408,21.3042690361,21.4450642153,22.0058664908,21.6431741256,21.3964389995,21.3355168495,21.5098728109,21.8722561176,21.313206582,21.5357911573,21.2420481228,20.9015964226,21.1553463976,21.2991598102,21.5800988513,21.4699461553,21.6243557016,21.8916148216,21.2736392521,21.7971748627,21.3918920391,21.6592017017,21.5868118197,21.9727137684,21.3272862343,21.5590899057,21.9677768834,21.5566843643,22.3059823745,21.604494705,21.3533690251,21.5502253792,21.7166352951
1,3,2,3,0,nan
1,3,2,3,1,nan
1,3,2,3,2,21.2192358233,22.0203622951,22.1525908089,21.1267266881,20.894597268,20.6723384386,20.9192677849,21.2277553771,21.7144185143,21.5479173904,21.8241382902
1,3,2,3,3,21.3672702919,21.0527345667,21.1111833126,20.4612227863,20.7995962122,20.5089056546,20.8631688043,21.7336218942,21.8623770436,21.862294464,21.1416586911,21.3244436407,21.461764022,21.8399586424,21.3627396207,20.9732116341,20.7667203132,21.0380417589,20.5628242366,21.1456477211,20.7215950631,20.3835393547,21.0849237357,20.0590853077,3.473,3.473,3.473,3.473,20.3233392935,20.5403499206,19.7002778445,19.8582457901,20.6748674321,21.4953636888,21.3631893611,20.8198957302,20.9519731891,21.759648476,21.3014562473,21.6504825989,21.3621726959,21.6406331015,22.1581514315,21.5176188538,22.0841393812,21.1490661383,20.8758216857,22.0395245753,21.8361226834,21.1151191692,22.2716394871,22.0245803792,21.5413791478,22.5679020838,22.3879128477,21.1406269072,21.4050622278,20.9625068975,20.9764185408,21.6104325075,21.3370576492,21.2934171863,20.9765306256,21.4549163524,21.6442890254,22.0065532632,22.1604630164,21.41618233,21.6305470682,21.6917767767,21.794443893,21.5917516775,22.043211459,22.3652605179,21.7749193099,20.8440341994,21.840799797,21.2770446494,20.7679572128,21.7131233699,22.2152408817,22.3536295337,21.3462229461,22.0962004638,20.9768360253,21.0156572835
1,3,2,3,4,20.7895583407,21.6634086884,21.4460101533,21.7036409478,21.5007289708,21.8116102319,21.6018820003,20.8256281159,21.0032587563,20.9220892074,20.777335667,20.7326028749,20.4020734645,20.5376077284,21.120520599,21.2993148901,21.8394327298,20.9071083051,20.9975281126,21.4065918107,20.267458959,21.0794272432,21.2187598283,21.8703754691,21.4399933796,21.1167247425,21.0596940447,21.5879954531,21.529182283,21.8576426696
1,3,2,4,0,nan
1,3,2,4,1,nan
1,3,2,4,2,nan
1,3,2,4,3,20.8724404493,21.3358847843,20.3844438826,21.0852063127,20.8994392112,21.1812488316,21.311443717,20.8536985444,20.9884299333,20.4591679904,21.2177043055,21.7893918566,20.9092619977,21.1124987049,20.7245434422,21.4905839525,21.5229130963,22.1753039743,22.2340999243,21.6050567692,21.6287054977,20.4174776569,20.2210646773,20.2784701553,20.2748907404,20.3287848563,20.6856147971,20.0796427511,19.5922697871,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,20.4023778272,20.9370951686,20.345258631,20.717511285,20.2773603,20.3079434884,19.6802662937,20.737262469,20.2989727626,20.9434148243,20.8201982436,21.6211349617,21.7230400235,21.3696652119,21.65562286,21.3223302665,21.3490409852,21.2016343087,21.8595237624,21.501297066,21.3507479089,21.5340094184,22.3081347748,22.0378205017,22.2382301912,21.0351720887,20.9855053366,21.2675351622,22.5747630736,21.0544362087,21.4656655103,21.2257142666,21.6141980834,21.2915174966,21.8328842614,21.8538678998,21.4738552474,21.5079758469,20.9061984304,21.31605683,21.8174095861
1,3,2,4,4,20.3982416161,21.2128771432,21.7574795713,20.9753394972,22.208570401,22.2513346891,21.966877329,21.4351566985,21.2723070546,21.8413124054,21.7876578494,22.2670086667,21.628965188,21.2349804915,21.9317058768,21.7645749334,21.9635298037,22.2187806586,21.3571990669,21.5141041439,21.4840723643,21.0321088174,20.6561916896,20.4724815081,20.9879603915,21.42668721,20.7352517816,20.3955025759,20.2193357819,21.6077315305,21.6857921231,21.2958810637,21.8270950771,21.9018098006,21.6353934459,21.7264140591,21.3357637449,21.1831296761
1,3,3,0,0,nan
1,3,3,0,1,nan
1,3,3,0,2,20.5461252933,21.0708873585
1,3,3,0,3,21.2418786843,20.778020419,20.5823099635,21.1219174921,21.3191370552,21.4978484342,21.2118435688,21.4355348732,21.1189814703,21.6304947655,21.9014702339,21.5817271291,21.3404642891,21.3873973674,20.7175181769,20.3536541544,20.7633909689,21.7856421039
1,3,3,0,4,22.1561998946,22.1612098331
1,3,3,1,0,nan
1,3,3,1,1,nan
1,3,3,1,2,22.0275519779,20.634888957
1,3,3,1,3,21.6977088026,22.6151790046,21.0387156158,20.9886251108,20.5008474599
1,3,3,1,4,nan
1,3,3,2,0,nan
1,3,3,2,1,nan
1,3,3,2,2,21.8579394386,22.0683567177,21.6422494645,22.3619651329,21.478958629,21.9362662859,22.1431910345,22.1419868995,21.0373588164,21.0301717149
1,3,3,2,3,21.0980484136,21.0351140581,20.8464085613,20.8761263073,20.3095738661,21.2758105397,20.9365458959,20.9252225438,20.9798920104,21.3463446873,22.3815824431,22.4539960859,21.3330509823,21.6303265083,21.3021641326,21.0834477135,21.3525811787,21.0567979542,21.4469106784,21.6493870794,21.4603358336,21.3195420447,21.1689308848,21.2150345873,21.9955528584,22.0642394642,21.6020760263,21.8164581603,21.7724396344,21.4059034803,21.3786790585,22.3151590722,21.4691266899,21.0945925329,21.0451169263,21.4014682741,20.9586256551,21.5078828052,21.0798346197,20.6005228045,21.1731417018,21.3757257168,21.0460118906,20.701231883,20.7317119818,21.2678075016,20.7190537948,20.6333473793,20.4894209809
1,3,3,2,4,21.7587637391,21.4717583506,22.4853366178,21.476133744,21.1594393382
1,3,3,3,0,nan
1,3,3,3,1,nan
1,3,3,3,2,21.488591042,22.2012543814,22.6377451325,21.1552985546,21.8606863218,22.2194419724,21.2113885299
1,3,3,3,3,21.1818165726,20.9324240442,20.9937468055,21.0901183199,20.7026179901,21.0009621296,21.1435728355,21.2050576234,20.7942281625,20.5927350044,21.1238176273,21.8086358152,22.1561909841,21.8140300535,22.3009226297,21.9471613594,22.5387766365,22.7682690883,22.1612445093,21.9448326012,21.6933647114,21.2451578783,21.9610754861,21.4113526649,21.2296579399,21.4772764298,21.5881089987,22.4049901942,21.8658185999,21.5548269569,21.7320298099,21.0148739909,21.0740953255,21.6560904909,21.0518353801,20.5438908316,20.7200920865,20.3274239046,20.8767245777,21.5562881679
1,3,3,3,4,nan
1,3,3,4,0,nan
1,3,3,4,1,nan
1,3,3,4,2,22.2040912305,21.3405203685,22.0569168916
1,3,3,4,3,20.6862427217,20.6841724663,21.3650604222,21.4688510706,21.4375545524,22.0412296312,22.4002704024,21.6766467046,21.7106557534,21.2310255426,21.5874921847,21.6137270461,21.5106129273,21.4115881204,20.8200814593,20.9953561472,20.5765465639,20.8857695293,21.2689154869,21.2478891026,21.6711490923,21.3185829795,21.9651397086,21.5978851916,22.0263983333,22.137602071,21.5581227756,21.8095525922,22.1714466256,22.0197472985,21.8475069353,21.4452444808,21.7135837324,21.3073984252,21.3829976882,22.6106827558,21.6471134086,21.4786800008,21.5596965187,20.8814487254,22.0734797165,21.6779220055,21.087332
1,3,3,4,4,21.1677322346,21.9098002024
1,3,4,0,0,nan
1,3,4,0,1,nan
1,3,4,0,2,nan
1,3,4,0,3,nan
1,3,4,0,4,nan
1,3,4,1,0,nan
1,3,4,1,1,nan
1,3,4,1,2,nan
1,3,4,1,3,nan
1,3,4,1,4,nan
1,3,4,2,0,nan
1,3,4,2,1,nan
1,3,4,2,2,nan
1,3,4,2,3,nan
1,3,4,2,4,nan
1,3,4,3,0,nan
1,3,4,3,1,nan
1,3,4,3,2,nan
1,3,4,3,3,nan
1,3,4,3,4,nan
1,3,4,4,0,nan
1,3,4,4,1,nan
1,3,4,4,2,nan
1,3,4,4,3,nan
1,3,4,4,4,nan
1,4,0,0,0,nan
1,4,0,0,1,nan
1,4,0,0,2,nan
1,4,0,0,3,3.473,3.473,0.0,0.0,0.0
1,4,0,0,4,nan
1,4,0,1,0,nan
1,4,0,1,1,nan
1,4,0,1,2,nan
1,4,0,1,3,17.1846868216,17.6048033025,17.1288187025,17.1210379448,0.0,0.0,0.0,0.0,0.0
1,4,0,1,4,nan
1,4,0,2,0,nan
1,4,0,2,1,nan
1,4,0,2,2,nan
1,4,0,2,3,17.6298366516,17.2633875343,17.7215692477,17.2935034386,17.4291591964,17.4694252607,17.2853510913,17.203716334,17.610213946,17.2701916853,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,4,0,2,4,nan
1,4,0,3,0,nan
1,4,0,3,1,nan
1,4,0,3,2,nan
1,4,0,3,3,17.8761942853,17.8283771335,17.8370730476,17.7030975667,17.5050367284,17.692608791,17.5152441524,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,4,0,3,4,nan
1,4,0,4,0,nan
1,4,0,4,1,nan
1,4,0,4,2,nan
1,4,0,4,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,4,0,4,4,0.0
1,4,1,0,0,nan
1,4,1,0,1,nan
1,4,1,0,2,nan
1,4,1,0,3,3.473,3.473,3.473,3.473,3.473,3.473,3.473
1,4,1,0,4,3.473
1,4,1,1,0,nan
1,4,1,1,1,nan
1,4,1,1,2,nan
1,4,1,1,3,3.473,3.473,3.473,3.473,3.473,3.473,20.0289015288,19.7347651903,20.4929152668,19.8076412596,19.6016202053,20.0185757941,19.2603602299,19.1220441283,18.7756596524,18.8676136184,19.7059965923,21.1367228824,20.6863465059,21.6153519944,21.1316885439,21.0349840916,20.8734362339,21.0925005583,19.2705973761,19.7460266371
1,4,1,1,4,3.473,20.2886173299,20.6186742592
1,4,1,2,0,nan
1,4,1,2,1,nan
1,4,1,2,2,nan
1,4,1,2,3,18.5285202067,18.2932299193,18.1517876391,18.4429355618,18.3055768101,17.9241119251,17.9653203073,18.0775911528,17.9210249226,17.8333536505,17.4908851214,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,19.8368552376,19.6312609557,21.5437636243,19.3121541092
1,4,1,2,4,3.473,3.473,3.473,3.473,3.473,20.428530911,20.3695625118,20.2837959725
1,4,1,3,0,nan
1,4,1,3,1,nan
1,4,1,3,2,nan
1,4,1,3,3,18.5195526135,18.5702576517,18.2830416356,18.1549609859,18.2215545091,18.149978139,18.3786968772,17.9417805632,17.9817301597,17.9173961338,17.7432342696,18.0018408841,0.0,0.0,0.0,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473
1,4,1,3,4,20.4562460449,22.2380916094
1,4,1,4,0,nan
1,4,1,4,1,nan
1,4,1,4,2,nan
1,4,1,4,3,18.6140472763,18.4669526867,18.7828882027,18.6980486477,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,21.0181273991,20.4975537094,20.7150047418,21.2515671353
1,4,1,4,4,3.473,3.473,20.466048268,21.0243349786,20.420986278,21.4649150766
1,4,2,0,0,nan
1,4,2,0,1,nan
1,4,2,0,2,21.2900803833,22.1057964138
1,4,2,0,3,21.4714718718,20.5914618412,20.6115905454,20.3835483116,20.7914748608,20.275223385,3.473,21.1493401817,20.7412731418,21.6460713387,22.3453820015,21.8785394885,21.979536048,21.9062447766,21.6209314023,22.2439492519,21.8318120273,22.1407897062,22.0568085911,21.7636679604,21.6924168603,22.2769151877,21.3588608396
1,4,2,0,4,21.3959305826,21.6899365287,21.9551646611,22.5232792382,22.3593236514,22.1264746062,22.2684064324,21.9780146242,22.4287263026,22.1553948188,22.0031138218,21.3447192841,21.6560704489,22.4088895061,22.3668886418,22.4460949498,22.2721110408,21.7629178628,23.1990343238,22.0904629344,22.2977708189,21.7553257823,21.9784472397,21.8759400891,22.3310957371,22.6592955378,22.2410126886,21.9630370917,22.2872643793,21.7069716105,21.449191755,21.5238038556,22.3737891681,22.4902795508,21.9111249421,21.7377150795,21.7799269643,20.5476693008,22.0374073823,20.8159222749,20.5977724114,20.6797498663,21.3278488233,22.4001868744,22.3214556058,21.7440327563,21.720740366,21.9225478012,21.6405953461,22.0635113781,21.4332312822,22.2643451145
1,4,2,1,0,nan
1,4,2,1,1,21.457628636,21.7616980841,21.8916962898,21.4996567801
1,4,2,1,2,21.3722385569,22.6073757499,21.6532128843,21.7055588334,22.2754542577,21.1532190147,21.410652728,21.133336082,20.50942526,20.2400739163,20.5407338355,20.1271754254,20.4376812198,20.8563980851,20.1353783089,20.283603276,21.7336596771,21.609596813,21.5952127752,21.8022993874,22.1257967212,22.0117703503,21.7928036628,21.8829932464,21.8965748018,22.1488385095,21.4355301422,22.2418129579,21.6147613924,21.3057974542,21.7682807647,21.7605622975,21.2683377692,21.5051297793,22.1402694912,21.9864363736,21.4312409194,21.9476607745,21.1206794532,21.1989494188,21.4758708896,21.8991114672,21.4799884814,21.1165664731,21.2276339916,21.1367645903,21.8137066241,21.1998976846,21.5373168319,22.1430850922,21.3024752267,21.31719682,21.6792723955,21.0351489192,21.2547783945,21.7475050559,21.6302795503,21.6270448598,21.2683630375,21.0942134036,21.4796275206,21.7994792035,21.6964360765,21.6998602663,21.8120419952,21.6725673945,21.3337875289,21.4561692906,21.9680623084,21.9442486878,21.8422416569,21.0149154778,21.0950903232,21.2290834978,21.4609045669,20.8536794237,20.9859261254,20.9457712814,21.1647934893,21.6595717138,21.6095037694,21.6616333392,22.2562877475,22.5555574904,22.4828879117,21.8976467527,21.8446198165,22.1231659885,22.0744215743,21.7605930134,22.0021914268,21.7564149667,21.2732114197,21.4545697643,21.7705982682,21.4372311229,21.0637740808,21.5391400514,21.0436079531,21.8546472586,22.0528176485,22.4242603679,21.9034163198,21.6593481801,22.3134379869,22.8806428478,22.9625982539,22.6356549902,22.2011854349,22.2647129371,22.2532414419,21.9817234906,22.2571015081,22.4666414032,22.6264324051,22.5398162697,22.1526134732,21.9702137569,22.2199873392,22.6453441578,22.125753525,22.3755676657,21.8964097806,21.82871491,22.1846751623,22.0883930295,22.3732157124,22.0019267798,22.3814031773,22.3111170644,21.7126486067,21.9533983264,22.0579069847,21.4626000329,22.0450850322,22.4056283598,21.8329165902,21.6789041478,21.7412702803,21.6772401381,22.6379571041,20.0384311461,20.4022587511
1,4,2,1,3,20.9142814182,20.7346788192,21.0704760748,20.4647907174,20.656391041,20.6717063112,21.1553907963,21.0535436851,21.2637101938,21.3849427584,21.8490924469,21.4738892286,20.4097712923,20.6265480807,20.3700873391,20.1856079768,20.6713170795,20.3607362233,20.8330741046,20.5207133247,20.9255573958,21.0503195601,20.2757855267,20.447398872,19.7704056316,19.6889918895,19.7315345861,20.1853291007,19.3306556866,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,20.4008222744,20.328458099,20.4132621843,20.1947186381,20.1497856013,20.2117794298,19.8377768348,20.0067222475,20.2537974528,19.7383890086,19.7774057639,20.2349574477,20.9461118512,21.6024397193,21.6870339592,21.1264941894,20.9694272512,21.3047350875,21.1516715481,20.6455103505,20.6696806027,22.253318817,22.682337306,21.8585702945,21.8741186829,22.0547744719,22.1097172648,21.8023095065,22.3188266511,21.5836086983,21.4699259792,22.0794840983,21.8139950841,21.639590868,21.618735329,21.6156805052,21.5713292454,21.4700108794,21.9794537614,22.2639606983,21.4804824719,21.5556830731,21.9668998559,21.7357179115,22.2988484246,21.6197512846,21.9246823132,21.6030559403,21.233886619,21.5173524739,21.6406262231,21.6285877321,21.142115083,20.9769899008,20.8540030729,21.0520586732,20.8512296503,21.0902774766,21.1406471268,20.5068250668,21.3019614184,20.4802525087,20.9430507977,21.3420002735,22.2395737584,21.8991397217,22.2491165808,22.0298580847,22.2283077683,21.703682818,21.7439947109,22.0069272222,21.3992775115,21.7011795627,21.2082654105,21.1235219713,21.2268130073,21.7722491307,21.8733462814,22.3827798284,21.6733000992,21.3648261914,22.178165702,20.833362837,20.5501225139,21.3188097279,21.8921619832,21.8928875007,21.3004012085,22.2473951732,21.5876277141,21.4262454954,21.925211782,21.8809988533,22.5226963011,21.8889313602,21.8486804088,22.0684778247,21.9410584543,22.1639286607,22.3153851574,22.6681811612,21.9755541984,22.2355986099,22.3001978837,21.5329782495,21.4272022295,21.3287030739,22.0582071504,21.3736907399,19.9317133963,21.4068750026,21.2284363996,21.3132115418,21.9087310425,21.0639750848,21.4128754362,21.4691789334,20.7652678925,20.6167083774,20.580549557,20.9463358121,20.7337371407,20.4918113727,22.087496596,21.8773983307,21.6966603738,21.0362443666,21.7289417964,21.2164147898,20.7924503256,20.6396034638,21.3195727101,21.173190324,20.4892558207,22.4765801069,21.6946123135,22.4066259622,21.3495875355,20.7670318895,20.2995851459,20.8816302318,21.6864188354,20.8516132687,20.8403564723,20.6800871097,20.62445838,20.6365687187,20.6786545144,20.8224306015,20.8521220373,21.3960024939,21.2086485181,21.3016266327,21.6427032987,20.8315982549,21.4659545022,21.0417240671,20.8432711337,21.1605577853,21.0195239876,20.8433214547,21.1324863351,21.322374228,21.0128653481,21.2551354208,21.0681686796,21.2385141929,22.658806681,21.7301299476,21.5507802029,21.8857991843,21.7500720486,21.0596662803,21.2378808828,20.7471996668,20.9463651231,20.8641739106,20.9320961088,21.1708485862,21.1601664787,20.4846321553,20.2280489608,20.575676305,19.9260124509
1,4,2,1,4,3.473,20.3821312885,20.0719544041,22.0557551113,22.282490698,21.7286016293,22.2647216119,22.1539546998,22.4701699983,22.2739978452,21.7951222288,21.9739637936,21.7321751774,21.8520396308,22.1482806902,22.3695368936,21.7241120863,21.8081206434,22.4694811199,22.2871712374,22.1403577968,23.1707192311,22.7001330185,21.8846903686,21.8184854678,22.4134340424,22.0546511268,22.491333139,22.0885562743,22.2133395176,22.1278176456,21.9769730758,21.7818029142,21.4875686428,22.24322977,21.9430767823,22.212420303,22.1739363,22.19452381,21.7848606759,21.7635507441,21.6205187717,21.6417855214,22.2634887398,22.1802324699,21.8417912044,22.2754267664,22.0918869079,21.5090488665,22.2536337728,22.4850027128,22.4977503636,21.8411592886,21.9542491015,22.1397175038,21.9778463598,21.9167834413,22.0658606643,21.4678365615,21.7735584108,21.0485407335,20.8906000296,20.892429253,20.9558802876,21.5546439812,23.1102085837,22.3925714379,22.0734650446,22.920862733,23.2761607629,22.4413670368,23.1585499279,22.3289288125,22.0803798524,21.953784149,21.4412417526,22.0705926717,21.4383814984,20.9585031856,20.8815471075,22.002301234,21.4856107747,21.1591253155,21.5675094463,21.142885636,21.241957948,20.8828449773,21.0412841352,21.194682254,21.0162821526,20.0290472259,22.177159591,21.0857784848,20.9579011126,22.2888763735,22.2353986487,21.3415702332,21.6810630688,21.3806038821,21.2594212099,21.5951492794,21.5340952516,22.0982990199,21.6125373502,21.2118111637,21.8803101195,21.9198870717,21.2591460483,21.6481803132,21.8730876495,21.7068569952,21.4228195946,21.1075087459,20.9914702976,21.8034546539,21.3184112027,21.1448873416,20.9078880669,21.8096560846,22.4456121356,21.1985183833,21.801020054,21.0193955122,21.1249251771,21.292118558,20.9543071076,21.9240057389,21.3769634713,21.4287844229,21.6238701457,21.6079681845,21.1098546694,21.5520883688,21.1804500119,21.2447969167
1,4,2,2,0,nan
1,4,2,2,1,nan
1,4,2,2,2,21.361889245,22.2458385415,21.7716234497,21.2624889397
1,4,2,2,3,21.6017574166,21.2302022129,21.6904835807,21.1668147998,20.6635370224,20.5406904107,21.277809827,21.0191751288,21.0683562713,20.5506536542,20.8279525642,21.1734851752,21.2046817027,20.7983897867,20.8674286557,20.5813361907,20.4153092192,20.2083775391,20.1886723701,20.6569486806,20.805502441,21.1640829395,19.9720435215,19.8939066789,19.9990199172,20.0253437008,19.5942061841,19.5801171149,19.4827697415,19.4782245912,19.8218020235,19.2728185654,19.1448074023,19.1338004955,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,21.1072436505,20.3289383469,20.4470339434,21.1532713034,21.1714604415,20.718340698,20.783726979,20.4920363346,20.6756106674,20.4311493975,20.4658399752,20.7828067778,20.2765562413,20.5306908093,20.8350236674,20.8135775364,20.4628588013,20.196976526,20.288128463,20.6511831125,20.0269447514,19.8688014846,20.0517367015,20.223723372,20.6872097729,20.4392774607,19.6744636893,20.1709013587,20.4204330437,19.9190997297,19.7304347099,20.675038704,20.906018523,20.645587516,20.9897336734,21.3549946591,21.433784925,20.776030724,20.7404850087,21.0074993408,21.2034712064,20.6199512964,20.8011726505,21.030746571,20.4475573332,21.7637506607,21.0759400117,21.3431499313,21.4909910709,22.018363027,21.8920861159,21.4856039128,21.232966962,21.6106413854,21.2593520328,20.8863027826,21.214903562,21.5463294167,21.6050996948,21.1740482507,21.7807584909,21.1172941949,21.3525889495,21.438663107,21.6160140983,22.41161307,20.9995500927,21.8315077661,22.0769139006,22.6441374535,21.6459731704,22.3604125878,22.0719754518,22.168564916,22.7232767098,22.5860162384,22.4720594387,22.6688945543,21.6582992706,21.3467490239,22.2436532241,22.2437193405,22.6027807943,22.2861186572,21.759828074,21.5855908771,21.8285280797,21.4454007436,21.5109990988,21.7153904233,21.9296254266,21.6980803968,22.1784767369,21.3956491739,21.5306091714,21.7521456259,21.5865736957,21.4871809226,21.7744483069,21.7561073164,21.3152312771,21.673052156,21.5138889973,21.435100457,21.4731923539,21.4239442984,21.3902073948,21.5598751733,21.2580227139,21.1769401261,21.1301200641,21.0019608199,21.5267940764,21.4659430046,21.4053499978,21.4016645262,21.7345648565,21.878995289,21.7351450026,22.0765947049,21.8230017496,21.5741275427,21.6925947505,22.4039991584,21.4337506216,21.2677203606,21.1883300365,22.9168797016,22.8742979273,21.9436147211,21.7257355595,21.9966665373,21.5603759111,21.7657754542,22.5990466507,22.1521330582,22.0975275472,21.8322919458,22.3465048497,22.8014835064,23.0817471621,23.2090267907,22.5724973799,22.7632917936,22.687630377,22.3677646218,22.6082841007,22.3480141917,22.7195135928,22.6001339411,21.9658757357,21.9893940198,21.7893878796,21.8038433198,22.7910960296,21.928726467,22.3279887904,22.209431043,21.2089672231,21.8011112485,21.8823138915,21.2225895379,21.0785189179,20.9538727108,20.9663539636,20.9734738813,20.4445405031,20.2460371938,20.8416694059,21.0829334942,22.1243092393,22.0145776797,21.6635167796,22.2588664387,21.5181796912,21.4266369676,21.3066310413,21.3797985964,21.2266394853,21.5487370037,20.8597355639,20.779990933,21.3029747982,20.7591149717,21.316046422,21.6329901873,21.298337335,22.0308290668,21.9458456193,22.1142028088,21.8356936031,21.5800942712,21.881721377,22.2062721114,22.0330736251,21.5367657327,21.9612617434,21.7027491133,21.6891107257,21.798706597,21.1790744395,21.0503342346,20.312304591,20.0928596926,20.2854889223,19.5346704855,21.473107538,21.889562508,21.2324753719,21.3641334452,22.1638436572,21.0743234722,20.7706373398,20.8479987946,21.5686308703,21.1783160093,21.87796634,21.8386242972,21.2257801934,21.7792148777,21.9507640871,20.7862512401,21.0078653801,22.4698006512,22.5647175699,21.5701111126,22.1772821001,21.7460531792,21.4517610899,22.0220619809,21.7847244141,22.2334736499,22.4357435254,21.6402498662,21.9420246845,21.8171909999,21.642809768,21.2659442463,20.9418370815
1,4,2,2,4,3.473,3.473,3.473,3.473,20.2578350764,20.9617772681,20.9399006893,20.7271787617,20.5296602589,21.1631282771,20.4943310036,19.8312348175,19.7374315463,20.2541639158,19.8988221859,20.8075159806,21.7639482572,21.7226718084,21.7006156716,21.4687198421,21.2474985203,21.6803277483,21.5394537391,21.9470571807,21.7256903123,21.8525710734,21.6781038167,21.6182713027,22.0680325774,21.6676804754,22.3874974391,22.5363393096,21.7908323683,22.6848192589,22.3845509833,22.7404309447,22.7878142793,22.2718719642,22.39294996,22.2778953001,22.5333262235,22.5052649499,22.1982676028,22.1191050587,21.4896986173,21.5175972146,21.0504772307,22.3326656663,22.2190394803,22.3107876742,22.0447322963,21.8452212341,22.6541762589,22.5057140148,22.1706520782,21.959025785,21.9469799402,22.103580505,22.3011029689,22.3693267498,22.1000802163,21.7966176435,22.2575067241,22.4011843817,21.6821275025,21.8464972402,21.7577286212,22.379693018,22.3421273439,22.1094273673,22.1173010114,21.3692252414,21.9952561815,21.6309990366,21.8769452096,21.725292116,21.6381579724,22.2472052945,21.7334580173,21.3027001976,21.9399152491,21.8048173263,22.0865603756,21.586299644,21.8905141587,21.8791874964,21.4709666561,22.0333617025,21.962869556,22.1535653962,21.833461162,22.2305303424,22.1729878435,22.0863884131,21.9503004965,21.5924750901,21.6634821132,22.1050312437,21.5990564466,20.9407326575,21.9456734988,21.4782241101,21.5782301955,21.7983921037,22.5858327826,23.1450347397,22.7210185174,23.094614603,22.9983737823,23.13968053,23.0096781635,23.3664195084,22.8314319824,23.0495546019,22.4911459376,22.2765591522,22.7081191009,22.6507360631,22.2103009893,22.0234152808,22.6671336244,22.9225518536,22.7504300753,22.3798144127,22.5006210446,22.5269920317,22.4036316104,22.3604909979,22.595954769,22.1384848998,22.6365992802,21.3985227797,22.2076165249,21.9824637878,22.0951725674,21.1968398187,22.0023109396,22.1540367895,22.130097246,21.395952815,22.1366417614,21.1059678426,20.6282399454,21.1476034814,20.5922588721,20.752945101,20.8329088866,21.3324526279,21.6516908494,21.0766730621,21.1176860974,21.416436299,21.3746477798,21.4160439567,21.690649598,20.8638012134,21.4715726372,22.3386809835,22.116775857,22.2191013408,22.0867806864,22.0558673319,21.848781875,22.5598912512,22.1094263843,20.2661083115,20.7232828376,20.9176665444,20.9079926156,20.9038640908,21.037828872,21.118872797,20.7595257229,21.066672028,21.1784421054,20.686042451,20.4803888021,20.9993836261,21.0482442876,20.4481977379,20.3495679712,21.3049605249,20.7390283707,20.0960818819,20.5657942315,20.7991097531,19.9766313561,21.8276041341,21.440984743,21.3054372889,21.7355179052,21.2269166147,21.4823040924,21.7653940633,21.3641381775,21.8574866307,21.8888211094,21.0208247839,21.3224742183,21.400318688,21.6736379041,21.3678732601,21.1342238837,21.7411153033,21.5279561563,21.7653171987,21.8873928538,21.839327186,21.8654893022,22.0197838564,21.3057559986,20.9057268971,21.1688287564,21.1737625043,20.9014067777,21.0457777772,20.7254220078,21.167533512,21.248383309,21.8649065615,21.694565666,21.9523823091,22.2127129164,22.4255425969,22.429706515,21.9298099112,21.9310336369,21.6995520706,21.7529954949,21.1210994435,21.4559072532,22.2610919102,22.5193631735,22.4148056678,21.6523203361,21.4405346099,21.0470574716,21.7385273921,21.6814057005,21.2026323187,21.5908075075,21.8962628546,21.6506837827,21.4249643449,21.1933768726,21.6311422772,21.2581717645,20.9032300692,21.495367661,21.1258714895,20.8593146004,20.6968882025,21.1822292845,20.7636855467,20.4118714778,22.2175906103,21.8072953216
1,4,2,3,0,nan
1,4,2,3,1,nan
1,4,2,3,2,21.556145082
1,4,2,3,3,20.7432653563,21.1012286054,20.7382563173,21.5353861709,20.7624030408,20.5886614113,20.7572056798,20.8005553811,20.887962935,21.2021194111,20.9205276199,20.876179564,20.751983295,20.7864127498,20.9175770329,20.4609775528,20.3813686796,20.7141648693,20.6258083086,20.8953796643,21.0049784536,20.4422541507,20.8820318594,21.0606555839,20.9339398267,20.3956160507,20.2940456959,20.2184026381,20.4848299764,20.1930833821,20.4772553619,20.6781534833,20.1057062328,20.4982002109,19.9887855099,19.9401500215,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,21.0646975643,21.0967544993,21.0816941743,20.5943179924,20.4047539076,20.3689095832,20.4478700787,20.4873605498,20.8367063351,20.5294432972,20.5218370435,20.4727431671,20.2496552611,19.7418144025,19.7778522399,20.7584237187,21.0985878288,21.142365331,21.1943107608,20.9211029993,20.9733250709,21.0785815633,21.4120989542,20.8781377997,20.9130264497,20.886541483,20.9365883324,21.0675939498,21.139983154,21.6208268916,21.7008964404,21.2824047301,21.7311914919,21.2528656438,21.3966882378,21.5335355473,20.9751964173,21.7489259973,21.7311607278,22.7763945294,21.8377381402,21.8537891551,21.7573296311,21.5106632166,21.2362564752,21.7880371292,21.7456786088,22.5780197536,21.6497614491,22.1251448578,21.2327447311,21.8180650654,21.7996812757,21.4648113543,21.335198217,21.8513432476,21.9503976022,22.3848355097,22.4122171461,21.882903906,21.7033146463,22.9190881749,22.0310225981,21.8881529145,22.2125433869,22.0466003957,22.0413467049,21.7829224505,22.7799069108,22.5327229667,23.0778645626,22.4658829755,22.203142048,21.7032646352,21.5392243717,21.0729128419,21.2351216411,22.086444875,21.9534057194,21.4311812319,21.8426555614,21.229529263,21.9821017505,21.1983743588,22.3499215734,21.7903095125,22.8728750407,22.1221399655,21.995455294,21.0561342895,21.7023936859,21.8352789899,21.8364208888,22.0582529527,21.6306862178,21.4743795204,21.6365340933,21.9713115752,21.5409075281,21.1431205082,21.0701843187
1,4,2,3,4,3.473,20.6679692145,21.1396870336,20.8062141604,21.4267974675,21.7010567471,22.0654429841,21.5291265905,21.0159774824,21.7369948961,22.3605956734,22.1079295954,22.6244149654,22.0487043951,21.7278502362,21.9459526497,21.8387186891,22.0302462267,21.5646303334,22.1964773864,22.4100361781,22.0646600905,22.4924825218,22.2671517508,22.0147643885,21.7464594509,21.9079132169,22.0606877651,21.7545008584,21.6904339623,22.360358303,22.2764283541,22.7012482975,22.9469326381,22.8888359127,22.7473405494,22.4834409347,22.8169602664,23.0501787728,22.5886547417,22.4381850735,23.0818451445,22.6526003089,22.5516134339,22.6626879361,21.4104851112,22.3023564241,21.6059855536,22.1945951835,21.2879937894,21.1691079176,21.7260185237,21.7248112324,21.2435354928,21.6613400768,21.8398117066,20.6442134001,20.7574427296,20.9255470603,21.5552134203,21.3223461562,21.509285589,21.5824843156,21.1426537019,21.354569735,21.8129705729,21.1557921126,21.2117566503,21.7963754416,22.534227782,23.0459747765,22.993368838,22.4638036657,22.350587817,21.9944398538,22.3727636554,22.0333469758,22.0645983596,22.2411859725,21.715259142,21.4847890056,21.4201567434,21.5518118768,22.0630286485,20.9408867847,20.5624338992,20.6673297975,20.8502526152,20.3714486002,21.2991309474,21.7669050836,21.539623246,21.7691207905,21.7909238532,21.5759365574,22.1143855361,21.4453545488,21.3788520902,21.3826535329,21.6723910018,21.3172772627,22.5689987426,21.8576156036,22.056086322,21.9412830658,21.8917547741,21.4033679835,22.2190322072,22.1744359042,22.0199017909,21.6217420641,22.5261965778,22.15605995,22.1446354503,22.1916649222,21.6609392722,21.9526161579,21.6134874626,21.4803978725,21.7605303282,21.6409608287,21.7516767163,22.0665930638,22.0186205351,22.0614939295,21.2949482488,21.4893354649,21.3464675416,21.3947703932,21.8203632279,21.0951174971,21.4289110179,21.2259171691,20.9333914605,21.113054392
1,4,2,4,0,nan
1,4,2,4,1,nan
1,4,2,4,2,22.0739033268,21.2957921896
1,4,2,4,3,21.0910620091,20.6734456373,20.483602615,20.7571572047,20.4878669475,20.9558538658,20.4053486316,20.1942385208,20.3427332523,20.6300874725,20.4034230713,20.2260546438,20.8393581952,20.6835679193,20.6427800816,21.2401591741,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,21.294313953,20.9378085942,20.764719743,21.1411591276,20.9157001665,21.1508881207,20.7900469311,20.7618498778,20.982157772,21.1120589683,20.6425812639,20.6989835584,21.2115542888,21.4695189099,21.472699541,21.936483528,20.9497721462,21.7623584442,22.2362918697,22.3021141055,22.2088077577,22.1869589566,22.1093228247,22.2565277486,21.902021884,21.927445177,21.9940779377,22.0048914063,21.6466947626,21.5203741807,21.8583478195,22.2056131296,21.5062688506,21.6082406474,21.5129033297,21.9384404271,21.8382592397,22.4984365869,21.7494992037,21.5282471401,21.5803615796,21.7643365378,21.8092462357,22.7660897503,21.0510637693,21.4461426015,21.1059478899,21.6557503941,21.2580092978,21.1531377384,21.7587866953,21.6822178077,21.6558930499,21.1341808829,21.372870902
1,4,2,4,4,21.534876494,22.0744398716,22.341855464,22.2216084469,22.7596309488,22.4437711837,22.5052722267,21.9721005453,22.1409571047,22.3735672023,22.2918843985,22.3164991031,22.2957097052,22.3224931489,23.0552907544,21.9280456775,21.4286658403,22.1022062542,21.957318121,21.5582305237,21.9166788423,22.055917577,21.7945120663,22.2263740204,21.989105566,22.0750616965,22.3648172696,22.4770593331,22.5530288681,22.235075838,22.150010363,22.2010022743,21.6828593929,21.7687066965,22.1831059945,22.3778538188,22.5044573311,22.1466651707,21.7169527262,21.6769082479,22.1441402741,22.3890023677,22.2490633628,21.9986369443,22.3740535609,21.8054113577,21.7645866281,22.2264826994,21.6665846442,21.4545014491,21.7260450629,22.0754710543,21.6510855018,22.2785198082,22.2406719398,22.8542667797,22.7046709855,22.2144481166,22.1816282282,21.6726787177,22.9859643113,22.7532460368,23.164552837,23.1224759967,22.0628045505,21.9172486309,21.389061198,21.5507665938,22.1950331381,22.0965473503,21.6772823311,21.45113519,21.6653172335,22.0818001448,22.6923112307,21.7677698242,22.4815816037,22.4047948919,22.4369571607,22.1164325832,22.1326093426,22.6519700694,22.1112427223,21.8382973714,22.0436633683,21.432880895,21.0135446027,20.6931372193,20.3572232247,20.5298015097,21.1039112222,20.526987518,20.7512363732,21.2851184138,20.8598321559,21.9840201289,21.7193099898,21.2891458373,21.8722918257,21.7757713217,21.5524013395,21.9123057933,21.939920542,20.7269815853,21.7438739727,21.8838016673,22.031242002,21.2476561773,21.5831393152,22.8035983763,22.8038258028,22.2805356449,22.2653404364,22.764906898,21.5955337777,21.7675906561,21.7303883016,21.6615827704,21.9098646275,22.1675359536,21.8596147732,22.2352929435,21.9984135756,21.4447841855,21.8770158485,21.9694252175,22.2488610256,22.0271314349,22.3258730518,21.7810092153,21.6306702163,21.1513002296,21.3669456014,21.7532613665
1,4,3,0,0,nan
1,4,3,0,1,nan
1,4,3,0,2,nan
1,4,3,0,3,22.290414448
1,4,3,0,4,21.1520620637,22.6236014274,21.4528773735,21.4231963223
1,4,3,1,0,nan
1,4,3,1,1,nan
1,4,3,1,2,21.4094959151,21.9643373975,22.056150726,21.8556496763,21.7804342299,22.3168142737,22.319026434,21.7624778782,22.2814701072,21.84803216,21.6057280537,21.8921804034,22.0607902623,21.8346662309,21.4750847215,21.407624941,21.5402689447,21.7731754255,21.4789471627,21.5379661515,21.1923547045,21.8192175125,22.2085237134,21.7397370686,21.6114523876,21.3163436439,21.9883340196,21.7755521894,21.7563309161,21.8689960566,21.2995594752,20.9217916027,21.171272929,21.243952431,22.0483727254,21.9080651228,22.4011238453,22.0285123362,22.1120035224,21.6661041219,21.3663478132,21.3553295607,21.6368559133,21.3201450129,21.0063723895,21.257935032,21.2633510781,21.2427594581,21.4004086314,21.0629346658,22.199745683,21.8534527527,21.7675569801,21.2651981168,21.8153882926,20.9871842961,21.5552784543,22.0072182629,21.3681447155,21.5129947574,21.6909017536,22.4502289985,22.3906923152,21.6613255328,21.2490026765,21.3550813839,21.4965392642,21.4694827795,21.4732274071,21.3726409038,21.0548523049,21.1421979401,21.8886150181,21.2705022336,21.527880327,21.9331353726,21.9299860667,21.4353208249,21.8344447278,22.0690006603,21.6126292489,21.6781663387,21.9571959222,21.7288282089,22.0926780795,22.3880488875,21.7922092752,21.2773320221,21.552611828,21.5765504516,21.9701036673,21.9126038125,21.353361583,21.1944409235,21.1024197976,21.6747815057,21.5329033659,21.3480431293,21.356785167
1,4,3,1,3,20.7788256179,21.4410895757,21.452576674,21.6104351919,21.4541400046,21.0978910427,21.651207602,22.0667897864,21.6961238455,22.0286133355,22.1437490537,21.7694709135,22.0836061089,21.4213524107,21.6377417148,21.6505923902,22.2041149023,21.1662984223,21.5610458085,21.844024608,21.9050423749,21.5457983179,21.0994443527,20.9367596289,22.3807467629,22.1526132838,21.2937911072,21.143568367,21.2527174553,21.890067658,21.3916422563,21.2521839188,22.0457335737,22.0302017608,21.3763084731,21.3845443929,21.225778117,21.4295156507,21.6674336384,21.9075014381,22.0970316236,21.5729452049,21.5025214232,21.6436402851,21.7406539055,22.1909048412,22.5974191331,22.2391320461,22.0745704467,22.051297199,21.2327671577,21.5692535423,21.4352528474,21.447107021,21.5452032921,21.2301291566,21.932488715,21.9420589589,21.2799483503,21.4981878758,21.1041691952,21.604529369,22.097395227,21.7082016114,21.3075131715,21.9280588346,22.03953806,21.6700601298,21.9997851015,21.0577981682,22.262801254,21.8109873017,20.4726520051,21.9166741858,22.0896975757,21.9998262361,21.6384502973
1,4,3,1,4,21.7982600238,21.119613203,21.5030014896
1,4,3,2,0,nan
1,4,3,2,1,nan
1,4,3,2,2,21.6529066681,21.3380672269,22.1214655391,21.5260008162,22.300072593,21.6481729035,21.7711981459,21.578627645,21.7656119814,21.8937744141,21.5854962342,21.5412780601,21.6604343254,21.4472289468,21.0202747306,20.9482498696
1,4,3,2,3,21.4167249924,20.9959121863,21.5972756661,21.4589680132,20.9623768667,21.12480662,21.4730309249,21.6550230338,21.5674597467,21.4272580733,21.5905392413,21.7167438314,21.3353115378,21.1966379231,21.2849865743,21.1990552651,21.6165344827,21.1150999819,21.0138059523,21.5815454261,21.4135000683,21.1226720656,21.6725038623,21.2263609049,20.850175733,20.7029274519,21.0027876113,21.2885342829,21.5957401882,20.9396020368,21.4532752308,22.0743854659,21.9248303018,21.4330474973,21.6683281594,21.0970420778,21.2844717343,22.066675358,20.8927588974,21.6287290053,21.3818353831,21.1719285722,20.8765857446,22.1477911549,21.5417584494,22.0657577485,22.0705760192,21.430131256,21.6277492194,21.3829722218,21.3240050804,22.133597373,22.2567103003,22.3737830377,22.2580898403,21.7522743014,21.8106110383,22.2126697505,22.0137619649,22.4531060113,22.4991827867,22.2069491543,22.0242077968,21.8737297795,21.9710793844,21.4726953362,21.3915720044,22.0287896642,21.8067322245,21.7061454441,21.5856687439,21.8083378983,20.8743482321,21.4104047214,21.5087616261,21.3570430963,20.9265952397,21.0639578315,21.4761827269,22.4492322112,21.9265965212,22.3816858714,21.864499594,21.568389271,22.1422162227,21.9550043159,22.310440835,22.2285863541,21.6998780404,21.6023551462,21.8967301798,22.2276507155,21.8530277651,21.4710588555,21.7171474211,21.951989593,21.9658409234,21.6812408468,21.5019378283,21.8198159142,21.9116687291,21.8804360475,22.4229956475,22.1107160707,22.0113239415,22.1045373007,21.5631326519,21.1369668971,21.6020002638,21.3012222532,21.2342056933,21.7258876969,21.7785300956,21.7528012867,21.234300352,21.7854987483,21.534352037,21.5335604247,21.2144352029,21.7889304776,22.254877738,21.8726144933,21.7256012601,22.1147506407,21.1986071796,21.3089679042,21.4858640561,22.4084686048,21.6711622964,22.1045143185,21.7967564135,21.9213605118,21.8894041668,21.7269550859,22.0050486797,22.6474616439,22.3170859562,22.0343090472,22.5494441133,22.4325844195,21.9554929403,21.9641049586,21.8781151311,21.4683647325,21.5968132636,21.825020002,21.8982481357,21.4248626636,21.7036709768,21.7473612568,21.7126128112,21.737492676,22.1466025621,21.4039719027,21.0601786842,21.2933735942,21.2800882158,21.1107196023,20.4349558416,20.6995681348,21.057205333,20.7440025493,21.1190168911,20.8096957909,20.5538164127,20.7467179364,21.402370025,21.3279710337,21.0562906112,21.0723927454,20.6260367514,20.6999194845,21.2514381845,21.1331481908,20.81402852,20.5842900233,20.8798739343,20.3884918406,21.2757153436,20.786020418,21.9129816529,22.1527265544,22.4947846077,22.6017888763,21.9023431506,22.3422263319,22.182832222,21.5394211244
1,4,3,2,4,22.3642503713,22.1986072005,21.5862485655,21.7889272224,22.3707506968,21.6759872333,21.2117713073,21.6355319009,21.3035972373,21.8803170284,20.737082551
1,4,3,3,0,nan
1,4,3,3,1,nan
1,4,3,3,2,21.9166978171,22.1306979148,21.9086543071,21.4394347921,21.4116837651,21.5507269696,21.9565879626
1,4,3,3,3,21.3822792869,21.1833218334,21.7220774759,21.2404322282,21.7230924194,21.8211039952,21.7952441609,21.3427430088,21.4141219826,21.7231311406,21.323344527,21.3040056352,21.4489921102,21.3349965952,21.0125625672,21.5211627879,21.6114222189,21.1093705039,21.4366745073,21.7141604451,21.8519186668,21.989640352,21.4484011637,21.4928103154,21.8502645147,21.2599663441,21.2687403812,21.694009343,21.7248051249,21.6075003128,22.3372112259,21.0559349218,21.2645042604,22.0155761047,22.1237611936,22.1374965546,21.8217480025,21.9360621558,21.6001157415,21.2261804103,21.4092848936,21.8614149778,21.1439444588,21.1162426306,21.656077168,21.4950509231,21.1838510253,21.1479575876,21.5616313492,21.2401591598,21.1713781373,22.445060036,22.2083371833,21.9516472017,21.589018161,22.2513887254,22.0180023657,21.4825978299,21.6075602692,21.4349759239,21.6086640692,21.7855458031,21.8360010726,21.7705801721,21.7891482089,21.8404219689,21.2308834255,21.7083050325,21.6062625667,21.4213710726,21.6095290173,21.8891350798,21.9131986774,21.7047159602,21.5020778952,21.9538801206,22.250692191,21.4611975148,21.6154687308,22.0944323256,21.228893193,22.4435102462,20.6829927451,20.613692224,21.2192712287,20.5437640238,20.9850871356,20.5857708467,20.5878867937,21.0209532977,20.8616210533,21.6903449271,21.9154512336,21.8273266853,21.9300050644,22.4424560364,21.9104669748,22.4072110003
1,4,3,3,4,22.7150177737,22.2358561486
1,4,3,4,0,nan
1,4,3,4,1,nan
1,4,3,4,2,nan
1,4,3,4,3,21.7188737415,21.8794812356,21.3150994842,22.0045380885,21.7907017154,21.6722869663,21.3430253547,21.712194966,21.7077548931,21.5659829085,21.7770864769,21.5873209326,21.3500873133,20.7955327653,20.6565349389,22.1332654289,22.5073419431,22.1231730559,22.3069526801,21.1910869591,22.3245385622,20.8038008855,21.8518617441
1,4,3,4,4,21.6885389256,22.9096795664,22.9781373058
1,4,4,0,0,nan
1,4,4,0,1,nan
1,4,4,0,2,nan
1,4,4,0,3,nan
1,4,4,0,4,nan
1,4,4,1,0,nan
1,4,4,1,1,nan
1,4,4,1,2,nan
1,4,4,1,3,nan
1,4,4,1,4,nan
1,4,4,2,0,nan
1,4,4,2,1,nan
1,4,4,2,2,nan
1,4,4,2,3,nan
1,4,4,2,4,nan
1,4,4,3,0,nan
1,4,4,3,1,nan
1,4,4,3,2,nan
1,4,4,3,3,nan
1,4,4,3,4,nan
1,4,4,4,0,nan
1,4,4,4,1,nan
1,4,4,4,2,nan
1,4,4,4,3,nan
1,4,4,4,4,nan
1,5,0,0,0,nan
1,5,0,0,1,nan
1,5,0,0,2,15.0656378523,15.2492982611,15.5714320803,14.5631049403,14.4272487869,18.4863824885,14.8991853654,14.5973452646,14.1060546404,13.985013294,14.0600591813,14.3538163405,17.0272572795,17.2115262924,17.5117575871,13.5709106747,13.6029451237,13.6599461637,13.9849367521,13.8002734138,13.6451102655,13.5943178112,12.9064713017,12.9095323247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.473,0.0,0.0,0.0,0.0,3.473,3.473,3.473,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.8604754086,14.8587534906,14.7356578426,14.692218979,14.6667976834,14.2694161638,17.6675687875,17.591716111,14.1950539947,14.203887767,14.1028967627,13.9884388267,14.2539287252,15.533015717,15.1441836875,15.4085040253,15.0332411668,14.8600722278,14.9902274663,14.5448775785,14.6029030105,15.0377474711,15.108791991,15.2376750839,15.2639964497,15.0663124533,15.4289360727,16.5176101896,15.8964847439,15.9183742612,18.506313808,18.2599956238,17.9690253472,14.5538991493,14.3574834398,15.3473914307,15.2037112796,15.5743776828,15.3390157656,14.5736081032,14.4822496296,14.643170936,15.6796930591,15.3413877008,15.2340324147,15.4307403612,16.0571884279,15.5015502399,15.5389241895,16.0549450313
1,5,0,0,3,3.473,3.473,18.3387166567,18.3166025222,14.7862060713,14.8144676408,14.9734882719,15.8492752998,15.1202649782,15.2858802365
1,5,0,0,4,nan
1,5,0,1,0,nan
1,5,0,1,1,nan
1,5,0,1,2,14.3887053787,18.776798444,18.196670479,18.562074133,18.2504216515,14.6543062589,14.0465502796,14.0140567162,14.0611685449,17.1845437322,17.2137840695,17.102597989,17.1157651988,17.6909953261,17.1168689539,16.9600569034,17.0416718701,17.0437095632,17.2951378859,17.6470253736,17.2692506419,17.2065456633,17.0362779581,17.1436232368,17.1158599417,13.2661679133,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.473,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15.2963591645,14.6289141526,15.0080187161,14.6845125536,14.5712517168,14.5191185913,14.4726521882,14.6552164191,17.7582219407,17.9275053223,17.6798846404,17.8618343184,14.0469521575,14.0404408704,15.0886586475,15.0788884007,15.0056003163,14.7861054815,14.9904957866,14.6731704674,15.2803597937,15.0019286083,15.1658580403,15.0674256697,15.28630948,14.9621214983,15.5645807717,18.3885142421,14.5256190124,14.3331008995,14.4321300771,14.2781136596,14.3348718034,14.3310390905,14.6084795594,14.9094328966,15.142599731,15.6332493891,15.1277094865
1,5,0,1,3,17.0221777575,17.4075453806,17.0922949128,17.0853830776,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.473,3.473,3.473,18.4713118578,14.768267942,14.9145655793,15.463498451,15.6572870208,15.1725020768,15.621109146,15.3807351874,15.0971822711,15.1337174065,18.9086617277,15.2647092055,15.388808028
1,5,0,1,4,nan
1,5,0,2,0,nan
1,5,0,2,1,nan
1,5,0,2,2,nan
1,5,0,2,3,nan
1,5,0,2,4,nan
1,5,0,3,0,nan
1,5,0,3,1,nan
1,5,0,3,2,nan
1,5,0,3,3,nan
1,5,0,3,4,nan
1,5,0,4,0,nan
1,5,0,4,1,nan
1,5,0,4,2,nan
1,5,0,4,3,nan
1,5,0,4,4,nan
1,5,1,0,0,nan
1,5,1,0,1,nan
1,5,1,0,2,18.7288750189,15.8108878188,15.5221244994,15.4346915134,15.9459886378,15.8299974741,15.2848858219,15.4070982355,15.2875334085,19.6248512076,18.8513805233,18.9414026019,19.3125434526,15.7899969862,15.3278983533,15.9669569027,15.2965674888,15.1279520106,19.2488815022,15.9794892716,15.8205453551,16.150572561,15.8208843648,15.7352126375,15.9898292677,15.8611782766,15.7289876985,15.5179533106,15.5363763351,19.3647786074,19.7214247708,19.8783297008,19.3360046779,15.2076187611,15.1119483154,14.9240153855,14.9343927623,14.4815941557,14.5243764839,14.4726733437,14.4666402358,15.3431763697,15.0785326198,14.7017187872,14.7862014599,18.7842344891,18.7626969055,18.7672511841,18.6121982957,18.8350517984,18.6605696218,15.0101861179,15.0438628251,15.133500514,19.6178849988,19.7021630579,20.211305266,19.7670264929,19.8232741314,16.1539519813,15.7309185196,15.5243896645,15.57081954,16.1147719525,19.3602439,19.135622854,19.4317027886,19.2842534308,19.0506648775,15.6466186758,15.5822667704,15.8034662715,15.3015226406,15.3723803315,15.4716436781,15.3754946868,15.5904875323,15.4556829538,19.3502690195,15.5391232295,15.8124914352,15.362995873,15.331830168,15.3109366141,15.2947290423,15.0589924258,14.9555458631,18.1046055018,18.5052274345,18.3031112426,18.3345094119,18.3472900763,18.109543669,14.4034924121,14.4761164886,14.9735320836,18.3928277714,18.4422509859,18.4751034314,18.7627011791,14.9032291632,14.755993643,14.5931986744,14.9586849177,14.5190718617,14.5935315537,18.086963231,18.0291419058,18.0283154695,18.1157074665,14.400900967,14.4126118293,14.5567328755,14.6258815533,14.3402986172,14.3385726977,14.5445495079,14.5729028825,14.1261912084,0.0,0.0,14.9972294394,15.3274807257,15.3257985559,15.0399444132,15.299472647,19.7383849955,15.4610409743,15.2960610301,15.7931425076,15.8499899841,15.8273019174,15.94425035,16.1264165349,15.6558791551,15.7578884216,15.9450023756,15.5485224052,15.4136135017,15.567757652,15.5962689959,15.3793280673,16.1485499574,15.5302596709,15.3759438992,15.1993978858,19.5868859107,16.2379085225,16.067736912,16.0553648035,15.374141786,15.1114842679,15.0640172835,14.900963494,14.9904734939,19.6008092601,20.1778548624,16.9517791389,16.2266098724,16.0341142255,16.1060616171,16.0482128128,16.391714717,15.9184668111,16.130733353,16.1895212202,16.5653606606,16.3605308142,16.2476864083,16.1757835348,16.2925535941,15.9326547115,15.6153905794,15.6761665757,19.1270699356,18.8480690506,14.8592280136,14.9248545516,15.062098678,15.1196216521,15.230765699,19.1152408582,19.2000433115,15.8702702733,15.8123661418,15.7919226219,15.6886392941,19.2415665207,18.8064275919,15.5257197987,19.6877330276,16.3203528035,15.7605628574,15.5958450067,15.3188862633,15.4766897159,15.3426254149,15.2385635114,15.0789539182,15.1659000034,19.9825639769,19.185503885,19.4792934743,15.9080662166,15.7490868873,16.3388670649,15.9201017943,15.7405922663,15.8145529463,15.6605296717,16.1224606841,19.67893388,19.6547249354,19.2033481029,19.2731253177,20.0434851497,15.8285245889,15.7984918356,15.7037540205,16.5594205011,16.2216084325,16.248291934,16.3218938018,16.5492471792,16.8727018469,16.4808048457,16.730314879,16.3366485756,16.7508866847,16.2977640456,16.3157779387,16.927864351,16.4440634129,16.0846286126,16.2588085177,19.1886329134,19.40367564,18.982761305,18.9370088637,15.4438472271,15.5955278535,15.543331595,15.5386502079,15.8219250112,15.2277926478,15.0692498158,15.1621932125,14.8777478358,15.1499055919,15.1393011822,14.9926267421,15.1291896279,14.9977855555
1,5,1,0,3,18.585500906,18.5380896444,19.0014140862,18.8701535758,19.5281520003,19.3948816624,19.4104299391,19.557767321,19.163023215,19.1805305294,19.1897863466,15.9891660901,20.5629127273,19.6986761694,18.9604741517,15.7763180431,15.742651007,15.7833442051,16.2850896215,16.3366650672,15.9632002982,16.0853766317,15.5562289817,20.5359476713,20.386926785,20.2006152439,20.0442132911,19.8905929678,19.6530507716,19.5761872027,19.9049824644,19.240331631,19.0654133033,19.5773185802,19.7413158983,20.0587344601,18.6748258677,18.5801382477,15.223336091,19.706144813,18.8844363179,19.2060770849,15.6273464842,15.4598036874,15.5604285036,18.0382726834,14.6941661484,18.959463973,18.9344174583,18.8840541032,18.9360658146,19.3294318042,19.1851038944,19.1048325318,19.2425493383,18.8856055493,15.268537268,15.2844440074,19.2670902591,19.2364596434,19.0321673664,18.8831401567,18.9974388395,15.7045623318,15.3294416494,15.554617835,15.3741021793,15.6790134636,18.2401350707,18.5588241909,18.4893278154,14.7615066149,14.8071920806,14.875119706,15.42217047
1,5,1,0,4,nan
1,5,1,1,0,nan
1,5,1,1,1,nan
1,5,1,1,2,19.3245521616,18.9277043437,15.1887664386,15.5264619455,15.2238619373,15.5675727625,15.3170392764,15.4552752511,15.4077591832,15.1192828534,19.7437593814,20.7636172342,20.2642020801,20.1922004907,19.5138997469,19.0767259574,18.8548901471,18.9313150185,15.8827413138,15.3178806954,19.9487078591,15.6385158312,15.7140880812,19.7177133542,19.6111932563,19.5917851736,19.6137859452,20.1304271504,19.6202616916,19.4069041581,19.5998236005,19.3015206072,19.2253691788,19.8061571654,19.3486007358,15.270294175,15.0672606909,15.0763845119,15.3477155602,15.118879644,18.6988516408,18.3538492061,18.2570781264,14.697701011,14.4430452357,14.7339882774,14.7680879095,15.8351217812,14.9297770375,19.5414289668,19.3198968179,19.3141332536,18.9971626472,19.2801923641,19.3324273251,18.780816045,19.2118024248,19.6210874626,18.7119814386,18.8468822305,18.5944685552,15.162597492,15.3637657154,15.0577423536,15.104454863,20.2940920156,20.2702429886,19.8641756837,19.696327493,19.7934176939,20.1090249863,20.1664426211,19.8763625527,19.7287761782,15.930017134,16.0235907269,15.7519690668,15.3807981534,15.6157416368,20.661065205,20.1618600225,20.2992834446,19.8792842172,19.5416519682,19.5261280251,19.8783679911,19.2462425972,19.1007989062,19.1397339142,19.4082884883,19.3664106187,19.3965331168,19.5796071819,15.5533696065,19.6617580882,19.3556158169,19.2676800702,19.36986056,19.217952524,19.1720266025,19.2460462361,19.6580629461,19.2277337009,19.3058201255,19.2031014153,15.1853796311,15.3889786685,19.4202165019,19.2729823836,19.1804347271,19.8447906825,19.1381871831,18.9414038246,18.9151485512,18.928229345,18.9751278604,18.5787057475,18.353516378,18.2125869475,18.6872424089,18.3061510992,18.1028876249,18.0315822256,18.3181152131,18.0437814615,17.9759111105,14.7365084758,20.4212436951,19.4158298936,19.4369574997,19.3282478933,19.2453114272,19.4917185299,19.0359689078,18.970163328,18.8806359209,18.6783400358,18.2742985084,18.2925290584,18.3541619516,18.6608441578,18.6412673863,18.4830898345,15.0783360185,14.8300005081,14.5815138332,14.413632075,18.572743188,18.3679156861,18.7415757373,18.3278702955,18.1672214048,17.9818505085,18.0533378201,14.5678270247,14.3579630194,14.7723346111,15.0242915725,17.8295912548,17.7894328662,17.7865027559,14.7973880898,14.504844742,14.4507474309,14.3752812876,14.3761073339,14.2414412853,17.0946856778,17.0894781849,17.1004338938,3.473,3.473,3.473,3.473,3.473,3.473,3.473,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.9577021494,18.3531463162,17.8915015627,17.9759098237,18.3226848225,17.9265798677,17.6922480994,17.5935057442,15.0193862319,15.3816596178,15.2142204101,15.1257485172,15.2021347142,15.5392482944,16.073355374,16.3259988597,15.8814320886,15.8418653138,19.7491311901,20.1899192852,20.0821531826,19.9409746737,19.5937554481,19.8659832931,16.1775539233,16.0207277977,15.8458106712,15.7382333875,15.5399439993,15.1753523296,16.226330871,15.484821812,15.9274085644,15.7446832733,15.5919242303,15.8835083232,15.4040908728,15.707959108,15.6548340249,15.6249214902,15.5426365965,15.6238832424,15.3400237581,15.3037447095,15.8094331513,19.7015633181,16.5643018842,16.0980183522,15.9124367935,16.5922539749,15.1426373452,15.0609854405,15.6531527122,14.9603649385,19.5484570697,16.4836505055,16.0976034985,16.2987354894,17.0173196654,17.1012937762,16.9814293276,16.3872345582,16.0674960988,16.0753587267,16.1043467437,16.1372090915,16.0957087052,18.6232528492,15.1493241184,15.2004038482,19.0854174858,19.3140095867,15.614857799,15.9226101502,14.6786990859,19.2043793884,18.9885897391,15.8364727282,15.6211477594,15.5750449775,15.445355249,15.9860025482,15.5569465749,19.4463577994,19.7953675395,19.5418356292,15.7607434474,15.6782142607,15.8668902098,15.6295517243,15.6372851821,15.4668613174,15.5787949204,14.712048303,14.606547905,14.853683371,19.2380992526,18.711127847,18.7559558381,15.1838663578,15.563009927,15.0790954171,15.2419686893,15.3834231605,20.8667349614,20.435590327,20.6396012146,20.1568958503,19.8589236726,19.5317994309,19.5916847874,19.89897752,19.8765510469,19.4331629065,19.6674764936,19.6263533965,19.1694543873,19.1373946038,19.3539916939,19.4246659176,20.6607998675,16.5839915316,16.1390745586,15.9669639146,15.6082573942,15.7866031493,20.1413596434,19.8626196375,19.8222903387,20.3469137433,19.8804718986,19.8100998568,19.6107103616,19.7837398669,20.1962237465,19.5955401834,19.5952356993,19.7582497003,19.5904358123,19.1916429747,16.0423427792,15.9065999908,16.0426325743,16.0387438037,20.2136220317,20.8067729937,20.475663634,20.3706785386,20.4226988835,20.519505998,20.6437018848,20.1294510458,20.3462954791,20.2944160849,20.6024153495,20.0806617739,20.0163382371,16.4188393826,16.5608768847,16.78504359,20.3171868459,20.5957530796,20.0096497962,19.6085690079,19.4598236398,19.3592647379,19.6324902324,19.2791370034,19.3653045668,19.3778427593,19.724033365,15.6256816903,15.63417106,15.1195890274,14.9335069033,15.6474242725,15.0661808049
1,5,1,1,3,18.6653188384,18.7510737368,19.4729691482,18.5541963813,18.56055544,18.8841171204,18.5054082309,18.1843781174,18.1394964241,18.591530061,17.993826304,18.0121427206,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,20.4436646082,19.6874561892,19.5588302031,19.5850953413,19.6333846983,19.6346556353,19.5033837483,19.4034998907,19.1494828359,18.9243290795,18.8509674633,18.6749278575,18.7598222032,19.0816494088,18.8916279192,18.5451306276,18.3786892291,15.1438429018,15.1580776391,19.8600203736,18.7056954583,19.1632809554,18.8667308494,18.3463036846,18.2920328152,18.3814451472,18.4640445936,18.2694191735,18.0431389874,18.0247779228,18.5213964384,18.1158434116,18.3146965194,17.9776253976,19.6907579876,19.5441914786,19.4993015272,19.4688434862,19.700058913,19.0554459188,18.8754284576,18.7731671095,18.8849821948,18.8308711042,18.9623478502,18.7195092461,18.685564641,18.6814011335,18.6425799148,18.8533846856,18.6649742507,18.6374768208,18.7996384889,18.7474719469,18.4362340135,15.1314902687,19.7364540256,19.6348663647,19.578505519,19.4910120205,19.6438501931,19.0103163325,18.8563489635,19.2765344075,18.7834345348,18.6932843258,15.2722789919,20.459760118,20.2329751864,20.4011501602,20.0755510611,20.4385090543,19.7863146977,19.7112064809,19.6337494119,19.7404299269,20.0454612446,19.5768519733,19.4968522291,19.5046295588,19.6560386954,20.0476664958,19.5155997557,20.6029847926,20.8716137811,20.3369870228,20.1257415626,20.2357903173,20.3135695911,20.1062748627,20.4589091863,20.1943957043,19.7991438145,16.0995525753,16.0605563611,16.2068332845,16.8430897767,16.4843122303,15.9798996925,16.001084256,15.9572417743,19.9063923891,20.0906426692,20.3393292464,20.2929262206,20.0108670987,19.8284234249,19.8822902929,20.2799279289,19.8573263543,19.3784224842,19.3351282029,19.5055988105,19.1954069116,18.9681730669,19.9272694756,20.4866682291,19.8794121663,19.897069144,20.4798431798,20.2615972912,19.9803665935,19.885853182,19.9499590939,16.8286344542,16.1809653809,16.2003710318,16.1066313482,16.4840823306,16.2844870009,16.0433822111,15.8056927893,15.8260160502,15.5898312248,20.4880275785,21.7182543862,21.1052676716,20.4152369626,20.2171416396,20.1569318977,20.2429779667,20.4705581072,20.039061592,19.7512031508,19.8057942938,19.9963032668,19.5559643724,19.4461446457,19.5194774832,19.6109456815,19.8469048279,19.5639516038,19.7792033211,20.036498033,16.2360815707,15.5345908554,15.9343265259,15.5869023168,20.8509041385,20.376945861,20.5175848684,20.5105427396,20.349859636,20.1198628277,20.0679667454,20.6001383811,20.7508147032,20.1844489011,20.1941705386,20.682007642,20.1975624298,20.0381912571,20.0527692614,20.4581314663,19.7833769422,19.7678166633,19.9364389953,20.1053169421,20.084212646,19.405041685,19.1028913679,18.9250560956,19.4229268479,19.0970250296,18.9215960725,18.7843338758,15.296623449,15.2903811004,21.0381743186,20.6420724268,20.1496275059,20.1773381951,20.2070419258,20.6715918229,20.7476259315,20.2587410976,20.2486928632,19.9727733561,20.1122164144,20.112104812,19.5542760422,20.7414877684,20.4210984665,20.2666514747,20.3962342057,20.3606665502,20.1878364305,20.0576493424,19.9294568353,19.9812334836,20.6725080478,21.6963071327,20.5758262033,19.8881148123,20.0136657156,20.0469434249,20.3754439593,19.6506393136,19.402029092,19.3866308767,19.6229754701,19.6854563541,19.5690433652,19.0971909313,18.6786854557,18.9152460684,18.8063619237,18.6578336763,18.8547708076,18.9863086247,18.4215143775,18.5233152321,18.589797127,18.7521317694,18.7369077236,20.9121804371,20.9010670542,20.4040472811,20.4078887954,20.1023277581,19.9663480566,20.3175785024,20.0948160012,19.8011211936,19.663706368,19.8331318376,19.9505708151,19.725577528,20.0824671,19.4864118542,19.2887662763,19.1526865775,19.3339827606,19.6778505233,19.1279747949,19.1744163005,19.2216009702,19.4985332069,18.7223701917,18.6287272666,18.8594548156,19.346663738,19.1438473206,18.8047548519,18.5967913336,18.9445749614,19.4009048273,18.8867374042,19.396828738,21.2210877551,20.3267371272,20.386746805,19.974872574,20.3921435843,19.6495633996,19.1676253619,19.3308794294,20.0645122545,19.4964537055,19.6292428914,19.5374432286,19.7759704649,19.6004752554,19.5484921068,19.6176915454,19.4461236337,19.6201182327,19.7241171279,20.2451520902,20.1380643215,20.2931157525,20.0941558657,19.8878012133,19.6878417569,19.4110858045,19.1988363278,19.0500711652,19.7122561588,19.4235608239,19.0257836119,18.8142891809,18.6468413839,18.9799900621,18.9181127191,18.7584258459,15.2567724698,15.2405047001,15.0723993771,20.2935240611,20.4838514421,20.2157356507,20.096556511,19.5645655572,19.7986962625,20.1945851573,19.77784389,20.050369035,20.0515858501,19.7749055676,20.0470737674,19.5940479213,19.9747733804,19.6273883268,19.654723939,19.6572985895,19.4484337845,21.5442169149,20.8900125764,21.4395570179,20.7708176093,20.4915459685,20.4428812479,20.8178148601,19.9457497654,19.5926663152,19.6078789619,19.6142939649,19.9385277898,19.2764012063,19.2854134088,19.7608490395,19.5236105139,19.6538570274,19.2204131293,19.5293299087,19.5744413888,19.5356482447,15.8692910398,16.0865647947,15.6248335866,15.6271447485,16.0635903816,20.1333289429,19.8919718587,19.9344443925,19.332865032,19.0624404839,19.1260576937,19.5266699597,19.5297313661,19.0195208971,19.0252558794,19.5054425838,19.2342123764,19.0001326297,18.8749730071,18.9094284165,19.5433950015,18.9110375195,18.5453065821,18.5298381041,18.8119105605,18.8518947133,18.5886847165,18.6048519953,19.1679720173,18.3914702039,15.1067808935,20.1426826761,20.0419024697,20.2259616012,19.9680700132,19.9913195116,19.1829866981,19.0133033569,19.126007853,18.9984202607,18.8518450769,19.3328976773,18.9765276448,19.3297322486,20.9968961139,20.1252353597,20.7036493959,20.1719161213,20.3163223055,19.9157304642,19.7700309826,19.577604834,19.3853268312,19.1121951875,19.5049362134,19.0875387621,19.0107369357,18.9362260189,19.5867799025,19.2073394571,18.9111666563,18.934213507,19.0440672481,18.9920574383,19.2430537573,19.2135519961,19.031792826,15.6371367702,15.7784610839,15.2478283672,20.3469723369,20.4165806963,19.9214458835,19.9605809446,19.856606868,19.9387781228,19.4543721736,19.6004246732,19.4125481586,19.3353091041,19.2912457565,19.1089910292,18.6284058465,18.641973272,18.7123827137,18.7535214434,18.7350975422,19.1829579305,18.7946478551,18.6710124956,18.8215378725,18.8169379576,19.1478283094,18.8611228027,20.2900644456,20.6987179127,19.7358586861,19.9125836924,19.8341869078,19.635852488,19.0557300826,19.1839583644,19.404170449,18.6913156553,18.9150201948,18.9719427279,18.9434299451,19.0683769898,19.1067782313,19.4857250566,19.7349865361,15.6782039464,15.1623789543,19.4069557926,19.5172491483,18.9569447716,19.1492274854,19.0887842573,18.6475393646,18.3270165591,18.5926134186,18.4604562074,18.2689260358,18.1799690199,18.4283401436,18.7680759572,18.5072805691,18.8141181974,14.839796024,14.8212854266,14.9511639887,15.3105212422,15.1229203933,14.9828310672,15.041482861,19.9676929237,19.3557466519,19.7564353483,15.5282658171,15.5364268321,15.5582297218,15.8170685808,15.3393902244
1,5,1,1,4,20.467568235,21.2886679341,21.0770317956,20.1178980896,19.6745816219,19.8344735268,18.9790073603,18.9601457822,19.2514275078
1,5,1,2,0,nan
1,5,1,2,1,nan
1,5,1,2,2,nan
1,5,1,2,3,nan
1,5,1,2,4,nan
1,5,1,3,0,nan
1,5,1,3,1,nan
1,5,1,3,2,nan
1,5,1,3,3,nan
1,5,1,3,4,nan
1,5,1,4,0,nan
1,5,1,4,1,nan
1,5,1,4,2,nan
1,5,1,4,3,nan
1,5,1,4,4,nan
1,5,2,0,0,nan
1,5,2,0,1,nan
1,5,2,0,2,16.0675932835
1,5,2,0,3,nan
1,5,2,0,4,nan
1,5,2,1,0,nan
1,5,2,1,1,nan
1,5,2,1,2,20.2315252643,19.8009787396,19.6876671107,19.4342034583,19.9053894099,19.6996500271,19.0144168546,18.9573119752,18.7982224887,20.5960125941,20.0616356258,20.1418522016,20.6000002953,20.1591462957,19.5206896739,19.7956977363,20.5924236983,20.9390449547,20.6049660203,20.5369971316,20.1524177574,20.3482550868,19.9281340685,19.9308221982,19.9719492239,19.8930067451,20.1279934345,20.2273393421,19.7883856583,19.4081112306,19.3910896974,19.5488625269,19.7925876649,19.562580761,19.4106026356,19.5242706561,19.6573250783,21.7298022377,20.8866154695,20.9252559365,20.9479843887,20.7371035974,21.2397606584,20.54826979,20.6788966418,20.3252710543,20.0600874548,20.0137275129,20.0790982242,20.3381703999,20.7827345445,20.9468516007,19.7539030046,19.6871284158,19.5860017799,19.7017773519,19.5146951191,19.1374190396,18.9546414639,18.9407255443,19.0746548507,18.885209173,18.7688982065,18.9854704808,18.7510512981,20.638686567,20.6477426998,20.9039144499,20.1531544333,19.9691791094,20.677841072,20.0355120349,19.4740462929,19.5637511395,21.7035010669,20.9301131194,20.5768400483,20.8195970182,20.5217125727,20.2613136646,20.5349131005,20.8564531284,20.4105313373,20.5477588967,19.9398336405,20.6424106389,21.6925369216,21.335082168,21.1860457981,20.3442052194,20.669462202,20.512696697,19.5493337681,21.6930923306,20.1511602363,20.1838893714,19.9757850336,19.8780072727,20.1580080901,19.7889113709,19.6489415759,19.5253764521,20.2126210122,19.4416951116,20.54402326,19.3679610406,19.2686214463,19.5752004916,20.7476701481,19.9912020357,20.2289475595,20.0511167793,18.9200964031,22.4846888471,21.3872516435,22.0744983428,22.1558535447,21.2729518417,21.3643445369,22.0356077239,20.967817988,20.1820186848,20.3429550542,20.5530586742,20.186538477,20.1566767118,20.5569233974,20.0083092232,20.0876482062,22.2815580577,20.6885583182,20.7200191662,20.4960872806,21.4730930526,20.6389575782,20.3765693223,20.8252758572,20.3084663462,19.87986899,20.154276792,20.1749211979,20.174196592,20.0477239043,20.2283066394,19.6606468134,19.9337349661,20.5628917139,20.1093155575,20.2076253703,20.4360445818,20.180300191,20.1175685771,19.9400997432,20.4298533981
1,5,2,1,3,21.2330078471,20.4522918681,20.0913072551,20.3310758893,20.2835794343,20.1313479366,19.8480589913,19.8139656593,20.9420212784,20.956094222,20.9755006606,20.5983084034,20.5379769926,20.5797457374,20.5113318996,20.0011443636,20.0366216238,19.9014252906,20.7528565632,19.3056999321,19.1892052551,18.8186392008,18.7250267668,19.1062916617,18.7592808172,18.6680863845,20.2755405471,19.5286820866,19.2334625584,18.9219903207,3.473,3.473,3.473,17.9717792277,20.5758488931,20.3509078247,20.2357133048,21.9842957834,20.7453847333,20.1060988608,20.0817930929,20.3913667815,19.8365909075,19.803009255,19.8278608358,20.2184817669,20.2682369565,19.9251121715,19.8119906059,19.6904355751,20.0622237302,21.3907499122,20.7217406835,20.6961580513,20.6254090607,21.175254357,21.5618632366,20.9660444685,20.7225923407,20.7593193272,21.3430530769,20.6257277238,20.0926388284,19.7838161709,19.7170878867,20.2308242646,20.136661922,21.8050036621,21.1240101095,20.7569156526,20.2328375082,20.3086249844,20.297480844,21.3576897597,21.8798353742,20.6440953075,20.3610844977,20.4075983075,20.6703124923,20.2969131815,20.7024090974,19.789186921,22.1345990339,21.2529221234,22.300457617,21.938790381,21.2503865989,20.8121768008,20.8744389573,20.8067500635,20.8388808298,19.9105882748,22.0996060321,21.0927303271,21.2316963123,20.7980345667,20.673125611,21.1893892332,20.8652669271,21.7816870204,21.8139624758,21.0154229086,21.2944015237,20.6880019168,20.6015936997,20.5494564599,21.1292626632,20.0172351951,22.4210428474,21.8352358357,21.112415445,20.7410677161,20.9679548251,20.4040033848,20.4090521601,20.8433455606,21.5036713903,19.8780840838,20.4468868742,21.7266677718,20.9516148148,20.2520125054,20.4328947585,20.6969673505,20.2509683527,20.0285294903,21.9275380672,20.5666815535,20.9072052388,20.8550355743,20.5820648037,20.1656339132,20.3176022464,21.2747265923,20.5423265868,20.3596958754,19.9010402245
1,5,2,1,4,21.4910651478,20.4177335263,20.1885264801,20.6516150925,20.7072031727,21.975678609,20.8421273907,20.9536473281,21.1635459825,20.8274103455,20.6030156727,21.1222789347,20.1572715435,19.6300811683
1,5,2,2,0,nan
1,5,2,2,1,nan
1,5,2,2,2,nan
1,5,2,2,3,nan
1,5,2,2,4,nan
1,5,2,3,0,nan
1,5,2,3,1,nan
1,5,2,3,2,nan
1,5,2,3,3,nan
1,5,2,3,4,nan
1,5,2,4,0,nan
1,5,2,4,1,nan
1,5,2,4,2,nan
1,5,2,4,3,nan
1,5,2,4,4,nan
1,5,3,0,0,nan
1,5,3,0,1,nan
1,5,3,0,2,nan
1,5,3,0,3,nan
1,5,3,0,4,nan
1,5,3,1,0,nan
1,5,3,1,1,nan
1,5,3,1,2,21.0632865441,22.3462821351,20.5376219289,21.639574261,20.7691732244
1,5,3,1,3,nan
1,5,3,1,4,nan
1,5,3,2,0,nan
1,5,3,2,1,nan
1,5,3,2,2,nan
1,5,3,2,3,nan
1,5,3,2,4,nan
1,5,3,3,0,nan
1,5,3,3,1,nan
1,5,3,3,2,nan
1,5,3,3,3,nan
1,5,3,3,4,nan
1,5,3,4,0,nan
1,5,3,4,1,nan
1,5,3,4,2,nan
1,5,3,4,3,nan
1,5,3,4,4,nan
1,5,4,0,0,nan
1,5,4,0,1,nan
1,5,4,0,2,nan
1,5,4,0,3,nan
1,5,4,0,4,nan
1,5,4,1,0,nan
1,5,4,1,1,nan
1,5,4,1,2,nan
1,5,4,1,3,nan
1,5,4,1,4,nan
1,5,4,2,0,nan
1,5,4,2,1,nan
1,5,4,2,2,nan
1,5,4,2,3,nan
1,5,4,2,4,nan
1,5,4,3,0,nan
1,5,4,3,1,nan
1,5,4,3,2,nan
1,5,4,3,3,nan
1,5,4,3,4,nan
1,5,4,4,0,nan
1,5,4,4,1,nan
1,5,4,4,2,nan
1,5,4,4,3,nan
1,5,4,4,4,nan


==> experiment/joint_distributions/ADSC_joint_distribution_hourly.csv <==
Working Day,Hour of Day,Occupancy Level,External Irradiation,External Temperature,Power Samples,Mean,Std
0,0,0,0,0,nan
0,0,0,0,1,13.6546652693,13.5466554682,13.5044505369,13.8581824719,13.672715301,13.6615998178,14.0028120093,13.5969998235,13.6188135813,13.5062983078,14.1860719464,13.586454141,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,0,0,0,2,14.3956140061,14.6657089703,14.206050353,14.0148379575,14.0328029854,14.7767478894,15.1384199758,14.5938679366,14.3448655362,14.2539041257,14.2792656957,14.3057995623,14.2999800918,14.252079885,14.2763800836,14.974723445,14.5137164188,14.2130324521,14.1365398949,14.15914706,14.1737587154,13.7291597261,13.5583930431,13.8651936203,14.2819667005,14.0481998615,14.0071100522,14.1739153105,13.9519338438,13.7827098631,13.0612304149,13.1025087068,13.0875560494,15.0827373307,15.1078272928,14.7693145878,15.2540315018,14.654497557,14.0340591013,13.8856864445,13.8683188835,14.253645466,14.0452142063,14.2587554414,14.5629127615,14.2228356614,14.2000511644,14.1294549227,14.1289493582,14.5342737135,14.6232790574,15.4504146217,14.8561649892,15.0063446008,13.8691932623,14.2624941482,14.4054991834,13.85267701,14.2232898215,14.1802268899,14.2277640375,14.5079132117,14.4053422163,14.684378539,14.6176928797,14.2287767126,14.1166490743,14.1237657063,14.1829031264,14.773122169,14.4908335514,14.3173675128,14.6181976515,14.2301245666,13.5184435823,13.4345098357,13.4926752708,13.4081662751,13.4658578487,13.4370264529,13.6730680142,13.195217447,13.3913799698,14.2646196906,13.8955314596,13.4590729008,13.7035133023,13.7686576354,13.3084486478,13.2556270901,13.7092623461,13.2314901856,13.4020548504,15.493130871,14.1854546813,14.1009417882,14.0104113736,13.9565617262,13.8854673347,15.0313555822,14.6684404449,14.6410297798,15.1725101376,14.8280323676,14.67037524
0,0,0,0,3,nan
0,0,0,0,4,nan
0,0,0,1,0,nan
0,0,0,1,1,14.140382436,13.8745813393,13.7250248986,13.5553357618,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,0,0,1,2,14.0314693173,14.2385193431,14.5128922067,13.4164080801,13.4271178276,13.4970345615,13.9444394531,13.6755190317,13.9029321698,13.9890295809,14.3609228661,14.473597718,14.3180695205,14.1683886716,13.1536666912,12.9661963666,12.9618771424,13.5921930253,13.1226866584,13.6173264932,13.416568137,13.1799583826,13.471149578,14.6790971312,14.5776278016,14.7024362891,14.6955893277,14.6606266786,14.9631711925,14.7536196632,14.2797731378,14.2159255991,14.1265180513,15.2493006841,14.897677258,14.947247828,14.0783725998,14.1047958088,13.9726947911,13.7777356905,14.3732335547,14.0734344419,13.9524864263,13.9934327133,14.1676120532,14.5793330117,14.2462367614,14.1732195805,14.156875315,14.561653081,14.1480007145,14.0987555174,13.562001177,13.3564476925,13.351913309,13.3226607942,13.2878053682,13.7085323249,13.7567362349,13.5756983598,13.4357933863,13.6366561651,13.5972874012,13.8693043657,13.6473299705,13.4051434232,13.7423936572,14.6004634723,14.1490825415,14.2295294198,14.217607597,14.0799120572,14.0066840875,14.7262853113,14.606179351,13.999934897,13.8205325337,13.4418785373,14.077037768,13.983655735,13.3972136492,14.724877004,14.2069996207,13.9230249165,14.6817476932,14.3811832874,14.0217128237,14.8905071435,14.8200404976,14.6709780558,15.0799257478,14.7440946169,14.9195291551
0,0,0,1,3,nan
0,0,0,1,4,nan
0,0,0,2,0,nan
0,0,0,2,1,nan
0,0,0,2,2,nan
0,0,0,2,3,nan
0,0,0,2,4,nan
0,0,0,3,0,nan
0,0,0,3,1,nan
0,0,0,3,2,nan
0,0,0,3,3,nan
0,0,0,3,4,nan
0,0,0,4,0,nan
0,0,0,4,1,nan
0,0,0,4,2,nan
0,0,0,4,3,nan
0,0,0,4,4,nan
0,0,1,0,0,nan
0,0,1,0,1,nan
0,0,1,0,2,15.0455479201,14.5889261276
0,0,1,0,3,nan
0,0,1,0,4,nan
0,0,1,1,0,nan
0,0,1,1,1,nan
0,0,1,1,2,nan
0,0,1,1,3,nan
0,0,1,1,4,nan
0,0,1,2,0,nan
0,0,1,2,1,nan
0,0,1,2,2,nan
0,0,1,2,3,nan
0,0,1,2,4,nan
0,0,1,3,0,nan
0,0,1,3,1,nan
0,0,1,3,2,nan
0,0,1,3,3,nan
0,0,1,3,4,nan
0,0,1,4,0,nan
0,0,1,4,1,nan
0,0,1,4,2,nan
0,0,1,4,3,nan
0,0,1,4,4,nan
0,0,2,0,0,nan
0,0,2,0,1,nan
0,0,2,0,2,nan
0,0,2,0,3,nan
0,0,2,0,4,nan
0,0,2,1,0,nan
0,0,2,1,1,nan
0,0,2,1,2,nan
0,0,2,1,3,nan
0,0,2,1,4,nan
0,0,2,2,0,nan
0,0,2,2,1,nan
0,0,2,2,2,nan
0,0,2,2,3,nan
0,0,2,2,4,nan
0,0,2,3,0,nan
0,0,2,3,1,nan
0,0,2,3,2,nan
0,0,2,3,3,nan
0,0,2,3,4,nan
0,0,2,4,0,nan
0,0,2,4,1,nan
0,0,2,4,2,nan
0,0,2,4,3,nan
0,0,2,4,4,nan
0,0,3,0,0,nan
0,0,3,0,1,nan
0,0,3,0,2,nan
0,0,3,0,3,nan
0,0,3,0,4,nan
0,0,3,1,0,nan
0,0,3,1,1,nan
0,0,3,1,2,nan
0,0,3,1,3,nan
0,0,3,1,4,nan
0,0,3,2,0,nan
0,0,3,2,1,nan
0,0,3,2,2,nan
0,0,3,2,3,nan
0,0,3,2,4,nan
0,0,3,3,0,nan
0,0,3,3,1,nan
0,0,3,3,2,nan
0,0,3,3,3,nan
0,0,3,3,4,nan
0,0,3,4,0,nan
0,0,3,4,1,nan
0,0,3,4,2,nan
0,0,3,4,3,nan
0,0,3,4,4,nan
0,0,4,0,0,nan
0,0,4,0,1,nan
0,0,4,0,2,nan
0,0,4,0,3,nan
0,0,4,0,4,nan
0,0,4,1,0,nan
0,0,4,1,1,nan
0,0,4,1,2,nan
0,0,4,1,3,nan
0,0,4,1,4,nan
0,0,4,2,0,nan
0,0,4,2,1,nan
0,0,4,2,2,nan
0,0,4,2,3,nan
0,0,4,2,4,nan
0,0,4,3,0,nan
0,0,4,3,1,nan
0,0,4,3,2,nan
0,0,4,3,3,nan
0,0,4,3,4,nan
0,0,4,4,0,nan
0,0,4,4,1,nan
0,0,4,4,2,nan
0,0,4,4,3,nan
0,0,4,4,4,nan
0,1,0,0,0,nan
0,1,0,0,1,13.3981279825,13.6367470949,13.8035772018,13.5124739242,13.4516120144,13.4216588867,13.7446610356,13.5248619474,13.5646953297,13.8984265958,13.6312681629,13.691567035,13.7008975701,13.5913289552,13.5776645618,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,1,0,0,2,14.4825115303,14.8502630527,14.4499937385,14.2399936089,14.2677113366,14.4075251727,14.326777424,14.7350893158,14.0391400077,14.1519171613,13.7482979172,13.9963559399,13.5356196106,13.5665323581,13.6018023491,13.5899931843,13.2537891953,13.6038523707,13.1658653966,13.271958154,13.375912099,13.2978055028,13.2240745231,13.0390643416,13.3624180446,14.6807890802,14.5331177867,14.7569451068,14.8335167645,14.674203513,14.9510028677,14.5256740796,14.2682954066,14.2061188013,14.1762982824,14.4969930736,14.2630724496,14.2422360676,14.1845189368,14.489919418,14.1684276898,14.1499301249,14.8748001388,15.0274620856,14.4085811892,14.2171371502,14.378642845,13.8712212101,13.826726133,14.1209904346,13.6652486674,13.9819449481,13.9338389469,14.0840419391,13.6464373706,13.6758764407,13.645879716,13.7223761789,14.2470422072,14.2142479961,14.1018101412,14.0666158411,14.0929854718,14.6165612187,13.4043137452,13.3606024384,13.2374946734,13.2146295087,13.7244443969,13.1628912847,13.1642954899,13.2198363085,13.3101561241,13.4357102941,13.3422153352,13.3257321205,13.4980278909,13.4838793165,13.9589355933,13.9852029674,13.9529818107,13.8572936747,13.9399116682,13.9329359193,13.5170653003,13.2926357895,13.4968790527,13.4773967455,13.3614894985,13.3005183172,13.2630801409,13.6517330489,13.5734299463,13.2312031437,14.0302807682,14.0815498206,13.9629931108,13.9384221252,13.8012389977,14.6701051085,14.9583326856,14.6049402262,14.5995906103,14.6217981525,14.5595662532
0,1,0,0,3,nan
0,1,0,0,4,nan
0,1,0,1,0,nan
0,1,0,1,1,13.6967783765,13.5341692156,13.4082588992,13.5154985676,13.5300123778,13.4866895588,13.5331421157,13.7988210947,13.5837663575,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,1,0,1,2,14.294054178,14.4142317344,14.7129230102,14.3519088095,14.208331799,14.1199968626,14.4760338857,13.4075677278,13.4012432074,14.0067934564,13.9778266288,13.9151925881,13.23706054,13.3586582555,13.044860275,12.9670731343,13.4329334203,13.1575127251,13.065294603,13.0484562543,12.9630434377,13.0671554248,13.0751031644,14.6093007839,14.5714232433,14.7732812516,14.6330832271,14.5844344339,14.3284193229,14.2708995037,15.0775234103,14.9790985646,14.8702138891,14.8380763779,14.297412664,14.335106603,14.1990104277,13.8762569594,13.9298127184,13.8689349883,13.5968731801,13.7267447994,14.1592397399,14.0921983726,13.8243805309,14.1341697768,13.6494412738,13.4533273832,13.5422961643,13.9717757729,14.2468808051,14.235742682,14.6415470159,14.2839719752,14.2718615379,14.1874109839,13.2779671054,13.2343904815,13.3029765098,13.2396296242,13.3602805692,13.3172651522,13.629278682,13.2520629538,13.2204842168,13.3255803016,14.0531641848,14.3442617551,13.856069758,14.0286320996,13.981752485,13.904103185,13.6041514715,13.1890841183,14.0851646271,14.1990518854,13.7751026403,13.7795605036,14.1492783109,13.860505313,13.8890753917,14.8739638448,14.7447164098,14.6622479949,14.5610170662,14.8383576551,14.6839835532
0,1,0,1,3,nan
0,1,0,1,4,nan
0,1,0,2,0,nan
0,1,0,2,1,nan
0,1,0,2,2,nan
0,1,0,2,3,nan
0,1,0,2,4,nan
0,1,0,3,0,nan
0,1,0,3,1,nan
0,1,0,3,2,nan
0,1,0,3,3,nan
0,1,0,3,4,nan
0,1,0,4,0,nan
0,1,0,4,1,nan
0,1,0,4,2,nan
0,1,0,4,3,nan
0,1,0,4,4,nan
0,1,1,0,0,nan
0,1,1,0,1,nan
0,1,1,0,2,nan
0,1,1,0,3,nan
0,1,1,0,4,nan
0,1,1,1,0,nan
0,1,1,1,1,nan
0,1,1,1,2,nan
0,1,1,1,3,nan
0,1,1,1,4,nan
0,1,1,2,0,nan
0,1,1,2,1,nan
0,1,1,2,2,nan
0,1,1,2,3,nan
0,1,1,2,4,nan
0,1,1,3,0,nan
0,1,1,3,1,nan
0,1,1,3,2,nan
0,1,1,3,3,nan
0,1,1,3,4,nan
0,1,1,4,0,nan
0,1,1,4,1,nan
0,1,1,4,2,nan
0,1,1,4,3,nan
0,1,1,4,4,nan
0,1,2,0,0,nan
0,1,2,0,1,nan
0,1,2,0,2,nan
0,1,2,0,3,nan
0,1,2,0,4,nan
0,1,2,1,0,nan
0,1,2,1,1,nan
0,1,2,1,2,nan
0,1,2,1,3,nan
0,1,2,1,4,nan
0,1,2,2,0,nan
0,1,2,2,1,nan
0,1,2,2,2,nan
0,1,2,2,3,nan
0,1,2,2,4,nan
0,1,2,3,0,nan
0,1,2,3,1,nan
0,1,2,3,2,nan
0,1,2,3,3,nan
0,1,2,3,4,nan
0,1,2,4,0,nan
0,1,2,4,1,nan
0,1,2,4,2,nan
0,1,2,4,3,nan
0,1,2,4,4,nan
0,1,3,0,0,nan
0,1,3,0,1,nan
0,1,3,0,2,nan
0,1,3,0,3,nan
0,1,3,0,4,nan
0,1,3,1,0,nan
0,1,3,1,1,nan
0,1,3,1,2,nan
0,1,3,1,3,nan
0,1,3,1,4,nan
0,1,3,2,0,nan
0,1,3,2,1,nan
0,1,3,2,2,nan
0,1,3,2,3,nan
0,1,3,2,4,nan
0,1,3,3,0,nan
0,1,3,3,1,nan
0,1,3,3,2,nan
0,1,3,3,3,nan
0,1,3,3,4,nan
0,1,3,4,0,nan
0,1,3,4,1,nan
0,1,3,4,2,nan
0,1,3,4,3,nan
0,1,3,4,4,nan
0,1,4,0,0,nan
0,1,4,0,1,nan
0,1,4,0,2,nan
0,1,4,0,3,nan
0,1,4,0,4,nan
0,1,4,1,0,nan
0,1,4,1,1,nan
0,1,4,1,2,nan
0,1,4,1,3,nan
0,1,4,1,4,nan
0,1,4,2,0,nan
0,1,4,2,1,nan
0,1,4,2,2,nan
0,1,4,2,3,nan
0,1,4,2,4,nan
0,1,4,3,0,nan
0,1,4,3,1,nan
0,1,4,3,2,nan
0,1,4,3,3,nan
0,1,4,3,4,nan
0,1,4,4,0,nan
0,1,4,4,1,nan
0,1,4,4,2,nan
0,1,4,4,3,nan
0,1,4,4,4,nan
0,2,0,0,0,nan
0,2,0,0,1,13.6862898264,13.6360650259,13.4819425738,13.4890641399,13.6392501433,13.6491959972,13.5772037941,13.644785725,13.7931576866,13.4806762576,13.6278494169,13.7051422427,13.5844828724,13.7756205054,13.6567272931,13.532588442,13.593192488,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,2,0,0,2,14.573775983,14.6120778241,14.3880369143,14.4790858211,14.5107063008,14.3321964151,14.0000207044,13.4932782131,13.6460849264,13.4895918795,13.5210977668,13.1295273112,13.0433669995,13.2127231723,13.4646606021,13.2413851679,13.0517163015,13.2885514876,13.0720161387,13.061046997,13.0021587258,13.1253564556,13.2908255936,12.9695167769,14.5693891864,14.3735749947,14.4385702982,14.5860586299,14.5919282805,14.2217399076,14.2229928828,14.2298167165,14.5567504235,14.1793520556,14.2740222609,14.3066003468,14.1179525948,14.3206327078,14.108721394,14.0237064893,14.1392613074,14.1971739604,14.1154002842,13.7014983093,13.7621896016,14.2655484892,13.6918379006,13.6068051985,13.6210518526,13.7450918418,13.8025647949,14.1060615175,13.9184990981,13.6266349594,13.4652676639,13.5078864666,13.788616039,13.7943981772,13.6279492725,14.2912502384,14.1485867603,14.2822202321,13.4921973397,13.3058831648,13.1662103624,13.244673095,13.6074579344,13.2454621579,13.3102856934,13.1895383719,13.4396922703,13.3185377388,13.3002514319,13.2535385405,13.4865127802,13.2679155921,13.2783893252,13.314237395,13.3211054116,13.2505959425,13.9694036574,13.9188429665,13.7789825856,13.8686804956,14.2205641241,13.3665153793,13.6719736535,13.4554053401,13.3378235014,13.2861881256,13.364036682,13.7860562881,13.8730050508,13.9503955563,13.6513232603,13.6150030707,14.1009615716,13.8984566277,14.705997635,14.6444406953,14.6169872672,14.5857093113,14.8467386795,14.5527915445,14.4923026608
0,2,0,0,3,nan
0,2,0,0,4,nan
0,2,0,1,0,nan
0,2,0,1,1,13.9042092127,13.6964265272,13.6870012426,13.5742790151,13.8483192024,13.5135879171,13.4604447514,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,2,0,1,2,14.3031064561,14.2489358989,14.4004175571,14.7951516038,14.646972386,13.4798653349,13.4111557491,13.5843290799,13.8683506615,13.5336951076,13.4346577933,13.5910801023,13.3315004145,13.1963290292,13.1507672415,13.4012183791,13.3188557604,13.0024320301,13.0844735427,13.1167946328,13.1225101,12.9476351964,13.1349411151,14.4337708174,14.8537189052,14.4548889686,14.6048617157,14.4922287145,14.7987492211,14.3977752661,14.1357959451,14.0039936595,13.962361436,14.3853120534,14.2177523221,14.5888012228,14.1135037495,14.0442359976,14.0093652539,14.0402622826,13.7670761845,13.675393167,13.7585916011,13.7790134113,13.6091141553,13.8731773087,13.7307292708,13.5617080836,14.1326168001,14.2604411117,14.7108589251,14.288376182,14.3038788498,14.0966567514,14.1511250635,14.6447655822,14.1496595494,13.4193757022,13.12526658,13.1571609172,13.6049308929,13.5773869931,13.6258485482,13.9143911108,14.2927506822,13.6687291339,13.9461945117,14.1747776755,14.1026247946,14.2781529226,13.5986762551,13.6246239918,13.4993250966,13.5756664838,13.5274375207,13.9692667579,14.1450662715,13.8494159725,13.756489821,13.8050929273,13.750902789,14.6507408813,14.4093478126,14.5210633211,14.8928195307,14.2554305656
0,2,0,1,3,nan
0,2,0,1,4,nan
0,2,0,2,0,nan
0,2,0,2,1,nan
0,2,0,2,2,nan
0,2,0,2,3,nan
0,2,0,2,4,nan
0,2,0,3,0,nan
0,2,0,3,1,nan
0,2,0,3,2,nan
0,2,0,3,3,nan
0,2,0,3,4,nan
0,2,0,4,0,nan
0,2,0,4,1,nan
0,2,0,4,2,nan
0,2,0,4,3,nan
0,2,0,4,4,nan
0,2,1,0,0,nan
0,2,1,0,1,nan
0,2,1,0,2,14.2531209145
0,2,1,0,3,nan
0,2,1,0,4,nan
0,2,1,1,0,nan
0,2,1,1,1,nan
0,2,1,1,2,nan
0,2,1,1,3,nan
0,2,1,1,4,nan
0,2,1,2,0,nan
0,2,1,2,1,nan
0,2,1,2,2,nan
0,2,1,2,3,nan
0,2,1,2,4,nan
0,2,1,3,0,nan
0,2,1,3,1,nan
0,2,1,3,2,nan
0,2,1,3,3,nan
0,2,1,3,4,nan
0,2,1,4,0,nan
0,2,1,4,1,nan
0,2,1,4,2,nan
0,2,1,4,3,nan
0,2,1,4,4,nan
0,2,2,0,0,nan
0,2,2,0,1,nan
0,2,2,0,2,nan
0,2,2,0,3,nan
0,2,2,0,4,nan
0,2,2,1,0,nan
0,2,2,1,1,nan
0,2,2,1,2,nan
0,2,2,1,3,nan
0,2,2,1,4,nan
0,2,2,2,0,nan
0,2,2,2,1,nan
0,2,2,2,2,nan
0,2,2,2,3,nan
0,2,2,2,4,nan
0,2,2,3,0,nan
0,2,2,3,1,nan
0,2,2,3,2,nan
0,2,2,3,3,nan
0,2,2,3,4,nan
0,2,2,4,0,nan
0,2,2,4,1,nan
0,2,2,4,2,nan
0,2,2,4,3,nan
0,2,2,4,4,nan
0,2,3,0,0,nan
0,2,3,0,1,nan
0,2,3,0,2,nan
0,2,3,0,3,nan
0,2,3,0,4,nan
0,2,3,1,0,nan
0,2,3,1,1,nan
0,2,3,1,2,nan
0,2,3,1,3,nan
0,2,3,1,4,nan
0,2,3,2,0,nan
0,2,3,2,1,nan
0,2,3,2,2,nan
0,2,3,2,3,nan
0,2,3,2,4,nan
0,2,3,3,0,nan
0,2,3,3,1,nan
0,2,3,3,2,nan
0,2,3,3,3,nan
0,2,3,3,4,nan
0,2,3,4,0,nan
0,2,3,4,1,nan
0,2,3,4,2,nan
0,2,3,4,3,nan
0,2,3,4,4,nan
0,2,4,0,0,nan
0,2,4,0,1,nan
0,2,4,0,2,nan
0,2,4,0,3,nan
0,2,4,0,4,nan
0,2,4,1,0,nan
0,2,4,1,1,nan
0,2,4,1,2,nan
0,2,4,1,3,nan
0,2,4,1,4,nan
0,2,4,2,0,nan
0,2,4,2,1,nan
0,2,4,2,2,nan
0,2,4,2,3,nan
0,2,4,2,4,nan
0,2,4,3,0,nan
0,2,4,3,1,nan
0,2,4,3,2,nan
0,2,4,3,3,nan
0,2,4,3,4,nan
0,2,4,4,0,nan
0,2,4,4,1,nan
0,2,4,4,2,nan
0,2,4,4,3,nan
0,2,4,4,4,nan
0,3,0,0,0,nan
0,3,0,0,1,13.6532998416,13.4019339788,13.4794242244,13.6673970648,13.6580623605,13.4856541788,13.9009788264,13.5542343938,13.621359087,13.626438852,13.4507137448,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.6448838472
0,3,0,0,2,14.5719752446,14.4515243602,14.3398856163,14.3581458464,14.816030466,14.7734250999,14.4689430984,14.4793118714,13.825212494,13.6519718869,13.5381155574,13.5014235907,13.3636999719,13.2207721507,13.2682601136,13.112214048,13.1022080512,13.0572193455,13.2648318593,13.2736661522,15.2148265092,14.8447461711,14.8139734202,14.9136555947,14.9978038949,15.0528353203,15.070227283,14.8209002514,14.6923380771,14.13117828,14.5596141739,14.0011229256,14.0886024731,13.9973075993,14.4038274007,13.8534012181,13.9829431162,14.4507296243,14.4895868959,14.3886219941,14.0608717731,14.1255234946,14.1573131001,13.9082046817,13.7115667981,13.5699710954,13.604487451,13.7107729729,14.0227661414,13.5191212571,13.7054990972,13.9701422623,13.9377949169,13.9119401112,14.335674999,14.0237124772,13.808147253,14.0291883945,13.7103393369,13.735984047,14.382595876,14.694282338,14.2308130955,14.1128974605,14.176765723,13.5968133041,13.3686684749,13.3468837608,13.2916704714,13.7077645847,13.4131712394,13.6450914404,13.4533640119,13.3441733108,13.8909864703,13.3676846308,13.2796070534,13.4387464647,13.497065293,13.7827085291,14.3285356653,14.0509991294,14.2123708471,13.5779227242,13.3872896508,13.520905085,13.4227002133,13.3499298211,14.165851627,13.9331432701,13.8139217171,13.8390508493,13.9886861152,14.2197337245,13.7930716779,13.8578206308,13.9869012734,13.881594512
0,3,0,0,3,nan
0,3,0,0,4,nan
0,3,0,1,0,nan
0,3,0,1,1,13.7355074511,13.6452702782,13.5150989395,13.598112596,13.6381279663,13.6767353067,13.934019112,13.6450122462,13.6449033353,13.4854810262,13.565204015,13.663220132,13.9096105578,13.6649468005,13.4815391874,13.5350434613,13.6079471792,13.9687861198,13.5447266733,13.4993510059,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,3,0,1,2,14.959498502,14.614231106,14.9231446574,14.6755199101,13.5546383021,13.3323955315,13.1633163485,13.5799549811,13.1568694548,13.1799591801,13.1050456847,13.3594718824,13.0468992509,13.1064662282,13.0716980037,13.0693112239,13.0724963227,13.5082076279,13.0764605006,13.0441858357,14.9953391682,14.8686150299,14.7415703358,14.1699110982,14.1528075541,14.0165214306,13.9856671062,14.2849575018,14.4551985772,14.1496689495,14.2041557006,14.2650394487,14.1918554597,13.7362049797,13.6008973517,13.6848875406,14.120765412,13.6032659545,13.5936531329,13.709586384,14.3404345691,14.3107218648,14.2839036981,14.18272533,14.0577557832,14.6425150058,14.3006209115,13.494933979,13.4325439881,13.8355177336,13.2776400163,13.2768624181,13.3886699433,13.3697757253,13.4591533769,13.4952122179,14.6858570041,14.3880958932,14.1957892549,14.4916178451,14.2364450244,14.0613881308,13.9835328062,14.3138430064,14.5414223194,13.5779172568,13.499416244,13.654536823,13.8828644163,13.3903666196,13.5298936707,13.7042803743,13.833009944,13.7130325074,13.862834909,13.9122068388,13.7438447191,13.9101019319,13.9796213635,13.7995470613,13.9515990138,13.8838472868,14.0067650753,14.0334730404,13.8516028144,14.0069997893
0,3,0,1,3,nan
0,3,0,1,4,nan
0,3,0,2,0,nan
0,3,0,2,1,nan
0,3,0,2,2,nan
0,3,0,2,3,nan
0,3,0,2,4,nan
0,3,0,3,0,nan
0,3,0,3,1,nan
0,3,0,3,2,nan
0,3,0,3,3,nan
0,3,0,3,4,nan
0,3,0,4,0,nan
0,3,0,4,1,nan
0,3,0,4,2,nan
0,3,0,4,3,nan
0,3,0,4,4,nan
0,3,1,0,0,nan
0,3,1,0,1,nan
0,3,1,0,2,nan
0,3,1,0,3,nan
0,3,1,0,4,nan
0,3,1,1,0,nan
0,3,1,1,1,nan
0,3,1,1,2,nan
0,3,1,1,3,nan
0,3,1,1,4,nan
0,3,1,2,0,nan
0,3,1,2,1,nan
0,3,1,2,2,nan
0,3,1,2,3,nan
0,3,1,2,4,nan
0,3,1,3,0,nan
0,3,1,3,1,nan
0,3,1,3,2,nan
0,3,1,3,3,nan
0,3,1,3,4,nan
0,3,1,4,0,nan
0,3,1,4,1,nan
0,3,1,4,2,nan
0,3,1,4,3,nan
0,3,1,4,4,nan
0,3,2,0,0,nan
0,3,2,0,1,nan
0,3,2,0,2,nan
0,3,2,0,3,nan
0,3,2,0,4,nan
0,3,2,1,0,nan
0,3,2,1,1,nan
0,3,2,1,2,nan
0,3,2,1,3,nan
0,3,2,1,4,nan
0,3,2,2,0,nan
0,3,2,2,1,nan
0,3,2,2,2,nan
0,3,2,2,3,nan
0,3,2,2,4,nan
0,3,2,3,0,nan
0,3,2,3,1,nan
0,3,2,3,2,nan
0,3,2,3,3,nan
0,3,2,3,4,nan
0,3,2,4,0,nan
0,3,2,4,1,nan
0,3,2,4,2,nan
0,3,2,4,3,nan
0,3,2,4,4,nan
0,3,3,0,0,nan
0,3,3,0,1,nan
0,3,3,0,2,nan
0,3,3,0,3,nan
0,3,3,0,4,nan
0,3,3,1,0,nan
0,3,3,1,1,nan
0,3,3,1,2,nan
0,3,3,1,3,nan
0,3,3,1,4,nan
0,3,3,2,0,nan
0,3,3,2,1,nan
0,3,3,2,2,nan
0,3,3,2,3,nan
0,3,3,2,4,nan
0,3,3,3,0,nan
0,3,3,3,1,nan
0,3,3,3,2,nan
0,3,3,3,3,nan
0,3,3,3,4,nan
0,3,3,4,0,nan
0,3,3,4,1,nan
0,3,3,4,2,nan
0,3,3,4,3,nan
0,3,3,4,4,nan
0,3,4,0,0,nan
0,3,4,0,1,nan
0,3,4,0,2,nan
0,3,4,0,3,nan
0,3,4,0,4,nan
0,3,4,1,0,nan
0,3,4,1,1,nan
0,3,4,1,2,nan
0,3,4,1,3,nan
0,3,4,1,4,nan
0,3,4,2,0,nan
0,3,4,2,1,nan
0,3,4,2,2,nan
0,3,4,2,3,nan
0,3,4,2,4,nan
0,3,4,3,0,nan
0,3,4,3,1,nan
0,3,4,3,2,nan
0,3,4,3,3,nan
0,3,4,3,4,nan
0,3,4,4,0,nan
0,3,4,4,1,nan
0,3,4,4,2,nan
0,3,4,4,3,nan
0,3,4,4,4,nan
0,4,0,0,0,nan
0,4,0,0,1,14.4601235083,14.3962318659,14.3909057262,14.35837767,13.894786254,13.8022646248,13.462260068,13.5524248324,13.668068501,13.6914461049,13.7590969199,13.4761457308,13.5387749166,13.7277911636,13.5958378512,13.5434817445,13.8419090452,13.3646284468,13.5107514233,13.3639760851,13.577701341,13.4693482524,13.3651292697,13.5228137148,13.3789347549,13.4258450738,13.6054377032,13.4270862839,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.3325563096,13.1277847512,13.1279873756,13.1372502076,13.4525412131,13.1139812165
0,4,0,0,2,14.522030741,13.2310139181,13.5643566486,13.0560501005,13.457592895,13.1500400017,12.9745221727,14.9851843139,14.660035996,14.766111983,14.9535465075,14.7938085916,14.5494445042,14.611537661,14.5313725314,14.0195094312,14.5345788293,14.0067542791,13.9651449545,14.3126985154,13.8945150186,14.2305966246,14.1529667682,14.0752317118,14.1903825477,13.6266222478,13.7882853243,13.9055122358,13.7661766845,13.735885294,13.685183025,13.6709859933,13.745638441,13.905040809,13.7861181712,13.7150613813,13.9165140959,13.6838839759,13.7650999032,13.6340598219,13.5696246006,13.4907945278,14.4564059789,14.2515398099,14.1694151623,14.095457819,14.1593794454,14.5335995701,14.1289221028,13.537067968,13.5096791872,13.502644936,13.2996165504,13.403719455,13.1289870897,13.4545766961,13.3382334257,13.5669166226,13.6425799687,13.4347769203,13.3840633367,14.0331009124,14.2134051035,14.1961128321,14.0445765161,14.1737902594,14.3961456391,13.4193612498,13.3170048697,13.3609376286,13.9193733557,13.5426194549,13.4220422179,13.6196714448,13.8696364897,13.674725216,13.756774767,14.0709751906,13.6460848146,13.6896021689,13.8380554804,13.6898713655,13.6590968518,14.0679396528,14.0879452878,13.871851096,13.9583948489,13.7789358327,14.1265735689,13.7758200861,13.9473704908
0,4,0,0,3,nan
0,4,0,0,4,nan
0,4,0,1,0,nan
0,4,0,1,1,14.6676725092,14.2982420433,14.3236153103,14.3097376245,13.4554753051,13.4757147388,13.5264279729,13.4097744471,13.281281212,13.5713665912,14.0176726929,13.5449666363,13.5000543917,13.9009882961,13.5120655495,13.513273135,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.27411013,13.075079128,13.4723691632,13.2424673113,12.9963296184,12.9912460683
0,4,0,1,2,14.9308433651,14.5828342886,14.5228216329,13.098608737,13.1224845799,12.9615820167,13.027630851,13.0328428339,13.0487987873,14.7876234572,15.1389914943,14.611773118,14.6149913983,14.1020242707,14.1044983343,13.8426510952,13.9065443467,14.0321444836,13.918752312,14.236475454,14.2781033871,14.1785742031,14.1192913077,14.0213378335,14.0528244234,14.3706178753,14.2055268328,13.8310886586,13.7723651224,13.628401824,13.4535643592,13.6626347963,13.7219537255,13.5544002106,14.3146547506,14.1731709389,14.3103631874,14.6549283942,14.3695471783,13.7576707076,13.5409349217,13.4071324355,13.2573318653,13.4352039175,13.2779266081,13.304091077,13.3415840031,13.3578403646,13.1622738512,13.5888141768,13.31765022,14.1262990791,14.4243645072,14.1848843518,14.0996169441,14.1200597578,13.9361747088,13.3733240982,13.2833293341,13.4559422291,13.2805817397,13.3466753824,13.6937019804,13.6101783695,13.6311692687,14.0663228056,14.0485611743,13.9911462471,13.9073647071
0,4,0,1,3,nan
0,4,0,1,4,nan
0,4,0,2,0,nan
0,4,0,2,1,nan
0,4,0,2,2,nan
0,4,0,2,3,nan
0,4,0,2,4,nan
0,4,0,3,0,nan
0,4,0,3,1,nan
0,4,0,3,2,nan
0,4,0,3,3,nan
0,4,0,3,4,nan
0,4,0,4,0,nan
0,4,0,4,1,nan
0,4,0,4,2,nan
0,4,0,4,3,nan
0,4,0,4,4,nan
0,4,1,0,0,nan
0,4,1,0,1,nan
0,4,1,0,2,nan
0,4,1,0,3,nan
0,4,1,0,4,nan
0,4,1,1,0,nan
0,4,1,1,1,nan
0,4,1,1,2,nan
0,4,1,1,3,nan
0,4,1,1,4,nan
0,4,1,2,0,nan
0,4,1,2,1,nan
0,4,1,2,2,nan
0,4,1,2,3,nan
0,4,1,2,4,nan
0,4,1,3,0,nan
0,4,1,3,1,nan
0,4,1,3,2,nan
0,4,1,3,3,nan
0,4,1,3,4,nan
0,4,1,4,0,nan
0,4,1,4,1,nan
0,4,1,4,2,nan
0,4,1,4,3,nan
0,4,1,4,4,nan
0,4,2,0,0,nan
0,4,2,0,1,nan
0,4,2,0,2,nan
0,4,2,0,3,nan
0,4,2,0,4,nan
0,4,2,1,0,nan
0,4,2,1,1,nan
0,4,2,1,2,nan
0,4,2,1,3,nan
0,4,2,1,4,nan
0,4,2,2,0,nan
0,4,2,2,1,nan
0,4,2,2,2,nan
0,4,2,2,3,nan
0,4,2,2,4,nan
0,4,2,3,0,nan
0,4,2,3,1,nan
0,4,2,3,2,nan
0,4,2,3,3,nan
0,4,2,3,4,nan
0,4,2,4,0,nan
0,4,2,4,1,nan
0,4,2,4,2,nan
0,4,2,4,3,nan
0,4,2,4,4,nan
0,4,3,0,0,nan
0,4,3,0,1,nan
0,4,3,0,2,nan
0,4,3,0,3,nan
0,4,3,0,4,nan
0,4,3,1,0,nan
0,4,3,1,1,nan
0,4,3,1,2,nan
0,4,3,1,3,nan
0,4,3,1,4,nan
0,4,3,2,0,nan
0,4,3,2,1,nan
0,4,3,2,2,nan
0,4,3,2,3,nan
0,4,3,2,4,nan
0,4,3,3,0,nan
0,4,3,3,1,nan
0,4,3,3,2,nan
0,4,3,3,3,nan
0,4,3,3,4,nan
0,4,3,4,0,nan
0,4,3,4,1,nan
0,4,3,4,2,nan
0,4,3,4,3,nan
0,4,3,4,4,nan
0,4,4,0,0,nan
0,4,4,0,1,nan
0,4,4,0,2,nan
0,4,4,0,3,nan
0,4,4,0,4,nan
0,4,4,1,0,nan
0,4,4,1,1,nan
0,4,4,1,2,nan
0,4,4,1,3,nan
0,4,4,1,4,nan
0,4,4,2,0,nan
0,4,4,2,1,nan
0,4,4,2,2,nan
0,4,4,2,3,nan
0,4,4,2,4,nan
0,4,4,3,0,nan
0,4,4,3,1,nan
0,4,4,3,2,nan
0,4,4,3,3,nan
0,4,4,3,4,nan
0,4,4,4,0,nan
0,4,4,4,1,nan
0,4,4,4,2,nan
0,4,4,4,3,nan
0,4,4,4,4,nan
0,5,0,0,0,nan
0,5,0,0,1,14.6580440473,14.5561268324,14.3889084526,14.261666545,14.0920205034,14.1753542675,14.2470002664,13.682754909,13.930210241,13.4049390062,13.4720143342,13.4517733773,13.4774925909,13.469699301,13.5202956607,13.3440886515,13.3593899413,13.7135048818,13.363995195,13.1884818882,13.2974775583,13.2423082947,13.735138734,13.3652450905,13.5082710719,13.3260193284,13.5525725691,13.456854136,13.3982631716,13.3836861539,13.5021687734,13.5033622459,13.4548285249,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.2327543203,13.0722199603,12.9926684944,13.1816979969,13.1627069191,13.1413785563,13.0354532334,12.8951598162,13.217854903
0,5,0,0,2,12.9972859719,13.0086172036,13.1345701767,13.4992718621,13.0242236136,12.9203917204,13.0436096123,13.0900029686,14.7189005945,14.6280495613,14.7167074881,14.7134519057,14.3125135055,14.1464444715,13.8582677582,13.7965123355,13.8385658772,14.0671532593,14.3324091257,14.0014984443,14.3297072283,14.0298346,14.1272216278,14.1877453334,14.3852295654,13.6695490329,13.7133979963,13.9428615455,13.7216544774,13.6283204395,13.7194505306,13.9150511328,13.6553757492,13.4879414968,13.581538278,13.5726349566,14.2880504332,14.4806159237,14.1914007523,14.1043791648,14.4343950841,13.369188204,13.139469862,13.1630398393,13.3741073797,13.3318114726,13.2796519714,13.2985920177,13.5840031999,13.300632183,13.4018280965,13.2779673837,13.1966486875,13.3279663505,13.3817769766,14.4061905333,14.0777040916,13.9488790923,13.9393145568,14.4769252707,13.9411580308,14.0836128457,14.172436453,13.99941042,13.6474817991,13.4798779207,13.5744078922,13.9267983327,13.4117951976,13.3619895997,13.7984849601,13.594479699,13.9719082402,13.7345788313,13.8100644027,13.9016502737,13.986132978,13.9848634221,13.9191550024,13.9312731367
0,5,0,0,3,nan
0,5,0,0,4,nan
0,5,0,1,0,nan
0,5,0,1,1,14.3752212752,14.7344567962,14.3650769763,14.1996353664,14.3485525566,13.3939049938,13.5946821136,13.576702025,13.8562323862,13.2103712016,13.5255743165,13.8398816397,13.4557799107,13.425287345,13.73273507,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.1129310524,13.1146570839,13.0514695123
0,5,0,1,2,13.00199597,12.9542139241,13.3799120647,12.9714143262,14.9405373911,15.0812200805,14.5500832079,14.5837973111,14.5246060477,14.9645195905,14.5588205236,14.5678338015,14.0631656675,13.9398316171,14.1147053557,13.9096283359,14.1832123891,13.972758106,14.1042291683,14.1741607491,13.9742638293,13.9260801,14.0433841183,13.7611115321,13.7760893766,13.6343439369,13.6523381541,13.6895141304,13.6787798846,13.6907103788,13.6519055166,13.6295487655,13.4106569957,13.5844989434,13.5352758394,13.6118802706,14.2384156571,14.1439575504,14.52110057,14.1547525658,14.0667401808,14.346306729,14.1161380785,13.1862695353,13.1388695319,13.5139422826,13.3112152592,13.1905411145,13.2861231683,13.4646686137,13.4196316937,13.8096682734,13.2871763089,14.0866476859,14.1763580018,14.1708850881,13.5298896058,13.6031830969,13.5268831744,13.4198761582,13.2714255329,13.2791707067,13.7108517945,13.6879822801,13.6535716337,13.6950077249,13.6548757335,13.614982241,13.5885680119,13.8107413594,14.2294274411,13.96194183,13.8071850483,13.7445031972,14.1241847303,13.8970509382
0,5,0,1,3,nan
0,5,0,1,4,nan
0,5,0,2,0,nan
0,5,0,2,1,nan
0,5,0,2,2,nan
0,5,0,2,3,nan
0,5,0,2,4,nan
0,5,0,3,0,nan
0,5,0,3,1,nan
0,5,0,3,2,nan
0,5,0,3,3,nan
0,5,0,3,4,nan
0,5,0,4,0,nan
0,5,0,4,1,nan
0,5,0,4,2,nan
0,5,0,4,3,nan
0,5,0,4,4,nan
0,5,1,0,0,nan
0,5,1,0,1,nan
0,5,1,0,2,nan
0,5,1,0,3,nan
0,5,1,0,4,nan
0,5,1,1,0,nan
0,5,1,1,1,nan
0,5,1,1,2,nan
0,5,1,1,3,nan
0,5,1,1,4,nan
0,5,1,2,0,nan
0,5,1,2,1,nan
0,5,1,2,2,nan
0,5,1,2,3,nan
0,5,1,2,4,nan
0,5,1,3,0,nan
0,5,1,3,1,nan
0,5,1,3,2,nan
0,5,1,3,3,nan
0,5,1,3,4,nan
0,5,1,4,0,nan
0,5,1,4,1,nan
0,5,1,4,2,nan
0,5,1,4,3,nan
0,5,1,4,4,nan
0,5,2,0,0,nan
0,5,2,0,1,nan
0,5,2,0,2,nan
0,5,2,0,3,nan
0,5,2,0,4,nan
0,5,2,1,0,nan
0,5,2,1,1,nan
0,5,2,1,2,nan
0,5,2,1,3,nan
0,5,2,1,4,nan
0,5,2,2,0,nan
0,5,2,2,1,nan
0,5,2,2,2,nan
0,5,2,2,3,nan
0,5,2,2,4,nan
0,5,2,3,0,nan
0,5,2,3,1,nan
0,5,2,3,2,nan
0,5,2,3,3,nan
0,5,2,3,4,nan
0,5,2,4,0,nan
0,5,2,4,1,nan
0,5,2,4,2,nan
0,5,2,4,3,nan
0,5,2,4,4,nan
0,5,3,0,0,nan
0,5,3,0,1,nan
0,5,3,0,2,nan
0,5,3,0,3,nan
0,5,3,0,4,nan
0,5,3,1,0,nan
0,5,3,1,1,nan
0,5,3,1,2,nan
0,5,3,1,3,nan
0,5,3,1,4,nan
0,5,3,2,0,nan
0,5,3,2,1,nan
0,5,3,2,2,nan
0,5,3,2,3,nan
0,5,3,2,4,nan
0,5,3,3,0,nan
0,5,3,3,1,nan
0,5,3,3,2,nan
0,5,3,3,3,nan
0,5,3,3,4,nan
0,5,3,4,0,nan
0,5,3,4,1,nan
0,5,3,4,2,nan
0,5,3,4,3,nan
0,5,3,4,4,nan
0,5,4,0,0,nan
0,5,4,0,1,nan
0,5,4,0,2,nan
0,5,4,0,3,nan
0,5,4,0,4,nan
0,5,4,1,0,nan
0,5,4,1,1,nan
0,5,4,1,2,nan
0,5,4,1,3,nan
0,5,4,1,4,nan
0,5,4,2,0,nan
0,5,4,2,1,nan
0,5,4,2,2,nan
0,5,4,2,3,nan
0,5,4,2,4,nan
0,5,4,3,0,nan
0,5,4,3,1,nan
0,5,4,3,2,nan
0,5,4,3,3,nan
0,5,4,3,4,nan
0,5,4,4,0,nan
0,5,4,4,1,nan
0,5,4,4,2,nan
0,5,4,4,3,nan
0,5,4,4,4,nan
0,6,0,0,0,nan
0,6,0,0,1,14.2133959915,14.5004061816,14.398936581,13.3960450263,13.4011125895,13.4651859066,13.6149352676,13.4442230197,13.3648389062,13.347521479,13.4648003335,13.4027035105,13.4148394869,13.5548148242,13.3410557906,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.1512474726,13.2084770067,13.2134152597,13.0470399843,13.1051684317,13.2142079283
0,6,0,0,2,13.0729134513,12.9734663451,13.0904802846,13.0397241813,12.9236650659,13.0359277061,13.1005431941,13.1267411572,13.1589275057,14.8044449227,14.7181302029,14.4505026389,14.5946095184,14.7518732491,14.037040348,13.8743923557,13.7444300007,13.7880384983,14.1382858131,14.2037660933,13.8827152442,14.0089252262,14.2121970335,14.1150306682,14.0012482145,13.9992913157,13.8414398085,13.6537918599,14.0114179686,13.6182287539,13.7222814149,13.7615387528,13.6616285857,13.5994991203,13.5070497553,13.5359261933,14.5941246912,14.1808334081,14.1513039741,14.1170540432,14.1301570758,14.3447806288,14.1993534098,13.6688355087,13.2743793559,13.1533746414,13.1259232241,13.3065761009,13.7479779284,13.4707295988,13.4102198783,13.744594224,13.2978066398,14.1442062165,13.8639147935,13.8880656172,14.1101292006,14.0041176145,13.6304726121,13.6842214925,13.578972415,13.2749045647,13.3780842271,13.3742799598,13.62683381,13.7312058351,13.6930669948,13.7240428549,13.5452554933,13.9486592265,14.0846643771,13.842682898
0,6,0,0,3,nan
0,6,0,0,4,nan
0,6,0,1,0,nan
0,6,0,1,1,14.1906031417,14.124706207,14.1169798547,14.0740848107,14.0214753833,14.2544033774,14.3247754452,14.0477499271,13.586139044,13.9465212371,13.5045970141,13.8530455962,13.4327280035,13.4038762349,13.5272432209,13.361200908,13.4815665306,13.5157062709,13.3645710255,13.3247454817,13.6311407673,13.2786109164,13.3047004436,13.4809748286,13.4698305238,13.6652951544,13.3893467626,13.4274479981,13.5598158292,13.3191738868,13.5157895988,13.4404929689,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.1850994575,13.1575712997,13.2921805258,13.389486199,13.0928395453,13.0541993947
0,6,0,1,2,13.5385780064,13.067209489,13.3269329466,14.7605629817,14.9524935678,14.8125666858,14.6946973298,14.9617484461,14.6990412227,14.6949135439,13.90849647,14.2031600205,14.144452297,14.0453137949,13.9123316716,14.1838057518,14.0619854805,13.945124338,14.0557293831,14.0395886021,14.2834778017,13.58855536,13.6059336222,13.7258417024,13.8736416946,13.6543152522,13.634744317,13.7345035401,13.971846286,13.991701551,13.7557020755,13.7645237096,13.9972691997,13.7959161756,13.6689495031,13.8041175834,14.1709320758,14.0868768775,14.2439411161,14.3858829418,14.5315551656,13.3379755548,13.1923027794,13.2313686844,13.1825020775,13.5602141397,13.1842339347,13.2549681699,13.2364848825,13.418808428,13.5247186409,13.4185638887,13.2595199879,13.2550475324,13.3485414772,14.2133758529,14.1571484407,14.5221547928,14.0208977082,13.9585715001,13.906176945,14.114044315,13.52071256,13.3810062422,13.4184860196,13.8830408959,13.3328233827,13.5276297263,13.5947856422,13.668057028,13.733740407,13.5497595721,13.5054022905,13.8507001393,14.0012188981,13.8570526228,13.8458458498,14.2304700795,13.941962889,13.9029435806,13.7889045743,13.7454411107,14.1889191466,14.1050235246
0,6,0,1,3,nan
0,6,0,1,4,nan
0,6,0,2,0,nan
0,6,0,2,1,nan
0,6,0,2,2,nan
0,6,0,2,3,nan
0,6,0,2,4,nan
0,6,0,3,0,nan
0,6,0,3,1,nan
0,6,0,3,2,nan
0,6,0,3,3,nan
0,6,0,3,4,nan
0,6,0,4,0,nan
0,6,0,4,1,nan
0,6,0,4,2,nan
0,6,0,4,3,nan
0,6,0,4,4,nan
0,6,1,0,0,nan
0,6,1,0,1,nan
0,6,1,0,2,nan
0,6,1,0,3,nan
0,6,1,0,4,nan
0,6,1,1,0,nan
0,6,1,1,1,14.0037236792
0,6,1,1,2,nan
0,6,1,1,3,nan
0,6,1,1,4,nan
0,6,1,2,0,nan
0,6,1,2,1,nan
0,6,1,2,2,nan
0,6,1,2,3,nan
0,6,1,2,4,nan
0,6,1,3,0,nan
0,6,1,3,1,nan
0,6,1,3,2,nan
0,6,1,3,3,nan
0,6,1,3,4,nan
0,6,1,4,0,nan
0,6,1,4,1,nan
0,6,1,4,2,nan
0,6,1,4,3,nan
0,6,1,4,4,nan
0,6,2,0,0,nan
0,6,2,0,1,nan
0,6,2,0,2,nan
0,6,2,0,3,nan
0,6,2,0,4,nan
0,6,2,1,0,nan
0,6,2,1,1,nan
0,6,2,1,2,nan
0,6,2,1,3,nan
0,6,2,1,4,nan
0,6,2,2,0,nan
0,6,2,2,1,nan
0,6,2,2,2,nan
0,6,2,2,3,nan
0,6,2,2,4,nan
0,6,2,3,0,nan
0,6,2,3,1,nan
0,6,2,3,2,nan
0,6,2,3,3,nan
0,6,2,3,4,nan
0,6,2,4,0,nan
0,6,2,4,1,nan
0,6,2,4,2,nan
0,6,2,4,3,nan
0,6,2,4,4,nan
0,6,3,0,0,nan
0,6,3,0,1,nan
0,6,3,0,2,nan
0,6,3,0,3,nan
0,6,3,0,4,nan
0,6,3,1,0,nan
0,6,3,1,1,nan
0,6,3,1,2,nan
0,6,3,1,3,nan
0,6,3,1,4,nan
0,6,3,2,0,nan
0,6,3,2,1,nan
0,6,3,2,2,nan
0,6,3,2,3,nan
0,6,3,2,4,nan
0,6,3,3,0,nan
0,6,3,3,1,nan
0,6,3,3,2,nan
0,6,3,3,3,nan
0,6,3,3,4,nan
0,6,3,4,0,nan
0,6,3,4,1,nan
0,6,3,4,2,nan
0,6,3,4,3,nan
0,6,3,4,4,nan
0,6,4,0,0,nan
0,6,4,0,1,nan
0,6,4,0,2,nan
0,6,4,0,3,nan
0,6,4,0,4,nan
0,6,4,1,0,nan
0,6,4,1,1,nan
0,6,4,1,2,nan
0,6,4,1,3,nan
0,6,4,1,4,nan
0,6,4,2,0,nan
0,6,4,2,1,nan
0,6,4,2,2,nan
0,6,4,2,3,nan
0,6,4,2,4,nan
0,6,4,3,0,nan
0,6,4,3,1,nan
0,6,4,3,2,nan
0,6,4,3,3,nan
0,6,4,3,4,nan
0,6,4,4,0,nan
0,6,4,4,1,nan
0,6,4,4,2,nan
0,6,4,4,3,nan
0,6,4,4,4,nan
0,7,0,0,0,nan
0,7,0,0,1,13.1343699077
0,7,0,0,2,14.7358887277
0,7,0,0,3,nan
0,7,0,0,4,nan
0,7,0,1,0,nan
0,7,0,1,1,14.0137733933,13.9626932648,14.1230698382,14.1984551036,14.4406362927,13.8879293358,13.4274520937,13.2884432246,13.3653986119,13.8733546935,13.5429931663,13.3691219798,13.6755448131,13.9261450368,13.3903997348,13.3885694343,13.4059962613,13.625998543,13.6896479946,13.7642612028,13.441030897,13.463054515,13.3940391451,13.5118414719,13.4470487452,13.6392613661,13.3564950023,13.276305754,13.3467613399,13.3770391177,13.4550698254,13.6955237518,13.2446688209,13.2428401107,13.3325339402,13.4594812586,13.8524088422,13.4055783707,13.411885739,13.3323963023,13.3646357203,13.461988185,13.9305637666,13.4913644695,13.3452679896,13.3481395503,13.3732028455,13.5737066968,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.0990017835,13.043531759,13.2407511712,13.2291182647,12.9608415359,12.9237014136,13.1322042538,13.0826817205,13.4019731131,12.9794430844,13.0528508197
0,7,0,1,2,13.0237152456,12.9455983885,13.2285872596,13.1835164435,13.0528161767,13.0113340637,12.9716392346,12.9381128066,13.1829090219,13.0679836449,12.9998673669,13.0550640982,14.981398682,14.6975258778,14.5726778161,14.4038831053,14.4236185249,14.818737563,15.1960570552,14.6036566576,14.6093014275,14.6144577743,14.4894871571,13.9000602006,13.9258527934,14.1528306918,14.0281329865,13.9023147691,13.9728709723,13.7753889413,13.8025308025,14.1790836098,14.1161439161,14.016358581,13.9791030988,13.8979495346,14.0663044888,14.0845280227,13.983435704,14.1780535217,13.9805695455,13.8588966851,13.7807980058,13.9519120746,13.9507047562,13.8935545323,14.3586901056,13.7376406876,13.6517649205,13.5647043339,13.5295979717,13.9431500912,13.9260723152,13.736260853,13.6579949302,13.6280243375,13.630337476,13.9459147426,13.9122730735,13.7033044875,13.7980298912,13.9374442452,13.6310768401,13.6229817693,14.0197689328,14.6867750911,14.3496442234,14.3176273037,14.2909964515,14.166239207,14.4634292528,14.1559656919,14.1466222869,14.3036225756,14.3895060039,14.7036374913,14.1606354021,14.1525141306,14.164462517,14.2426583416,14.3110143466,14.5853871409,14.2152695156,13.3067640946,13.2647122726,13.6150580894,13.3778434202,13.3979069957,13.3157818585,13.1866628293,13.5313571376,13.4899981275,13.2233325432,13.3003885434,13.3394599617,13.3804907251,13.3219592249,13.3620273615,13.7147154632,13.4384497523,13.3417303797,13.3548685225,13.2950628849,13.3791777362,13.5694685188,13.3945890658,13.355364343,14.5990593377,14.0837058123,13.9918629513,14.0227449509,13.8891140531,13.815077991,14.1840008102,14.1979244694,14.0565037145,13.9402684168,13.9234954098,13.921216672,13.6422846331,13.5305977911,13.4360285977,13.4431190058,13.5690090784,13.5344301649,13.4830715685,13.5140083389,13.9580416098,13.7553744018,13.6084784788,13.4159286909,13.6801811221,13.7293572973,13.7755115912,13.6734140266,13.5544597075,13.7121644925,13.8267077838,13.6259957504,13.701085339,13.6328780179,13.5687716816,13.5257513667,14.0335181037,13.8912069026,13.8528149752,13.9091126221,13.9636598215,14.3906474842,13.9451050156,13.8833951639,13.7758833149,13.7878998392,13.8022815796,13.9036434515
0,7,0,1,3,nan
0,7,0,1,4,nan
0,7,0,2,0,nan
0,7,0,2,1,nan
0,7,0,2,2,nan
0,7,0,2,3,nan
0,7,0,2,4,nan
0,7,0,3,0,nan
0,7,0,3,1,nan
0,7,0,3,2,nan
0,7,0,3,3,nan
0,7,0,3,4,nan
0,7,0,4,0,nan
0,7,0,4,1,nan
0,7,0,4,2,nan
0,7,0,4,3,nan
0,7,0,4,4,nan
0,7,1,0,0,nan
0,7,1,0,1,nan
0,7,1,0,2,nan
0,7,1,0,3,nan
0,7,1,0,4,nan
0,7,1,1,0,nan
0,7,1,1,1,nan
0,7,1,1,2,nan
0,7,1,1,3,nan
0,7,1,1,4,nan
0,7,1,2,0,nan
0,7,1,2,1,nan
0,7,1,2,2,nan
0,7,1,2,3,nan
0,7,1,2,4,nan
0,7,1,3,0,nan
0,7,1,3,1,nan
0,7,1,3,2,nan
0,7,1,3,3,nan
0,7,1,3,4,nan
0,7,1,4,0,nan
0,7,1,4,1,nan
0,7,1,4,2,nan
0,7,1,4,3,nan
0,7,1,4,4,nan
0,7,2,0,0,nan
0,7,2,0,1,nan
0,7,2,0,2,nan
0,7,2,0,3,nan
0,7,2,0,4,nan
0,7,2,1,0,nan
0,7,2,1,1,nan
0,7,2,1,2,nan
0,7,2,1,3,nan
0,7,2,1,4,nan
0,7,2,2,0,nan
0,7,2,2,1,nan
0,7,2,2,2,nan
0,7,2,2,3,nan
0,7,2,2,4,nan
0,7,2,3,0,nan
0,7,2,3,1,nan
0,7,2,3,2,nan
0,7,2,3,3,nan
0,7,2,3,4,nan
0,7,2,4,0,nan
0,7,2,4,1,nan
0,7,2,4,2,nan
0,7,2,4,3,nan
0,7,2,4,4,nan
0,7,3,0,0,nan
0,7,3,0,1,nan
0,7,3,0,2,nan
0,7,3,0,3,nan
0,7,3,0,4,nan
0,7,3,1,0,nan
0,7,3,1,1,nan
0,7,3,1,2,nan
0,7,3,1,3,nan
0,7,3,1,4,nan
0,7,3,2,0,nan
0,7,3,2,1,nan
0,7,3,2,2,nan
0,7,3,2,3,nan
0,7,3,2,4,nan
0,7,3,3,0,nan
0,7,3,3,1,nan
0,7,3,3,2,nan
0,7,3,3,3,nan
0,7,3,3,4,nan
0,7,3,4,0,nan
0,7,3,4,1,nan
0,7,3,4,2,nan
0,7,3,4,3,nan
0,7,3,4,4,nan
0,7,4,0,0,nan
0,7,4,0,1,nan
0,7,4,0,2,nan
0,7,4,0,3,nan
0,7,4,0,4,nan
0,7,4,1,0,nan
0,7,4,1,1,nan
0,7,4,1,2,nan
0,7,4,1,3,nan
0,7,4,1,4,nan
0,7,4,2,0,nan
0,7,4,2,1,nan
0,7,4,2,2,nan
0,7,4,2,3,nan
0,7,4,2,4,nan
0,7,4,3,0,nan
0,7,4,3,1,nan
0,7,4,3,2,nan
0,7,4,3,3,nan
0,7,4,3,4,nan
0,7,4,4,0,nan
0,7,4,4,1,nan
0,7,4,4,2,nan
0,7,4,4,3,nan
0,7,4,4,4,nan
0,8,0,0,0,nan
0,8,0,0,1,nan
0,8,0,0,2,nan
0,8,0,0,3,nan
0,8,0,0,4,nan
0,8,0,1,0,nan
0,8,0,1,1,13.3944819619,13.2895889908,13.3939936856,13.7904789752,13.4222727064,13.4356760944,13.924960246,13.5926462364,13.3660887562,16.8083083655,16.8163592483,17.0007153113,17.3301382029,16.8795942332,16.7964588879,16.8221375096,16.7848720438,13.820021554,13.4381278812,13.3830373478,13.2605375046,13.2487859083,13.2197387664,13.7836135695,13.3855772493,13.8731255319,13.403341212,13.454966946,16.7597148281,16.7547392415,17.13743159,16.9160272427,16.8640906014,16.8123910256,16.7508894317,3.473,3.473,3.473,3.473,3.473,3.473,0.0,0.0,0.0,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,13.1586966612,13.1142227889,13.0689857725
0,8,0,1,2,13.3126940188,14.0176869461,13.964895947,17.0567550057,13.3076327997,13.2319518924,13.2417699315,13.4802427285,13.1133375024,12.9279380501,12.9164262529,12.9303165362,13.1296608367,13.4725021496,13.0885008406,12.8240009749,13.1835367037,16.3637854642,16.3850555691,16.412564193,16.4425811442,16.7472811157,16.457900456,16.3031869727,16.3044721356,16.4366872716,14.7226910995,14.81226865,14.7078106568,14.6624593809,14.5518708116,14.5278609449,14.7778997274,14.8656474251,13.957341438,13.8302675181,14.185017102,17.2897683433,17.3153197979,17.3693620704,17.3384037679,17.5591856335,17.300443074,14.0117735035,13.7704363708,13.7272828193,13.9265696547,13.9211982937,14.2419443014,13.8675478475,13.8504515407,13.73312525,13.5830071301,16.9883354261,17.3598069171,17.1714263596,17.0792569871,17.1266732404,17.1078042222,17.3169069075,17.108675729,17.0168785759,14.2891141587,14.34998829,14.5682773416,14.3340683981,14.2025253835,14.5788578699,14.5163840204,14.27429872,14.1125929119,14.2283823768,14.3895770113,14.480274685,14.0818481858,17.5226034363,17.5362049712,13.4290697083,13.7266914221,13.1672879031,13.2423878754,13.2028228051,13.1565349333,13.5446309711,14.3293104795,13.9793842236,13.8248432533,13.3250268831,13.1603880686,13.6242882006,16.9156114663,16.6140307662,16.68423647,16.8142153166,14.2959160087,14.5009171644,14.079166766,13.8647501845,13.9702667947,14.1575730374,14.0405241314,14.2158239519,13.7068591554,13.5423781804,13.8222897908,16.8036033234,17.1100399283,16.791971875,16.761116237,14.1357417408,13.6222545413,13.7452091202,13.6694292274,14.3724716773,13.8773256996,13.7677665852,17.286631429,17.361417864
0,8,0,1,3,nan
0,8,0,1,4,nan
0,8,0,2,0,nan
0,8,0,2,1,16.7852863635,17.1602647942,3.473,3.473,3.473,3.473,3.473,3.473,3.473
0,8,0,2,2,13.2677952236,13.0835470667,12.9454147276,14.6298737245,14.678000859,14.6669472975,14.5173090079,17.3892637029,17.3499679589,17.3116191817,13.7564384086,13.7445434225,13.7925695332,13.9372845135,13.8933413057,14.1705096995,14.1887037361,14.2475170178,14.3324570546,14.4133977308,17.6196489984,17.9479449972,17.6307471481,17.4811554035,13.782397257,13.7190506917,16.7537350518,17.1081065147,16.8041707562,16.8261489358,16.7386401521,13.9336095672,13.9292705901,14.0231000885,13.989913171,13.6557026513,13.538522836,13.5926645138,13.9024201646,13.6652197079,13.5859947634,13.5131261626,17.3384947607,17.6796709413,17.4279262586,17.2379994065,17.1840268745,17.1948339221,17.1493819564
0,8,0,2,3,nan
0,8,0,2,4,nan
0,8,0,3,0,nan
0,8,0,3,1,nan
0,8,0,3,2,13.6291159934
0,8,0,3,3,nan
0,8,0,3,4,nan
0,8,0,4,0,nan
0,8,0,4,1,nan
0,8,0,4,2,nan
0,8,0,4,3,nan
0,8,0,4,4,nan
0,8,1,0,0,nan
0,8,1,0,1,nan
0,8,1,0,2,nan
0,8,1,0,3,nan
0,8,1,0,4,nan
0,8,1,1,0,nan
0,8,1,1,1,nan
0,8,1,1,2,13.2599890026,13.2943757548,14.0331770112,16.7677051329,16.8428393891,17.018229076,17.0776191209,17.3096122197
0,8,1,1,3,nan
0,8,1,1,4,nan
0,8,1,2,0,nan
0,8,1,2,1,nan
0,8,1,2,2,nan
0,8,1,2,3,nan
0,8,1,2,4,nan
0,8,1,3,0,nan
0,8,1,3,1,nan
0,8,1,3,2,nan
0,8,1,3,3,nan
0,8,1,3,4,nan
0,8,1,4,0,nan
0,8,1,4,1,nan
0,8,1,4,2,nan
0,8,1,4,3,nan
0,8,1,4,4,nan
0,8,2,0,0,nan
0,8,2,0,1,nan
0,8,2,0,2,nan
0,8,2,0,3,nan
0,8,2,0,4,nan
0,8,2,1,0,nan
0,8,2,1,1,nan
0,8,2,1,2,nan
0,8,2,1,3,nan
0,8,2,1,4,nan
0,8,2,2,0,nan
0,8,2,2,1,nan
0,8,2,2,2,nan
0,8,2,2,3,nan
0,8,2,2,4,nan
0,8,2,3,0,nan
0,8,2,3,1,nan
0,8,2,3,2,nan
0,8,2,3,3,nan
0,8,2,3,4,nan
0,8,2,4,0,nan
0,8,2,4,1,nan
0,8,2,4,2,nan
0,8,2,4,3,nan
0,8,2,4,4,nan
0,8,3,0,0,nan
0,8,3,0,1,nan
0,8,3,0,2,nan
0,8,3,0,3,nan
0,8,3,0,4,nan
0,8,3,1,0,nan
0,8,3,1,1,nan
0,8,3,1,2,nan
0,8,3,1,3,nan
0,8,3,1,4,nan
0,8,3,2,0,nan
0,8,3,2,1,nan
0,8,3,2,2,nan
0,8,3,2,3,nan
0,8,3,2,4,nan
0,8,3,3,0,nan
0,8,3,3,1,nan
0,8,3,3,2,nan
0,8,3,3,3,nan
0,8,3,3,4,nan
0,8,3,4,0,nan
0,8,3,4,1,nan
0,8,3,4,2,nan
0,8,3,4,3,nan
0,8,3,4,4,nan
0,8,4,0,0,nan
0,8,4,0,1,nan
0,8,4,0,2,nan
0,8,4,0,3,nan
0,8,4,0,4,nan
0,8,4,1,0,nan
0,8,4,1,1,nan
0,8,4,1,2,nan
0,8,4,1,3,nan
0,8,4,1,4,nan
0,8,4,2,0,nan
0,8,4,2,1,nan
0,8,4,2,2,nan
0,8,4,2,3,nan
0,8,4,2,4,nan
0,8,4,3,0,nan
0,8,4,3,1,nan
0,8,4,3,2,nan
0,8,4,3,3,nan
0,8,4,3,4,nan
0,8,4,4,0,nan
0,8,4,4,1,nan
0,8,4,4,2,nan
0,8,4,4,3,nan
0,8,4,4,4,nan
0,9,0,0,0,nan
0,9,0,0,1,nan
0,9,0,0,2,nan
0,9,0,0,3,nan
0,9,0,0,4,nan
0,9,0,1,0,nan
0,9,0,1,1,nan
0,9,0,1,2,16.6254447113,16.824515772,17.0920325575,17.1865937554,17.1902784839,17.3550078501,17.0644477862,17.0031075531,17.1144753843,17.6113530331,14.6137779281,14.2985023003,14.2728695434,14.6983525818,14.4269121988,13.9990568154,17.3219906932,16.690888485,16.7312501644,16.8994621353,17.0143628221,17.4498591565,17.0099314163,16.9153941303,17.05107819,16.8523796148,16.8665253579,17.0293287423,14.0064163825,13.8113524391,17.1538486153
0,9,0,1,3,14.2302490002,14.3826200976,14.2008318102,14.2337030664,14.0389840192,13.9702207556,13.9863735063,14.1024224642,14.4978031308,14.1261482849
0,9,0,1,4,nan
0,9,0,2,0,nan
0,9,0,2,1,3.473,3.473,3.473
0,9,0,2,2,14.120661919,14.1486621493,14.0337236034,17.1905932157,16.9588468286,16.7735173873,16.7712580656,16.8110988736,17.1562227578,17.0800566201,17.1948475631,17.3661052077,17.3708880272,17.389298334,18.0401533423,13.8501593608,13.4373396188,13.3403119001,13.6485200487,13.4427657777,13.3242957661,13.2578438109,13.3477666679,13.3817083037,13.7916937983,13.3608027869,16.7855496682,16.8539146183,16.9400489926,16.8829116665,17.1817892589,17.2555124043,17.0079147624,17.4715615253,17.566607403,17.0018804665,16.8553515243,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,13.1450324851,12.9721089913,12.9084601101,13.3641760002,13.034316955,12.9831770062,13.0319496144,13.083492898,13.0822045427,13.5396358753,13.286380845,13.1835295386,16.2894937906,16.3191382753,16.3739987643,16.353406154,16.6033543594,16.6586022141,16.3720079544,16.4829104139,14.6203295136,17.2998878122,17.4895149429,17.1301395453,17.2389120553,18.0755092735,17.6031791635,17.4917816052,17.3577918335,17.8065558532,14.3955023757,13.843201222,13.8551185339,13.9886510046,14.1856250482,17.0694035656,14.2531295089,14.2546693247,14.5999162402,14.3329544821,14.5252477646,17.5627557483,17.5661044614,17.6628054,18.1077788374,18.0441348826,18.1833343843,17.6612098744,13.9321670286,14.269455078,14.1105165348,14.6681603435,14.7324984313,14.0789789315,14.2981084031,14.4416798748,14.0889623145,17.1279364,17.650743818,17.6137862504,17.1140410744,16.9678636602,16.9400256193,16.937518414,13.5784965277,13.9172936997,13.6455326927,13.6333866473,13.5915148875,13.6315430423,13.6108401747,13.8110757298,13.8020371351,14.0184946529,17.6353631209,17.4324008146,17.3408641177,17.2210758908
0,9,0,2,3,14.128246705
0,9,0,2,4,nan
0,9,0,3,0,nan
0,9,0,3,1,nan
0,9,0,3,2,13.2273892614,16.9276157163,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,16.3545726184,16.2076252109,17.5543875191,17.6447661592,14.1007737405,14.1692776048,14.5125613326,13.955981283,13.9224108025,13.8905889634,17.388507997,17.1381182756,17.1128403673,14.2178773012,14.4638986269,17.6005444105,17.7063199919,17.8537584561,14.2353780508,14.0382829945,14.3652415228,16.8491215279,17.3842111906,17.6292596146,17.6088185535,17.7426878796,17.1617635942,17.1712207698,17.5525447071,17.3320412957,17.2841487922,17.6372081516
0,9,0,3,3,13.9792938719,18.1789053335,17.9160087928,17.3522170171
0,9,0,3,4,nan
0,9,0,4,0,nan
0,9,0,4,1,nan
0,9,0,4,2,nan
0,9,0,4,3,nan
0,9,0,4,4,nan
0,9,1,0,0,nan
0,9,1,0,1,nan
0,9,1,0,2,nan
0,9,1,0,3,nan
0,9,1,0,4,nan
0,9,1,1,0,nan
0,9,1,1,1,nan
0,9,1,1,2,13.985964213,13.9901506018,14.0876380699,14.7750323758
0,9,1,1,3,nan
0,9,1,1,4,nan
0,9,1,2,0,nan
0,9,1,2,1,nan
0,9,1,2,2,14.1943685076,14.166248045,14.5080597578,14.1664226758,14.1846491188,14.7456709637,14.6814560685,14.7734931904,15.3803370429,14.7573585102,15.1970558658
0,9,1,2,3,nan
0,9,1,2,4,nan
0,9,1,3,0,nan
0,9,1,3,1,nan
0,9,1,3,2,14.6185452966,14.614453463,14.7415273379,14.9183492171,17.3476734462
0,9,1,3,3,nan
0,9,1,3,4,nan
0,9,1,4,0,nan
0,9,1,4,1,nan
0,9,1,4,2,14.6423039194
0,9,1,4,3,nan
0,9,1,4,4,nan
0,9,2,0,0,nan
0,9,2,0,1,nan
0,9,2,0,2,nan
0,9,2,0,3,nan
0,9,2,0,4,nan
0,9,2,1,0,nan
0,9,2,1,1,nan
0,9,2,1,2,nan
0,9,2,1,3,nan
0,9,2,1,4,nan
0,9,2,2,0,nan
0,9,2,2,1,nan
0,9,2,2,2,nan
0,9,2,2,3,nan
0,9,2,2,4,nan
0,9,2,3,0,nan
0,9,2,3,1,nan
0,9,2,3,2,nan
0,9,2,3,3,nan
0,9,2,3,4,nan
0,9,2,4,0,nan
0,9,2,4,1,nan
0,9,2,4,2,nan
0,9,2,4,3,nan
0,9,2,4,4,nan
0,9,3,0,0,nan
0,9,3,0,1,nan
0,9,3,0,2,nan
0,9,3,0,3,nan
0,9,3,0,4,nan
0,9,3,1,0,nan
0,9,3,1,1,nan
0,9,3,1,2,nan
0,9,3,1,3,nan
0,9,3,1,4,nan
0,9,3,2,0,nan
0,9,3,2,1,nan
0,9,3,2,2,nan
0,9,3,2,3,nan
0,9,3,2,4,nan
0,9,3,3,0,nan
0,9,3,3,1,nan
0,9,3,3,2,nan
0,9,3,3,3,nan
0,9,3,3,4,nan
0,9,3,4,0,nan
0,9,3,4,1,nan
0,9,3,4,2,nan
0,9,3,4,3,nan
0,9,3,4,4,nan
0,9,4,0,0,nan
0,9,4,0,1,nan
0,9,4,0,2,nan
0,9,4,0,3,nan
0,9,4,0,4,nan
0,9,4,1,0,nan
0,9,4,1,1,nan
0,9,4,1,2,nan
0,9,4,1,3,nan
0,9,4,1,4,nan
0,9,4,2,0,nan
0,9,4,2,1,nan
0,9,4,2,2,nan
0,9,4,2,3,nan
0,9,4,2,4,nan
0,9,4,3,0,nan
0,9,4,3,1,nan
0,9,4,3,2,nan
0,9,4,3,3,nan
0,9,4,3,4,nan
0,9,4,4,0,nan
0,9,4,4,1,nan
0,9,4,4,2,nan
0,9,4,4,3,nan
0,9,4,4,4,nan
0,10,0,0,0,nan
0,10,0,0,1,nan
0,10,0,0,2,nan
0,10,0,0,3,17.749003207
0,10,0,0,4,nan
0,10,0,1,0,nan
0,10,0,1,1,nan
0,10,0,1,2,17.053745044,16.8524623011,16.6891155885,16.7423012844,17.1021828418,16.9391530164,16.9284165525,16.8748985116,16.8098984854,16.818038422,17.1543378264
0,10,0,1,3,14.3764214844,14.1754933715,17.7479454715,17.3781276872
0,10,0,1,4,nan
0,10,0,2,0,nan
0,10,0,2,1,nan
0,10,0,2,2,17.4610415945,17.1580431791,17.485621848,17.1246255199,17.1880625756,17.1717063678,17.2331471701,17.3713935625,17.2403211865,14.0014482482,13.8941603147,17.4577009182
0,10,0,2,3,14.6973733996,15.1974605075,17.2432935643,14.4743705076,14.8711663009,13.984034071,14.2734838108,13.9860760243,17.2932813339,17.4606338854,17.6137193181,17.4835996701,13.6973748446,14.4268385813,13.9035259607,13.8842355753,17.3465455871,17.6058615765,17.8490208943
0,10,0,2,4,nan
0,10,0,3,0,nan
0,10,0,3,1,nan
0,10,0,3,2,14.8929383737,17.9851478456,13.4549980021,13.3297405636,13.7756801446,13.7559614632,13.6757845223,17.1870734547,17.0653436903,16.9950192737,17.055056983,17.5239003921,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,13.0942336531,13.1415321292,13.0560932693,17.0445069906,16.7436443043,16.8159540437,16.7059845243,16.6451391534,16.6188192407,17.1114499008,17.1110676438,16.6564049479,16.6114365108,16.4797192834,17.7033325807,17.1523956153,17.1902423886,14.7322893423,14.7002790563,17.5933157802,17.5805069287,17.4346541778
0,10,0,3,3,16.8053083118,16.8282916968,17.1381972783,16.8136776209,16.5755452108,16.7115160164,16.7090912107,16.7942241339,16.9449762861,16.5205977796,15.1502571099,17.5813693996,17.7234935038,18.0866964532,14.3940858785,15.293420347,14.8467717233,14.7936126418,14.786965249,15.1485763537,14.9759264469,17.7047029476,17.6556440844,17.8200526348,17.8141995273,18.5521087089,17.867829548,17.8379200222,17.8307648563,14.1173409772,14.043720101,14.3425181368,17.79126217,18.1109535378,17.7810662027,18.0704820995,17.643262142,17.4469768437,18.1051693517,18.4548097908,18.3938573039,18.1522223255,17.6035103174,17.6053747293
0,10,0,3,4,nan
0,10,0,4,0,nan
0,10,0,4,1,nan
0,10,0,4,2,3.473,3.473,3.473,17.5627852414
0,10,0,4,3,14.9013066104,18.2277416389,18.2696181369,18.7039083575,18.7978974772,18.3495339255,18.266010466,17.8207384284,17.8923242573,17.9379821003,17.9934459382,18.0859782893,18.5567100765,18.3842516757,18.0171298759,18.2425960622,18.4602194685,18.6523009495,18.9472318932,17.1986662207,17.102264447,17.551982749,18.003428195,18.2358129194,14.9512434749,14.7686529728,18.0411236235,18.3402028351,18.010678785,18.0000184367,17.8993225106,18.2159281355,17.8263259,17.7351081245,17.7742923432,18.0926896615,17.7983226095,18.0296304545,17.5685859098,17.5620908241,17.8200797478,14.3701392662,17.680584415,17.4313168612,17.4462001465,17.4519424797,17.404969591,17.811505322,17.4194541457,17.5686176889,17.4901602809
0,10,0,4,4,nan
0,10,1,0,0,nan
0,10,1,0,1,nan
0,10,1,0,2,nan
0,10,1,0,3,nan
0,10,1,0,4,nan
0,10,1,1,0,nan
0,10,1,1,1,nan
0,10,1,1,2,17.512824189,17.0521172058
0,10,1,1,3,18.3098644173
0,10,1,1,4,nan
0,10,1,2,0,nan
0,10,1,2,1,nan
0,10,1,2,2,17.9139205814,17.8660699671,17.4236704329,17.6437701731,17.4408386479,17.7352443946,17.8316234216,18.151664149,18.2305529066,14.8799709822
0,10,1,2,3,nan
0,10,1,2,4,nan
0,10,1,3,0,nan
0,10,1,3,1,nan
0,10,1,3,2,14.1550886005,14.5978061189,14.1700570697,14.154480382,14.7349936431,17.6614030122,17.6436581515,17.6909697434,18.3160279043,18.4749199416,17.5671884144,13.587230707,17.0318564549,17.5176333969,17.2865588789,17.2895856248
0,10,1,3,3,15.2127917009,18.3299779786,17.5990110357
0,10,1,3,4,nan
0,10,1,4,0,nan
0,10,1,4,1,nan
0,10,1,4,2,17.2984993528,17.3098564761
0,10,1,4,3,14.6897971866,17.1432186542,15.0119339194,17.9609350364,17.7337961859
0,10,1,4,4,nan
0,10,2,0,0,nan
0,10,2,0,1,nan
0,10,2,0,2,nan
0,10,2,0,3,nan
0,10,2,0,4,nan
0,10,2,1,0,nan
0,10,2,1,1,nan
0,10,2,1,2,nan
0,10,2,1,3,nan
0,10,2,1,4,nan
0,10,2,2,0,nan
0,10,2,2,1,nan
0,10,2,2,2,nan
0,10,2,2,3,nan
0,10,2,2,4,nan
0,10,2,3,0,nan
0,10,2,3,1,nan
0,10,2,3,2,nan
0,10,2,3,3,nan
0,10,2,3,4,nan
0,10,2,4,0,nan
0,10,2,4,1,nan
0,10,2,4,2,nan
0,10,2,4,3,nan
0,10,2,4,4,nan
0,10,3,0,0,nan
0,10,3,0,1,nan
0,10,3,0,2,nan
0,10,3,0,3,nan
0,10,3,0,4,nan
0,10,3,1,0,nan
0,10,3,1,1,nan
0,10,3,1,2,nan
0,10,3,1,3,nan
0,10,3,1,4,nan
0,10,3,2,0,nan
0,10,3,2,1,nan
0,10,3,2,2,nan
0,10,3,2,3,nan
0,10,3,2,4,nan
0,10,3,3,0,nan
0,10,3,3,1,nan
0,10,3,3,2,nan
0,10,3,3,3,nan
0,10,3,3,4,nan
0,10,3,4,0,nan
0,10,3,4,1,nan
0,10,3,4,2,nan
0,10,3,4,3,nan
0,10,3,4,4,nan
0,10,4,0,0,nan
0,10,4,0,1,nan
0,10,4,0,2,nan
0,10,4,0,3,nan
0,10,4,0,4,nan
0,10,4,1,0,nan
0,10,4,1,1,nan
0,10,4,1,2,nan
0,10,4,1,3,nan
0,10,4,1,4,nan
0,10,4,2,0,nan
0,10,4,2,1,nan
0,10,4,2,2,nan
0,10,4,2,3,nan
0,10,4,2,4,nan
0,10,4,3,0,nan
0,10,4,3,1,nan
0,10,4,3,2,nan
0,10,4,3,3,nan
0,10,4,3,4,nan
0,10,4,4,0,nan
0,10,4,4,1,nan
0,10,4,4,2,nan
0,10,4,4,3,nan
0,10,4,4,4,nan
0,11,0,0,0,nan
0,11,0,0,1,nan
0,11,0,0,2,nan
0,11,0,0,3,3.473,3.473,3.473,3.473,3.473,3.473,18.1294710133,18.0126179914,18.0986477985,18.0520996055,18.0822855468,18.0154739954,18.0375203438,17.5936898428,17.5556021277,17.7110429344,17.6990304063,17.5047216726,17.5444333534,17.6062609337,17.9258188748
0,11,0,0,4,nan
0,11,0,1,0,nan
0,11,0,1,1,nan
0,11,0,1,2,17.0761920355,17.0137889287,17.3760669131,17.4911207821,17.388675786,17.3657805978
0,11,0,1,3,18.7318543046,18.7289984695,18.6207871058,17.7304701158,17.841747482,17.8898620013
0,11,0,1,4,nan
0,11,0,2,0,nan
0,11,0,2,1,nan
0,11,0,2,2,18.0622342756,18.1701190144,17.044790874,17.2892649796,17.7678733401
0,11,0,2,3,17.2025761656,16.8833703021,16.8595364754,17.111138259,16.7293017526,17.4868013363,18.9039994702,18.8891411043,18.4113269725,18.5930589163,18.1381932206,18.9618245533,18.0358735231,17.9419006196,17.9562834899,17.8449469418,18.091833505,18.0296528201,17.9176687537,18.1312255822,18.0712153998,17.7662997167,18.4141085073,18.6586132287,18.0924369218,18.2814535152,18.1333295085,17.914641465,17.8677427474,18.2099567931,17.6120861944
0,11,0,2,4,nan
0,11,0,3,0,nan
0,11,0,3,1,nan
0,11,0,3,2,17.3752388933,17.3555028774,17.0785287093,17.2655092967,17.6571629024,17.0920590428,3.473
0,11,0,3,3,3.473,16.854049984,16.8248492951,17.0500363439,16.8661030926,16.890537715,17.3027611309,17.6067132548,17.5486717971,18.2199699527,18.1026898572,18.0390268926,17.6171355971,17.9555086097,18.1489710449,17.8917008803,17.9042493554
0,11,0,3,4,nan
0,11,0,4,0,nan
0,11,0,4,1,nan
0,11,0,4,2,17.3826757905,17.330646238,17.4257714152,17.2656472118,17.2753588808,17.2140734031,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473
0,11,0,4,3,17.310471107,3.473,3.473,3.473,3.473,3.473,3.473,3.473,16.7543469619,16.9212195756,16.9552972648,16.9170347223,17.0026793266,17.2031342076,17.3892874281,17.0923485493,17.0873509651,16.7284097088,17.9853647184,18.4590871798,18.0020336941,17.9526337671,18.283401782,17.8258413183,17.7876102352,17.9181391683,18.8160596604,18.5613548746,18.5760718335,18.1783524403,18.1617580914,18.2444208524,18.2968806792,18.2337835061,18.671028515,18.3487345911,18.0209966218,18.2380040275,18.4965349628,18.5119907943,17.8620224923,18.0656351048,17.9794207149,18.3063201374,18.3905755613,18.1690340284,18.4784223186,17.8701100332,18.0872983087,18.0292437609,17.9162470866,17.9235076401,18.0984160762,18.2139353685,17.8622758015,18.3142265241,18.3552028421,17.8292303851,17.8952643389,17.69148798,17.6607172288,17.6389670587
0,11,0,4,4,17.9164171812
0,11,1,0,0,nan
0,11,1,0,1,nan
0,11,1,0,2,nan
0,11,1,0,3,18.8826066465,18.5823075088,17.8675463482,18.4830381758,18.3644453306
0,11,1,0,4,nan
0,11,1,1,0,nan
0,11,1,1,1,nan
0,11,1,1,2,17.3887437848,17.0288430148,17.5362539392,17.7177734376,17.9869913307,17.4202753975
0,11,1,1,3,18.8323143238,18.5325420694,19.1447752205
0,11,1,1,4,nan
0,11,1,2,0,nan
0,11,1,2,1,nan
0,11,1,2,2,18.3192150085,17.6791852133,18.1151688907,17.884485332,17.8507061028,17.5517263513,17.7330054158,17.7802091734
0,11,1,2,3,18.5014097056,17.8726045402,18.3779720043,18.0170317609
0,11,1,2,4,nan
0,11,1,3,0,nan
0,11,1,3,1,nan
0,11,1,3,2,17.7059559075,17.8231609062,17.6202704806,17.6924595641,17.8874102177,17.4929781338,17.6461759723,18.2242503455,18.3482494927,17.8425544181,18.0933101165,17.7930416756,17.7498309512,18.1392197533
0,11,1,3,3,17.9258544253,18.1698609892,18.0334463682,18.3708597944,18.5238247336,18.639423413
0,11,1,3,4,nan
0,11,1,4,0,nan
0,11,1,4,1,nan
0,11,1,4,2,17.7955372649,17.9031230848,17.4916233772,17.941989123,17.3272145308,17.1590049616
0,11,1,4,3,18.5214842829,18.8423388416,18.572157607,18.4364995373,18.7104101603,18.96330942,18.9919033037,18.5550872589,18.5584746713,18.4369962742,18.1558180931,18.2233151318,18.0380660329,17.8871409509,17.9249050258,18.6664501056,18.6365823263
0,11,1,4,4,nan
0,11,2,0,0,nan
0,11,2,0,1,nan
0,11,2,0,2,nan
0,11,2,0,3,nan
0,11,2,0,4,nan
0,11,2,1,0,nan
0,11,2,1,1,nan
0,11,2,1,2,nan
0,11,2,1,3,nan
0,11,2,1,4,nan
0,11,2,2,0,nan
0,11,2,2,1,nan
0,11,2,2,2,nan
0,11,2,2,3,nan
0,11,2,2,4,nan
0,11,2,3,0,nan
0,11,2,3,1,nan
0,11,2,3,2,nan
0,11,2,3,3,nan
0,11,2,3,4,nan
0,11,2,4,0,nan
0,11,2,4,1,nan
0,11,2,4,2,nan
0,11,2,4,3,nan
0,11,2,4,4,nan
0,11,3,0,0,nan
0,11,3,0,1,nan
0,11,3,0,2,nan
0,11,3,0,3,nan
0,11,3,0,4,nan
0,11,3,1,0,nan
0,11,3,1,1,nan
0,11,3,1,2,nan
0,11,3,1,3,nan
0,11,3,1,4,nan
0,11,3,2,0,nan
0,11,3,2,1,nan
0,11,3,2,2,nan
0,11,3,2,3,nan
0,11,3,2,4,nan
0,11,3,3,0,nan
0,11,3,3,1,nan
0,11,3,3,2,nan
0,11,3,3,3,nan
0,11,3,3,4,nan
0,11,3,4,0,nan
0,11,3,4,1,nan
0,11,3,4,2,nan
0,11,3,4,3,nan
0,11,3,4,4,nan
0,11,4,0,0,nan
0,11,4,0,1,nan
0,11,4,0,2,nan
0,11,4,0,3,nan
0,11,4,0,4,nan
0,11,4,1,0,nan
0,11,4,1,1,nan
0,11,4,1,2,nan
0,11,4,1,3,nan
0,11,4,1,4,nan
0,11,4,2,0,nan
0,11,4,2,1,nan
0,11,4,2,2,nan
0,11,4,2,3,nan
0,11,4,2,4,nan
0,11,4,3,0,nan
0,11,4,3,1,nan
0,11,4,3,2,nan
0,11,4,3,3,nan
0,11,4,3,4,nan
0,11,4,4,0,nan
0,11,4,4,1,nan
0,11,4,4,2,nan
0,11,4,4,3,nan
0,11,4,4,4,nan
0,12,0,0,0,nan
0,12,0,0,1,nan
0,12,0,0,2,nan
0,12,0,0,3,17.3926903399,17.2369221966,17.4488850735,17.6021221328,3.473,3.473,3.473,3.473,17.7415054363,17.7250419815,17.7806594876,18.2055479259,18.2535097552,18.191482066,18.5717781777,18.3401154284,18.3678700463,18.4442668935,18.5668335664,18.4916056529,18.2296844092,17.8723665535,17.9235907962,17.7450751865,17.5835277885,17.6710075014,18.1059777532,18.3651628842,18.2376598209
0,12,0,0,4,18.7630275836,18.3198049459,19.8289568251,18.2041542166,18.0028825731,18.0330044974,18.8008943293,18.5038510009,18.3641512388,18.5493034182,18.1048480129,18.355973138,18.2462775746,18.1694102198,18.1363611609
0,12,0,1,0,nan
0,12,0,1,1,nan
0,12,0,1,2,17.599142582,17.4804914466,17.4447680405
0,12,0,1,3,18.2870662326,18.547636945
0,12,0,1,4,18.3507891343
0,12,0,2,0,nan
0,12,0,2,1,nan
0,12,0,2,2,nan
0,12,0,2,3,17.2971430214,17.2787799682,3.473,16.8781586785,16.9306931464,17.505177047,17.6259282934,18.2524699213,17.8197764293,17.7720245949,17.7432556897,17.8249832609
0,12,0,2,4,17.9952861384,17.5901435375,17.7195999783,17.8082738861,18.1929818711,18.4076223083,18.4079720289
0,12,0,3,0,nan
0,12,0,3,1,nan
0,12,0,3,2,nan
0,12,0,3,3,17.3414879965,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,17.1289229611,16.9803911316,16.9593021735,17.850743005,17.8892876552,17.9436721597,17.5880411164,18.3189072972,18.1603162129,18.9242848826,18.869627711,18.0872218957
0,12,0,3,4,18.0062277925
0,12,0,4,0,nan
0,12,0,4,1,nan
0,12,0,4,2,nan
0,12,0,4,3,17.2694177896,17.5977083936,17.3566743924,17.2270017673,17.5580804162,17.3740660528,17.2960080586,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,17.4066944195,17.494482184,17.0631575502,16.8768470893,17.3426111399,17.6462326746,17.585546097,17.7696745164,18.5549154624,18.0328262115,17.8977704148,18.425085249,17.9894954578
0,12,0,4,4,17.5047869408,18.3951252335,18.8302947078,18.5883052851,18.0160062657,18.1261156652,18.2304012286,17.5816405841
0,12,1,0,0,nan
0,12,1,0,1,nan
0,12,1,0,2,nan
0,12,1,0,3,18.6853982516,18.8004513517,18.9888858701,18.6243238272,18.2956063231,18.4407576558,20.0912392836,19.2748916582,18.3758203272,18.8888467429,18.3600163784,18.5326293555,18.5954936363,18.9904451229,19.010989911,18.3812107711,19.0309406681,18.0388230219,18.1205010281,18.7461518475,18.1310397803,17.9890118688,18.0612445854,18.1302755638,18.7573122386,17.8173651667,18.1356540911
0,12,1,0,4,18.4764731921,18.3638402961,19.1703410372,18.4477985994,18.2248535332,18.3800139326,18.4611640605,17.7733058255
0,12,1,1,0,nan
0,12,1,1,1,nan
0,12,1,1,2,17.7177033189,17.6855876198,17.8351967943,17.5101755489,17.7106001176,17.9423778697,17.4060945584,17.9368137583,17.7503667311
0,12,1,1,3,17.2484910683,18.36013817
0,12,1,1,4,18.3329370033
0,12,1,2,0,nan
0,12,1,2,1,nan
0,12,1,2,2,nan
0,12,1,2,3,17.7505524461,18.0003207942,18.6586686532,17.377641211,17.4023455162,17.3421080868,16.8809930613,18.7460682057,18.6618605543,18.9258974697,18.3082956108,19.0955070019,18.6881726685,18.4414356139
0,12,1,2,4,18.483664678,18.592001094,18.6682928613,18.7298310135,18.4609831131,18.0214668405,17.7918169311,17.9269854285,18.3438736876,17.6186078137
0,12,1,3,0,nan
0,12,1,3,1,nan
0,12,1,3,2,17.9283485334
0,12,1,3,3,17.8154251372,17.8194567338,17.8020834792,18.1049490457,17.8414269455,17.7174661419,18.3333208923,17.9348567606,17.7668868965,17.1309903126,17.1015091311,16.8391663047,20.0053068937,18.6320906548,18.3035859511,18.0174607618
0,12,1,3,4,18.2702331706,18.243404869
0,12,1,4,0,nan
0,12,1,4,1,nan
0,12,1,4,2,18.4850455279,17.7970989327
0,12,1,4,3,17.843426712,17.8734546167,17.8940442322,18.2979955421,17.9409353791,17.9918839173,17.7477329873,18.0742572854,18.5235005776,17.1069581943,17.0547142957,17.0951574402,17.4407775562,18.1593832481,18.4967660689,17.9777290801
0,12,1,4,4,18.7468093754,18.6161072092
0,12,2,0,0,nan
0,12,2,0,1,nan
0,12,2,0,2,nan
0,12,2,0,3,nan
0,12,2,0,4,nan
0,12,2,1,0,nan
0,12,2,1,1,nan
0,12,2,1,2,nan
0,12,2,1,3,nan
0,12,2,1,4,nan
0,12,2,2,0,nan
0,12,2,2,1,nan
0,12,2,2,2,nan
0,12,2,2,3,nan
0,12,2,2,4,nan
0,12,2,3,0,nan
0,12,2,3,1,nan
0,12,2,3,2,nan
0,12,2,3,3,nan
0,12,2,3,4,nan
0,12,2,4,0,nan
0,12,2,4,1,nan
0,12,2,4,2,nan
0,12,2,4,3,nan
0,12,2,4,4,nan
0,12,3,0,0,nan
0,12,3,0,1,nan
0,12,3,0,2,nan
0,12,3,0,3,nan
0,12,3,0,4,nan
0,12,3,1,0,nan
0,12,3,1,1,nan
0,12,3,1,2,nan
0,12,3,1,3,nan
0,12,3,1,4,nan
0,12,3,2,0,nan
0,12,3,2,1,nan
0,12,3,2,2,nan
0,12,3,2,3,nan
0,12,3,2,4,nan
0,12,3,3,0,nan
0,12,3,3,1,nan
0,12,3,3,2,nan
0,12,3,3,3,nan
0,12,3,3,4,nan
0,12,3,4,0,nan
0,12,3,4,1,nan
0,12,3,4,2,nan
0,12,3,4,3,nan
0,12,3,4,4,nan
0,12,4,0,0,nan
0,12,4,0,1,nan
0,12,4,0,2,nan
0,12,4,0,3,nan
0,12,4,0,4,nan
0,12,4,1,0,nan
0,12,4,1,1,nan
0,12,4,1,2,nan
0,12,4,1,3,nan
0,12,4,1,4,nan
0,12,4,2,0,nan
0,12,4,2,1,nan
0,12,4,2,2,nan
0,12,4,2,3,nan
0,12,4,2,4,nan
0,12,4,3,0,nan
0,12,4,3,1,nan
0,12,4,3,2,nan
0,12,4,3,3,nan
0,12,4,3,4,nan
0,12,4,4,0,nan
0,12,4,4,1,nan
0,12,4,4,2,nan
0,12,4,4,3,nan
0,12,4,4,4,nan
0,13,0,0,0,nan
0,13,0,0,1,nan
0,13,0,0,2,nan
0,13,0,0,3,18.5450021894,17.2153797347,17.3886882488,17.5784913139,17.2489349072,17.8169989213,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,17.4576858677,18.4604873289,18.243435065,18.1985537572
0,13,0,0,4,18.4760845861,18.9863496235,18.3280165509,18.3164101336,18.2831582825,18.2148828102,18.1987970195,18.0840333665,18.3262168837,18.3965554046,18.1462948118,18.0715351726,18.1564697651,18.3312896015,18.6865741958,18.3731442563,18.3147171576,18.245767873
0,13,0,1,0,nan
0,13,0,1,1,17.7920398681,17.6522648035,17.4582977683,17.8891800783,17.5197192624,17.9893561132,17.6034988202
0,13,0,1,2,17.7018747656,17.8258484889,17.9148813321
0,13,0,1,3,3.473,17.8195939292,17.5095671752
0,13,0,1,4,16.8455407376,16.8318874746,16.9850653952,18.3238286273
0,13,0,2,0,nan
0,13,0,2,1,nan
0,13,0,2,2,nan
0,13,0,2,3,18.1087851022,17.4571600773,17.1479811355,3.473,3.473,3.473,3.473,3.473,3.473,16.9078433093,16.7761491182,17.0832556085,17.1006196248,16.8945348637,17.6872154492,18.6303384005,18.4675783385
0,13,0,2,4,16.8975110171,17.4742669198,16.9327592829,18.6684500208,18.8036606925,18.2773988681,17.9478106064
0,13,0,3,0,nan
0,13,0,3,1,nan
0,13,0,3,2,nan
0,13,0,3,3,17.3419717831,17.1537675427,17.2778208141,17.1901716579,17.2926450793,17.2254784688,3.473,17.3773216156,17.4261263323,18.2854792462
0,13,0,3,4,19.3557762295,18.9591180505,18.0830780063,18.0255286569,18.694595446,18.5678883024,18.1346884805
0,13,0,4,0,nan
0,13,0,4,1,nan
0,13,0,4,2,nan
0,13,0,4,3,18.2077879778,18.5773478519,17.4068120055,17.8050635253,17.114618713,3.473,3.473,3.473,3.473,3.473,3.473,17.402845247,17.6273739287,18.2019133169
0,13,0,4,4,nan
0,13,1,0,0,nan
0,13,1,0,1,nan
0,13,1,0,2,nan
0,13,1,0,3,17.8819352818,18.155472533,18.3034651825,17.2372903422,17.3976778151,17.7854489989,17.2353531018,17.1698790346,17.2021792719,17.3973720174,17.3859898764,18.6490478005,18.4416257451,19.1263809503,18.4220354916,19.2440455174,18.3406823424,18.5573327736,18.3174220855,18.4177919726,18.8129951851,18.5060592465,18.0459313141,18.5603062994,18.0695435422,17.8813800565,17.8838921372,17.9595940648,18.2126772008,18.4628212193,18.5857811269
0,13,1,0,4,18.9756408909,18.3613971313,19.1893972058,19.0425181475,19.0737023345,19.1518782484,18.8340125766,20.0630186286,18.5328932354,18.3337463649,18.5449945404,18.9435296693,18.4491981163,18.3318659188,18.4513618484,18.4494296495,18.1108734347,18.3120823705,18.4301609405,18.4542660709,18.1698377884,18.1649163012,18.4792635196,18.0013603775
0,13,1,1,0,nan
0,13,1,1,1,17.6853716983,17.5284356568
0,13,1,1,2,nan
0,13,1,1,3,18.4559992631,18.776930756,18.2721630054,18.8440104153
0,13,1,1,4,19.286424305,18.9942018329,18.6964252193
0,13,1,2,0,nan
0,13,1,2,1,nan
0,13,1,2,2,nan
0,13,1,2,3,18.0718626638,17.8591976413,17.8383331147,18.1577688392,18.1881929008,17.9059925833,18.050462218,17.8093029764,17.6158030211,17.857132157,17.9833567991,18.110970689,17.3975585926,18.4259833544,18.6637137989,18.5560346624,19.0557329526,18.4652489267,18.2005725589,19.0081032783,18.9600589277,18.8759125169,18.3616228935
0,13,1,2,4,18.7237056425,19.9268222503,19.2785920559,18.5573509436,18.6341959186,18.121238729,18.6729480304,18.6065696571,18.6481793332,18.2720142537,18.3701792848,18.7571796875,17.8544146476,18.3575911752,17.9753609968,18.2584249315
0,13,1,3,0,nan
0,13,1,3,1,nan
0,13,1,3,2,nan
0,13,1,3,3,18.1783697489,17.8111258905,17.9910303209,18.3384726491,17.4853089552,17.3720688112,17.4147356217,17.8087093478,17.9571188803,18.5444307156,18.7619964524
0,13,1,3,4,17.8132650868,17.9005373447,17.7294641729,17.7171599813,18.1597118944
0,13,1,4,0,nan
0,13,1,4,1,nan
0,13,1,4,2,nan
0,13,1,4,3,18.0134586196,17.4240527905,18.4900378326
0,13,1,4,4,18.5988495106,18.5290536282,18.385092034,18.3616324539,18.0328301538,18.3871549578,18.0489133065,18.1142090569
0,13,2,0,0,nan
0,13,2,0,1,nan
0,13,2,0,2,nan
0,13,2,0,3,nan
0,13,2,0,4,nan
0,13,2,1,0,nan
0,13,2,1,1,nan
0,13,2,1,2,nan
0,13,2,1,3,nan
0,13,2,1,4,nan
0,13,2,2,0,nan
0,13,2,2,1,nan
0,13,2,2,2,nan
0,13,2,2,3,nan
0,13,2,2,4,nan
0,13,2,3,0,nan
0,13,2,3,1,nan
0,13,2,3,2,nan
0,13,2,3,3,nan
0,13,2,3,4,nan
0,13,2,4,0,nan
0,13,2,4,1,nan
0,13,2,4,2,nan
0,13,2,4,3,nan
0,13,2,4,4,nan
0,13,3,0,0,nan
0,13,3,0,1,nan
0,13,3,0,2,nan
0,13,3,0,3,nan
0,13,3,0,4,nan
0,13,3,1,0,nan
0,13,3,1,1,nan
0,13,3,1,2,nan
0,13,3,1,3,nan
0,13,3,1,4,nan
0,13,3,2,0,nan
0,13,3,2,1,nan
0,13,3,2,2,nan
0,13,3,2,3,nan
0,13,3,2,4,nan
0,13,3,3,0,nan
0,13,3,3,1,nan
0,13,3,3,2,nan
0,13,3,3,3,nan
0,13,3,3,4,nan
0,13,3,4,0,nan
0,13,3,4,1,nan
0,13,3,4,2,nan
0,13,3,4,3,nan
0,13,3,4,4,nan
0,13,4,0,0,nan
0,13,4,0,1,nan
0,13,4,0,2,nan
0,13,4,0,3,nan
0,13,4,0,4,nan
0,13,4,1,0,nan
0,13,4,1,1,nan
0,13,4,1,2,nan
0,13,4,1,3,nan
0,13,4,1,4,nan
0,13,4,2,0,nan
0,13,4,2,1,nan
0,13,4,2,2,nan
0,13,4,2,3,nan
0,13,4,2,4,nan
0,13,4,3,0,nan
0,13,4,3,1,nan
0,13,4,3,2,nan
0,13,4,3,3,nan
0,13,4,3,4,nan
0,13,4,4,0,nan
0,13,4,4,1,nan
0,13,4,4,2,nan
0,13,4,4,3,nan
0,13,4,4,4,nan
0,14,0,0,0,nan
0,14,0,0,1,nan
0,14,0,0,2,nan
0,14,0,0,3,17.4058757668,3.473,3.473,17.4496525968
0,14,0,0,4,3.473,3.473,3.473,3.473,3.473,3.473,0.0,0.0,18.8766889191,18.6822505035,18.5664189399,18.5621086877,19.0382193201,15.6072456529,18.170278777,18.1915840925,18.6763023505,18.120717548,18.3049571513,18.1041892549,18.2398349783,18.2947734071,18.562943495,18.5295189088,18.1540306591,18.4607061945,18.4986134461,18.2521904142
0,14,0,1,0,nan
0,14,0,1,1,nan
0,14,0,1,2,14.5554295792
0,14,0,1,3,17.5337873041
0,14,0,1,4,16.8177096439,18.9839935965,15.9056459617,18.2251918175,18.1405721675
0,14,0,2,0,nan
0,14,0,2,1,nan
0,14,0,2,2,14.2641371138,14.3078652797,14.3310155406,14.3576294047,14.3201417848
0,14,0,2,3,17.4931496372,17.7795428624,17.3414659363,17.3209450664,17.5543242277,17.3015010106,17.3480520486,13.8617723762,14.1884615071,13.9490244778,3.473,3.473,0.0,0.0,16.9433853012,16.8248132709,18.9546026647,18.9532085147,18.4704999882,18.1611068439,18.4768604794,18.6294817398,18.95494115,18.4588589275,19.0603523958
0,14,0,2,4,0.0,0.0,0.0,17.1091582254,17.306298107,16.932458766,16.8359441921,16.8221813055,16.8990188334,19.6274966733,19.390449425,19.1024438169,19.2593280826,19.3084457915,18.2823939749,18.3885910129,18.2415150859,18.3171610385,18.0390110304,18.1797402321,18.3607392311,18.7614982379,18.261554028,18.6402562219
0,14,0,3,0,nan
0,14,0,3,1,nan
0,14,0,3,2,nan
0,14,0,3,3,18.2443291505,17.2657233764,17.241234761,3.473,0.0,17.3425482982,13.8379167318,13.828043711,14.3164575087
0,14,0,3,4,17.0218630203,19.1954443797,18.1516140081,17.9804226142,18.328670358,18.4422344679
0,14,0,4,0,nan
0,14,0,4,1,nan
0,14,0,4,2,nan
0,14,0,4,3,18.8507124245,18.3813781026,3.473,0.0,16.8498168112,17.5360509387,18.2331013954,17.3769360067,17.2933425613,17.5099306536,17.7494157399,17.4135885955,18.3335479435,18.3945053162,17.9572673344,18.0424780917
0,14,0,4,4,0.0,0.0,0.0,17.3433668703,19.123086128,18.2268468194,18.1466052235,18.4275363643,18.3019491135
0,14,1,0,0,nan
0,14,1,0,1,nan
0,14,1,0,2,nan
0,14,1,0,3,18.6071573068,18.2840475659
0,14,1,0,4,18.680315167,18.6128623535,19.0003274121,18.623779506,18.4402207316,18.6687374634,18.5094594405,18.8268719014,18.8771008006,18.9178396927,18.2492151887,18.3694638569,18.676037205,14.7826239902,14.8604978218,18.6199291566,18.3434506403
0,14,1,1,0,nan
0,14,1,1,1,18.0632821311,17.8466148666,18.0634821405,17.7613606146,17.6514378443
0,14,1,1,2,17.7947402879
0,14,1,1,3,17.9002461898,17.9161762081,17.9153783711,18.1144545038
0,14,1,1,4,15.4738256377,18.7429514533,19.1035197279,18.4209406788,18.3902527913,18.1706915924
0,14,1,2,0,nan
0,14,1,2,1,nan
0,14,1,2,2,nan
0,14,1,2,3,17.7912315277,18.2315751258,18.3369862496,18.0408107069,18.2525290423,18.0718874592,18.5339150944,18.3992755367,18.0257210408,18.6228094616,18.2636352227,18.1774023948,18.799627414,18.4052998553,18.3018689526,17.4354979624,17.2183418079,17.4606888253,17.8934803505,17.2289424267,13.7594840285,14.1855854409,13.8435295062,18.5103462117,18.5223276336,18.2291331945,18.2465043929,18.2327158429,18.37695108,18.4652097804,19.0399582098,18.5137632404,18.1812188933,18.2550448648,18.4861666604,18.4715392395,18.4559411758,18.358492103,18.2549420325,18.4100616626
0,14,1,2,4,15.5326263603,19.1481276773,18.6420789184,18.8203707964,18.2293341931,18.4364239454,18.7697467125,18.6867270433,18.260759624,18.1593733708,18.5488383706,18.3397523196,18.5408488199,17.9719322604,18.1998313946,18.3128333447
0,14,1,3,0,nan
0,14,1,3,1,nan
0,14,1,3,2,nan
0,14,1,3,3,17.1498873876,18.7318704975,18.4506578546,18.8576062782
0,14,1,3,4,15.7000331844,18.0984859208
0,14,1,4,0,nan
0,14,1,4,1,nan
0,14,1,4,2,nan
0,14,1,4,3,18.253016521,18.3275960171,17.8035640657,18.6933275993,18.0009675695
0,14,1,4,4,15.7618159933,14.8101068959,18.5932705119,18.1976399763,18.4994501846
0,14,2,0,0,nan
0,14,2,0,1,nan
0,14,2,0,2,nan
0,14,2,0,3,nan
0,14,2,0,4,nan
0,14,2,1,0,nan
0,14,2,1,1,nan
0,14,2,1,2,nan
0,14,2,1,3,nan
0,14,2,1,4,nan
0,14,2,2,0,nan
0,14,2,2,1,nan
0,14,2,2,2,nan
0,14,2,2,3,nan
0,14,2,2,4,nan
0,14,2,3,0,nan
0,14,2,3,1,nan
0,14,2,3,2,nan
0,14,2,3,3,nan
0,14,2,3,4,nan
0,14,2,4,0,nan
0,14,2,4,1,nan
0,14,2,4,2,nan
0,14,2,4,3,nan
0,14,2,4,4,nan
0,14,3,0,0,nan
0,14,3,0,1,nan
0,14,3,0,2,nan
0,14,3,0,3,nan
0,14,3,0,4,nan
0,14,3,1,0,nan
0,14,3,1,1,nan
0,14,3,1,2,nan
0,14,3,1,3,nan
0,14,3,1,4,nan
0,14,3,2,0,nan
0,14,3,2,1,nan
0,14,3,2,2,nan
0,14,3,2,3,nan
0,14,3,2,4,nan
0,14,3,3,0,nan
0,14,3,3,1,nan
0,14,3,3,2,nan
0,14,3,3,3,nan
0,14,3,3,4,nan
0,14,3,4,0,nan
0,14,3,4,1,nan
0,14,3,4,2,nan
0,14,3,4,3,nan
0,14,3,4,4,nan
0,14,4,0,0,nan
0,14,4,0,1,nan
0,14,4,0,2,nan
0,14,4,0,3,nan
0,14,4,0,4,nan
0,14,4,1,0,nan
0,14,4,1,1,nan
0,14,4,1,2,nan
0,14,4,1,3,nan
0,14,4,1,4,nan
0,14,4,2,0,nan
0,14,4,2,1,nan
0,14,4,2,2,nan
0,14,4,2,3,nan
0,14,4,2,4,nan
0,14,4,3,0,nan
0,14,4,3,1,nan
0,14,4,3,2,nan
0,14,4,3,3,nan
0,14,4,3,4,nan
0,14,4,4,0,nan
0,14,4,4,1,nan
0,14,4,4,2,nan
0,14,4,4,3,nan
0,14,4,4,4,nan
0,15,0,0,0,nan
0,15,0,0,1,nan
0,15,0,0,2,nan
0,15,0,0,3,nan
0,15,0,0,4,18.4104582058,18.3880454184,18.0234972913,15.149711639
0,15,0,1,0,nan
0,15,0,1,1,nan
0,15,0,1,2,14.4426622927,14.4008519475,14.4886343272,14.4461725109,14.222235431
0,15,0,1,3,13.771841688,13.8590613831,0.0,0.0
0,15,0,1,4,18.4213791624,15.1817562327,14.9819024429,14.853382002,15.2921886853
0,15,0,2,0,nan
0,15,0,2,1,nan
0,15,0,2,2,14.8569046133,14.2518282394,14.1505662612,14.3073966188,14.1068294288
0,15,0,2,3,15.1371034342,14.3326770246,14.4403781454,13.8689878893,13.9068547268,14.1115767492,14.0729295549,0.0,0.0,0.0,0.0,16.8838625863,17.1913120164,14.5138348242,13.8123781373,14.8250532685
0,15,0,2,4,0.0,0.0,15.817300942,15.6560226518,15.4981114815,18.2617171643,18.431714356,18.3935567433,18.6906182663,18.1883333455,18.1593941991,14.8700161271,18.7119946196,18.3024241991,14.7547399166,14.8067004499,14.6979340136
0,15,0,3,0,nan
0,15,0,3,1,nan
0,15,0,3,2,nan
0,15,0,3,3,15.0376121711,14.1355301087,14.554114,13.8692017918,13.9230023096,17.0075941132,13.8220493218,14.1437560142,13.8767295036
0,15,0,3,4,0.0,0.0,0.0,18.3226178192
0,15,0,4,0,nan
0,15,0,4,1,nan
0,15,0,4,2,nan
0,15,0,4,3,14.0549808127,0.0,17.3442731207,16.939465048,17.0168803075,17.1089680823,17.0032501458,14.1038390795,13.9839461203,14.0211468676,13.9249962548,14.090573739,14.1167477127,13.9159837996,18.8397133284,18.4938653731,18.3607623008,18.6085543753,18.5323095893,18.2508643106,14.7410934856,14.7589616926,14.9155354035,15.2806187471,14.7173863211,14.6975672919
0,15,0,4,4,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,16.0068597293,14.6013069187,14.8903963532,14.9825410575,14.6049674427,18.0451189664,18.0237377247,18.107991427,14.6686627191,14.6840044761,14.8708152561
0,15,1,0,0,nan
0,15,1,0,1,nan
0,15,1,0,2,nan
0,15,1,0,3,18.6302069969
0,15,1,0,4,19.3238757251,18.6474459355,18.8517526377,14.7708721757
0,15,1,1,0,nan
0,15,1,1,1,nan
0,15,1,1,2,14.5549405697
0,15,1,1,3,17.3795078659
0,15,1,1,4,18.8142383768,19.0545358361,15.2838688416,14.9010152308,18.7053365275,14.5279733813,14.6404854947
0,15,1,2,0,nan
0,15,1,2,1,nan
0,15,1,2,2,14.2653222517
0,15,1,2,3,17.980114198,18.2626724562,18.3248649405,18.3821666469,18.1022922812,18.2833233085,18.6275041392,18.6678028487,18.7455901463,15.1555972251,14.6135689801,14.5110622072,15.294118576,14.6324264626,14.614538275,14.6215649512,15.0777250546,17.3709001653,17.5549367294,17.5977202542,17.2256443848,17.4977123324,17.7211281894,17.6728674788,17.5042883954,13.9447317369,13.9939442426,16.9489466523,16.9148694041,18.450732278,18.6234303577,18.6518711096,18.2000169653,18.3703868891,18.6303216965,18.2743965145,18.4491596285,18.870927924,18.5634652942,18.4381828977,18.4440292494,18.4665571289,19.1954602543,15.2635231524,15.0440051344,15.173446385
0,15,1,2,4,18.5383524806,15.4640590233,18.2946525656,18.6250170405,18.3163212918,18.1526521736,18.2032386625,18.5017699013,18.6142244336,14.898498393,15.4660031227,18.1861671021
0,15,1,3,0,nan
0,15,1,3,1,nan
0,15,1,3,2,nan
0,15,1,3,3,14.70460407,14.7331496888,14.7581699462,14.8105177443,15.3856465575,19.073886669,14.7760763189,18.9054559351,18.2589173918,18.4294204941,15.2969651222
0,15,1,3,4,18.9235408386,19.1841379653,15.8134181643,15.6939264591,18.1991572376,15.1317616161
0,15,1,4,0,nan
0,15,1,4,1,nan
0,15,1,4,2,nan
0,15,1,4,3,16.9765041795,17.3046311185,18.6059184459,18.4939418064,18.6851849481,14.9620937522,14.9557719624
0,15,1,4,4,19.272349207,18.8323321141,19.3870792722,18.7879721395,18.7969314119,15.9900792322,15.6507661634,15.8697842843,15.6243317184,16.1984333252,18.796660438,18.6419293741,18.6507637075,18.7183115853,15.2427763584,15.7356111428,15.3409384645,14.7100785436,15.2087900817,14.8167084095,15.1031463267,14.7658549909,15.3507264846,15.2330296848,18.6746357529
0,15,2,0,0,nan
0,15,2,0,1,nan
0,15,2,0,2,nan
0,15,2,0,3,nan
0,15,2,0,4,nan
0,15,2,1,0,nan
0,15,2,1,1,nan
0,15,2,1,2,nan
0,15,2,1,3,nan
0,15,2,1,4,nan
0,15,2,2,0,nan
0,15,2,2,1,nan
0,15,2,2,2,nan
0,15,2,2,3,nan
0,15,2,2,4,nan
0,15,2,3,0,nan
0,15,2,3,1,nan
0,15,2,3,2,nan
0,15,2,3,3,nan
0,15,2,3,4,nan
0,15,2,4,0,nan
0,15,2,4,1,nan
0,15,2,4,2,nan
0,15,2,4,3,nan
0,15,2,4,4,nan
0,15,3,0,0,nan
0,15,3,0,1,nan
0,15,3,0,2,nan
0,15,3,0,3,nan
0,15,3,0,4,nan
0,15,3,1,0,nan
0,15,3,1,1,nan
0,15,3,1,2,nan
0,15,3,1,3,nan
0,15,3,1,4,nan
0,15,3,2,0,nan
0,15,3,2,1,nan
0,15,3,2,2,nan
0,15,3,2,3,nan
0,15,3,2,4,nan
0,15,3,3,0,nan
0,15,3,3,1,nan
0,15,3,3,2,nan
0,15,3,3,3,nan
0,15,3,3,4,nan
0,15,3,4,0,nan
0,15,3,4,1,nan
0,15,3,4,2,nan
0,15,3,4,3,nan
0,15,3,4,4,nan
0,15,4,0,0,nan
0,15,4,0,1,nan
0,15,4,0,2,nan
0,15,4,0,3,nan
0,15,4,0,4,nan
0,15,4,1,0,nan
0,15,4,1,1,nan
0,15,4,1,2,nan
0,15,4,1,3,nan
0,15,4,1,4,nan
0,15,4,2,0,nan
0,15,4,2,1,nan
0,15,4,2,2,nan
0,15,4,2,3,nan
0,15,4,2,4,nan
0,15,4,3,0,nan
0,15,4,3,1,nan
0,15,4,3,2,nan
0,15,4,3,3,nan
0,15,4,3,4,nan
0,15,4,4,0,nan
0,15,4,4,1,nan
0,15,4,4,2,nan
0,15,4,4,3,nan
0,15,4,4,4,nan
0,16,0,0,0,nan
0,16,0,0,1,nan
0,16,0,0,2,nan
0,16,0,0,3,nan
0,16,0,0,4,nan
0,16,0,1,0,nan
0,16,0,1,1,nan
0,16,0,1,2,14.6227002078,14.5455026814,14.5776660922,14.6691032323
0,16,0,1,3,13.9185740039,13.9424878683,14.0201849371,14.2314303901,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.6504349652,13.7086147264,13.7984658726,13.9948044543,14.0872301872,13.7540315294,13.6998785519,15.3282580396,14.9504900953,15.3065094021,14.9292764081,14.9917251075,15.0163595277
0,16,0,1,4,15.3990902576,14.8695844486,14.7977871379,15.0839761454
0,16,0,2,0,nan
0,16,0,2,1,nan
0,16,0,2,2,14.5010026929,14.6765259285,14.4499734784,14.3676982347,14.3253574988,14.7353941956,14.3841207079,14.5466496681
0,16,0,2,3,13.8384011154,14.0310626827,14.5045896281,13.9986978489,14.0179834091,13.8415107904,13.8058850089,13.5805316773,13.9055790511,14.1191687815,13.7173975602,13.8064182688,14.9034651634,14.7075234926
0,16,0,2,4,0.0,0.0,0.0,0.0,0.0,15.4015535982,15.7099987487,15.258083819,15.0432166878,14.6900284833,14.9270610768
0,16,0,3,0,nan
0,16,0,3,1,nan
0,16,0,3,2,nan
0,16,0,3,3,13.9621988411,13.9943627858,13.8484241244,13.680402728,13.536387114,13.7354754867,13.3718818093,13.2758154918,13.3904934033,13.4539225053,13.8262133783,14.7596765091,14.9068631853,14.8913318087,14.7851348066,14.6463078681,14.8265227747,14.5298451487
0,16,0,3,4,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15.4258492663,15.4519480474,15.269450348,15.4721852849,14.779183287,14.7716075182,14.8753241511,14.7468444457,14.9008560636,15.1382689407,14.6298951178,14.6266228683,15.2616058553,14.6476436776
0,16,0,4,0,nan
0,16,0,4,1,nan
0,16,0,4,2,nan
0,16,0,4,3,13.8059758698
0,16,0,4,4,14.8012819147,14.9388256217,14.9257051739,14.6768161764,14.6250288041
0,16,1,0,0,nan
0,16,1,0,1,nan
0,16,1,0,2,nan
0,16,1,0,3,nan
0,16,1,0,4,nan
0,16,1,1,0,nan
0,16,1,1,1,nan
0,16,1,1,2,14.7740954757,15.1455990973,13.9674488914,14.0337273274,14.054035905
0,16,1,1,3,14.6347031862,14.9623367768,14.7844485561,14.7723346381,15.1647794228,15.3266261822,15.0464736469,15.0933653927,15.1414938638,15.0369730402
0,16,1,1,4,15.3785360634,15.1932626326,15.5715792308,15.3930033795,15.0479198049,14.75886711,14.824894885,15.0196571241,14.721703895,14.7062416056,14.6096082057
0,16,1,2,0,nan
0,16,1,2,1,nan
0,16,1,2,2,14.1515647132,14.1693247348
0,16,1,2,3,14.7375053254,15.129112862,14.5881487268,14.4960151186,14.4844795893,14.5407856408,14.8718538504,14.8541805666,14.945320674,14.8061522041,14.8706704232,15.2175094721,15.0762471134,15.0261298731,13.9851716058,13.8779053889,14.4650559682,13.9834670029,14.3355601914,16.0152302728,14.8645649104,15.1840127478,14.720674904,15.2152455955,15.1030197462,15.2507301867,15.3309256078,14.8845929442,15.0143454203,15.2322652611,15.3313668089,15.0050264952,15.0005644697
0,16,1,2,4,15.8597007769,15.0959556103,15.1493788586,14.8178070047,15.1030555735,15.0867872072,15.6470158484
0,16,1,3,0,nan
0,16,1,3,1,nan
0,16,1,3,2,nan
0,16,1,3,3,14.9114207584,13.8154702314,13.5037941295,13.3908972733,14.865962018,15.0800482021,14.8967624917,14.8798584686,14.9039953809
0,16,1,3,4,15.712350297,15.2597314195,15.4710451489,15.5266427905,15.2534031744,15.1261540794,15.2619133333,15.2737896678,15.7019651582,15.7964784496,15.0629972762,15.2029023512,14.9176282841,14.9067521774,14.7064939929,14.454267802,14.6902673138,15.2073474897,14.8177291554,14.4045825046,14.7885622555,14.803718164,14.6457364231,14.8629125713,14.7039393651,14.6546854729,14.6051650076,15.1894331582,14.6240182157,14.7093140009
0,16,1,4,0,nan
0,16,1,4,1,nan
0,16,1,4,2,nan
0,16,1,4,3,15.0215350389,14.9150671313
0,16,1,4,4,15.2856884211,15.3048306389,14.7915289554,14.7516906899
0,16,2,0,0,nan
0,16,2,0,1,nan
0,16,2,0,2,nan
0,16,2,0,3,nan
0,16,2,0,4,nan
0,16,2,1,0,nan
0,16,2,1,1,nan
0,16,2,1,2,nan
0,16,2,1,3,nan
0,16,2,1,4,nan
0,16,2,2,0,nan
0,16,2,2,1,nan
0,16,2,2,2,nan
0,16,2,2,3,nan
0,16,2,2,4,nan
0,16,2,3,0,nan
0,16,2,3,1,nan
0,16,2,3,2,nan
0,16,2,3,3,14.5755372287,14.9012612625,14.7230295207,14.9361980156,14.8237523301,15.221121572,14.8751322258
0,16,2,3,4,nan
0,16,2,4,0,nan
0,16,2,4,1,nan
0,16,2,4,2,nan
0,16,2,4,3,15.043791204,14.7683573528,14.5944721937,14.98261695,14.8379544814
0,16,2,4,4,nan
0,16,3,0,0,nan
0,16,3,0,1,nan
0,16,3,0,2,nan
0,16,3,0,3,nan
0,16,3,0,4,nan
0,16,3,1,0,nan
0,16,3,1,1,nan
0,16,3,1,2,nan
0,16,3,1,3,nan
0,16,3,1,4,nan
0,16,3,2,0,nan
0,16,3,2,1,nan
0,16,3,2,2,nan
0,16,3,2,3,nan
0,16,3,2,4,nan
0,16,3,3,0,nan
0,16,3,3,1,nan
0,16,3,3,2,nan
0,16,3,3,3,nan
0,16,3,3,4,nan
0,16,3,4,0,nan
0,16,3,4,1,nan
0,16,3,4,2,nan
0,16,3,4,3,nan
0,16,3,4,4,nan
0,16,4,0,0,nan
0,16,4,0,1,nan
0,16,4,0,2,nan
0,16,4,0,3,nan
0,16,4,0,4,nan
0,16,4,1,0,nan
0,16,4,1,1,nan
0,16,4,1,2,nan
0,16,4,1,3,nan
0,16,4,1,4,nan
0,16,4,2,0,nan
0,16,4,2,1,nan
0,16,4,2,2,nan
0,16,4,2,3,nan
0,16,4,2,4,nan
0,16,4,3,0,nan
0,16,4,3,1,nan
0,16,4,3,2,nan
0,16,4,3,3,nan
0,16,4,3,4,nan
0,16,4,4,0,nan
0,16,4,4,1,nan
0,16,4,4,2,nan
0,16,4,4,3,nan
0,16,4,4,4,nan
0,17,0,0,0,nan
0,17,0,0,1,nan
0,17,0,0,2,nan
0,17,0,0,3,nan
0,17,0,0,4,nan
0,17,0,1,0,nan
0,17,0,1,1,nan
0,17,0,1,2,13.9915010534,14.0063565055,13.9276959541,13.8587674634,13.9852633351,13.9288917214,14.3455870139,13.852903979,13.730169566,13.7092731273,13.8257128602,13.8589710782,14.1825198835,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,15.1023250366,15.606704481,15.0122295856,15.353953768,15.0173632623,14.7936419762,14.8489107363,14.8812615587,15.1595848623,15.0607905466,14.9361386462,14.9603617766,14.4742437169,14.4923608497,14.7283389393,14.3842126044,14.8174128588,14.3963514112
0,17,0,1,3,13.9719265489,13.8791791237,13.8534285345,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.7820128209,13.817466851,13.8678839545,13.7890803033,13.6808206391,13.7358942574,14.2001504851,13.9976359783,13.8556561307,13.7926199213,14.8140490827,14.8860874848,14.654908643,14.8446107594
0,17,0,1,4,14.7025925461,15.0924776813,14.5785348232,14.6048575997
0,17,0,2,0,nan
0,17,0,2,1,nan
0,17,0,2,2,13.9380674088
0,17,0,2,3,0.0,0.0,0.0,0.0,0.0,13.359992134,13.3942022586,13.3535672048,13.6640893783,13.4913592114,14.0732375675,13.9809328162,15.4054985234,14.8123550141,14.7875168403,15.099137756,15.1882233193
0,17,0,2,4,0.0,14.602383094,14.7044033216,14.7457566302,14.7303580334,14.369264926,14.6263339052,14.7024779779,14.6321077852,15.025901511,14.7510361671,14.799422488,14.7909454459,14.6123114025,14.6152625541
0,17,0,3,0,nan
0,17,0,3,1,nan
0,17,0,3,2,nan
0,17,0,3,3,nan
0,17,0,3,4,15.0328535228,14.6587185326,14.9078263959
0,17,0,4,0,nan
0,17,0,4,1,nan
0,17,0,4,2,nan
0,17,0,4,3,nan
0,17,0,4,4,nan
0,17,1,0,0,nan
0,17,1,0,1,nan
0,17,1,0,2,nan
0,17,1,0,3,nan
0,17,1,0,4,nan
0,17,1,1,0,nan
0,17,1,1,1,nan
0,17,1,1,2,14.7777734072,14.8909127683,14.8169822919,14.5826800014,14.6030977257,14.7483926171,14.7505796045,15.1796908528,14.956829002,14.5472897569,14.162345625,14.1639663961,14.1759776639,13.9840449269,14.0345995007,14.3674754753,14.4905386013,14.4812300051,14.5431948674
0,17,1,1,3,15.2844183264,15.1023556906,14.9656321332,14.9907011731,15.536516868,14.9635504985,14.8172273139,14.8170142072,14.9225717783,14.9962250084,15.2100289679,13.4219537463,13.2287140355,13.2374645818,13.3583453752,13.56542738,13.4608836514,15.0768942736,15.0414703861,15.6346142245,15.6743679245,15.1326201368,14.9472945187,14.9446161615,14.8051246981,15.1158353178,15.053415419,15.1684681917,15.3399653282,14.7361550492,14.7294444973,15.0407332462,14.9763086564,14.7662658414,14.6036957773,14.5396462926,14.6836013177,15.1326843176,15.338527697,14.7277876447,14.7844931263,14.8415502676,14.9141187455,14.8094983416
0,17,1,1,4,14.9505597011,15.1717666444,14.7583843161,14.9965942153,14.9384511201,15.264965522,14.9874678512,14.8127248301,14.9281551935
0,17,1,2,0,nan
0,17,1,2,1,nan
0,17,1,2,2,14.713269517,15.1452067382,14.6544608438
0,17,1,2,3,14.9410358284,13.3041492644,15.2214653513,15.0343351323,15.3939408024,15.0798461015,15.0284623216,15.6161642616,15.3428770324,15.4726498273,15.1212788983,14.8944492875,14.8098070906,14.7880394521,14.9389681468,15.51474258,15.0723525164,14.7829204478,14.7997726153,15.1212382282,15.1586522807,14.957854604,14.7965267654,14.8238016245,14.9844565487,15.3060910085,15.2981689519,14.8744786546
0,17,1,2,4,15.0838669679,15.3999922358,15.0810051684,15.0543387871,14.8136843394,15.1650612621,15.0912739135,14.8676834305,14.7888799833,14.814108823,14.6634858321,15.2324122092,15.6766362492,14.7512638049,14.7276506045,15.0843571972,14.6644553147,14.7851145707,14.8444876443,14.9830068593,15.0493991119,14.969533844,15.1611885517
0,17,1,3,0,nan
0,17,1,3,1,nan
0,17,1,3,2,nan
0,17,1,3,3,14.7687204361
0,17,1,3,4,15.1722419872,15.1640900231,15.1160517931,14.7021627891
0,17,1,4,0,nan
0,17,1,4,1,nan
0,17,1,4,2,nan
0,17,1,4,3,nan
0,17,1,4,4,nan
0,17,2,0,0,nan
0,17,2,0,1,nan
0,17,2,0,2,nan
0,17,2,0,3,nan
0,17,2,0,4,nan
0,17,2,1,0,nan
0,17,2,1,1,nan
0,17,2,1,2,nan
0,17,2,1,3,nan
0,17,2,1,4,nan
0,17,2,2,0,nan
0,17,2,2,1,nan
0,17,2,2,2,nan
0,17,2,2,3,15.1183286092,15.4242888367,15.596245432
0,17,2,2,4,nan
0,17,2,3,0,nan
0,17,2,3,1,nan
0,17,2,3,2,nan
0,17,2,3,3,nan
0,17,2,3,4,nan
0,17,2,4,0,nan
0,17,2,4,1,nan
0,17,2,4,2,nan
0,17,2,4,3,nan
0,17,2,4,4,nan
0,17,3,0,0,nan
0,17,3,0,1,nan
0,17,3,0,2,nan
0,17,3,0,3,nan
0,17,3,0,4,nan
0,17,3,1,0,nan
0,17,3,1,1,nan
0,17,3,1,2,nan
0,17,3,1,3,nan
0,17,3,1,4,nan
0,17,3,2,0,nan
0,17,3,2,1,nan
0,17,3,2,2,nan
0,17,3,2,3,nan
0,17,3,2,4,nan
0,17,3,3,0,nan
0,17,3,3,1,nan
0,17,3,3,2,nan
0,17,3,3,3,nan
0,17,3,3,4,nan
0,17,3,4,0,nan
0,17,3,4,1,nan
0,17,3,4,2,nan
0,17,3,4,3,nan
0,17,3,4,4,nan
0,17,4,0,0,nan
0,17,4,0,1,nan
0,17,4,0,2,nan
0,17,4,0,3,nan
0,17,4,0,4,nan
0,17,4,1,0,nan
0,17,4,1,1,nan
0,17,4,1,2,nan
0,17,4,1,3,nan
0,17,4,1,4,nan
0,17,4,2,0,nan
0,17,4,2,1,nan
0,17,4,2,2,nan
0,17,4,2,3,nan
0,17,4,2,4,nan
0,17,4,3,0,nan
0,17,4,3,1,nan
0,17,4,3,2,nan
0,17,4,3,3,nan
0,17,4,3,4,nan
0,17,4,4,0,nan
0,17,4,4,1,nan
0,17,4,4,2,nan
0,17,4,4,3,nan
0,17,4,4,4,nan
0,18,0,0,0,nan
0,18,0,0,1,nan
0,18,0,0,2,nan
0,18,0,0,3,nan
0,18,0,0,4,nan
0,18,0,1,0,nan
0,18,0,1,1,14.9164063321
0,18,0,1,2,14.2840068612,13.8593926602,13.8332639672,13.9026984277,14.0650062144,13.8389250212,13.773184345,13.6787526868,13.7655420455,14.0812733374,14.2405862914,13.8775709003,13.7785285675,13.6830318618,13.8023212838,13.8901022289,14.3837891239,13.8572198103,13.8539552351,13.8186612129,13.8258413409,14.012131473,13.8687722915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.839905337,14.9560091369,14.7458775159,14.7504601997,15.1961605729,15.0242063085,14.924695181,14.7819821075,14.7096663495,14.6672142202,15.0469327496,14.9486703057,14.757967714,15.0960792269,14.7242637196,14.5108261487,14.2958142442,14.3598578642,14.5168496218,14.439905762,14.677685362,14.5256657251,14.4703644259
0,18,0,1,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.2914594279,13.257515786,13.233409798,13.8377355827,13.5029589433,13.358834911,13.3293387932,13.1788726363,13.2500989499,13.6023166748,13.1971154338,13.8240538733,14.0828092588,14.1093737594,13.8914729946,13.8640159543,13.7163092362,13.8031078896,13.9231527644,13.9557440073,13.8874662193,13.8447689533,15.0522128287,15.0447299076,15.3146671369,14.9195254387,15.1005396552,14.9626839222,14.9391522374,14.9993936405,15.3953559342,14.7776913315,15.0993742463,14.6937483109,14.6066789185,14.6128889544,14.5753269142,14.3536149707,14.4729452448,14.685575689,14.8367020284,15.1071968245,15.0517337088,14.7915761972,14.6530399228,14.5929305937,14.5888462798,14.708560098,14.8481558097,14.5550625424,14.8103991456,14.7862818959,14.819358087,14.7849822329,14.8298699957,14.6525418639,14.6329718855,14.6521658055,15.2499415258,15.2977952417,15.0073869783,14.6602089392,14.5629730834
0,18,0,1,4,15.0303949984,15.2564398314,14.6172603757,14.5052687153,15.0790588035,15.0862245134,14.6246172592
0,18,0,2,0,nan
0,18,0,2,1,nan
0,18,0,2,2,nan
0,18,0,2,3,15.4869483585,14.7880859416,15.0296266871
0,18,0,2,4,nan
0,18,0,3,0,nan
0,18,0,3,1,nan
0,18,0,3,2,nan
0,18,0,3,3,nan
0,18,0,3,4,nan
0,18,0,4,0,nan
0,18,0,4,1,nan
0,18,0,4,2,nan
0,18,0,4,3,nan
0,18,0,4,4,nan
0,18,1,0,0,nan
0,18,1,0,1,nan
0,18,1,0,2,nan
0,18,1,0,3,nan
0,18,1,0,4,nan
0,18,1,1,0,nan
0,18,1,1,1,nan
0,18,1,1,2,15.0673913205,14.9915571756,15.3992047742,15.459119333,14.8756143328,14.764203355,14.8474112048,15.2116436797,15.0864503047,14.8199263852,14.6900801914,14.7294321836,14.8994440315,14.8194018048,14.6928866255,14.6031060589,14.5365193263,14.7754993964,14.8327855293,14.6615793217,13.8961941547,14.5760409763
0,18,1,1,3,14.9945283258,14.7921087503,14.5875870505,14.6161576185,13.163963766,15.6733660951,15.1478437088,15.0397914218,14.7577693449,14.9489912089,14.8264285586,14.7613110858,14.8535916001,14.90091647,14.9110599742,15.0681615006,15.3975660427,15.4354417367,15.2402180192,14.9875246109,14.9077115452,14.7521721026,14.9460290216,15.3314789963,14.9569949871,14.9101856476,15.0586215618,14.8611800994,14.7870650725,14.772772123,14.6486027376,14.4627192901,14.405881794,15.0167009305,14.581844275,14.7432258042,14.5386500617,14.9500514016,15.113366734,14.7888788637,14.9531520851,14.8530620694,14.5519489923,14.3349807344,14.4982459489,14.4694618305,14.4609758958,15.1758461386,14.7609830019,14.7294126756,14.7291799811,14.7362162491,15.0195325667,14.6866555268,14.4809503955,14.7753935585,14.522047318
0,18,1,1,4,15.0439229689,14.4501850818,14.9962626482,14.5213769458
0,18,1,2,0,nan
0,18,1,2,1,nan
0,18,1,2,2,nan
0,18,1,2,3,14.9917906071
0,18,1,2,4,14.8519420687,14.8092163706,15.0362866808,14.9811420695
0,18,1,3,0,nan
0,18,1,3,1,nan
0,18,1,3,2,nan
0,18,1,3,3,nan
0,18,1,3,4,nan
0,18,1,4,0,nan
0,18,1,4,1,nan
0,18,1,4,2,nan
0,18,1,4,3,nan
0,18,1,4,4,nan
0,18,2,0,0,nan
0,18,2,0,1,nan
0,18,2,0,2,nan
0,18,2,0,3,nan
0,18,2,0,4,nan
0,18,2,1,0,nan
0,18,2,1,1,nan
0,18,2,1,2,nan
0,18,2,1,3,14.9829385089,14.8001901333,14.8871461274,14.9654927037,14.6060437943,14.5038538535,14.4867574545,14.5876847619
0,18,2,1,4,nan
0,18,2,2,0,nan
0,18,2,2,1,nan
0,18,2,2,2,nan
0,18,2,2,3,nan
0,18,2,2,4,nan
0,18,2,3,0,nan
0,18,2,3,1,nan
0,18,2,3,2,nan
0,18,2,3,3,nan
0,18,2,3,4,nan
0,18,2,4,0,nan
0,18,2,4,1,nan
0,18,2,4,2,nan
0,18,2,4,3,nan
0,18,2,4,4,nan
0,18,3,0,0,nan
0,18,3,0,1,nan
0,18,3,0,2,nan
0,18,3,0,3,nan
0,18,3,0,4,nan
0,18,3,1,0,nan
0,18,3,1,1,nan
0,18,3,1,2,nan
0,18,3,1,3,nan
0,18,3,1,4,nan
0,18,3,2,0,nan
0,18,3,2,1,nan
0,18,3,2,2,nan
0,18,3,2,3,nan
0,18,3,2,4,nan
0,18,3,3,0,nan
0,18,3,3,1,nan
0,18,3,3,2,nan
0,18,3,3,3,nan
0,18,3,3,4,nan
0,18,3,4,0,nan
0,18,3,4,1,nan
0,18,3,4,2,nan
0,18,3,4,3,nan
0,18,3,4,4,nan
0,18,4,0,0,nan
0,18,4,0,1,nan
0,18,4,0,2,nan
0,18,4,0,3,nan
0,18,4,0,4,nan
0,18,4,1,0,nan
0,18,4,1,1,nan
0,18,4,1,2,nan
0,18,4,1,3,nan
0,18,4,1,4,nan
0,18,4,2,0,nan
0,18,4,2,1,nan
0,18,4,2,2,nan
0,18,4,2,3,nan
0,18,4,2,4,nan
0,18,4,3,0,nan
0,18,4,3,1,nan
0,18,4,3,2,nan
0,18,4,3,3,nan
0,18,4,3,4,nan
0,18,4,4,0,nan
0,18,4,4,1,nan
0,18,4,4,2,nan
0,18,4,4,3,nan
0,18,4,4,4,nan
0,19,0,0,0,nan
0,19,0,0,1,nan
0,19,0,0,2,14.5014790432,14.3161697972,13.8658344733,13.9001370291,13.7440416795,13.8490709555,0.0,0.0,0.0,13.0801094472,13.3849168558,14.6225617966,14.6133201905,14.5651287324,14.0887701763
0,19,0,0,3,13.9189845855,13.8641747636,15.0308598581,14.9557900867,15.1423751215,14.6154238709,14.198931383,14.2481301522,14.5669281381,14.2904537902,14.8804969404,14.7991634081,14.8195881297,14.7225362985,14.6545453508
0,19,0,0,4,nan
0,19,0,1,0,nan
0,19,0,1,1,nan
0,19,0,1,2,14.4413311593,13.8417697978,13.6139970469,13.6909631099,13.7958695475,14.1070282417,13.8755789665,13.7117304531,14.2060987657,13.9573456417,13.8680366087,13.8550353308,13.7878854591,14.1292779042,13.6590248258,13.769007998,13.8528930958,14.1795112813,13.7424807718,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.3893322575,13.2179175891,13.2800482739,13.3027690581,13.1903939053,13.3655963176,14.7519180071,14.6394017644,14.7534916848,14.6957685894,15.0867077297,14.7113474413,14.7975768648,14.7118020506,14.6139282845,14.6817085452,15.1427723865,14.7577762152,15.1673378563,15.3224910172,15.0687284016,14.5834323523,14.5022227265,14.486301891,14.9651390447,14.5538764767,14.6059623155,14.2663184782,14.4865322737,14.2154497359,14.2074026167,14.254794529,14.0463472379,14.1989670341,14.3799320452,14.2202505058
0,19,0,1,3,13.2770088884,13.2319798558,13.1301705582,13.1379082124,13.7914421836,13.6920712375,13.7698475833,14.1681471614,13.8075571663,13.8293061867,13.8281909795,13.6757205896,13.7251054768,14.0966012142,14.9081627631,15.0309381608,15.2514354083,15.2499500575,15.076731812,15.2958915857,14.9513614185,14.89162782,14.9285763262,15.0070494607,14.6507627555,14.5242248609,14.4688844493,14.8339478976,15.1577118635,15.2703717358,14.9295900312,14.8428295326,14.773983062,14.7674903561,14.9593828568,14.6486049781,14.7029445692,14.7270550958,14.3524802556,15.0952961235,14.480807401,14.3690735215,14.4054794658,14.316449808,14.3013458238,14.5593980784,14.3384489582,14.3361558914,15.2155444123,14.8082291641,14.7841860597,14.83752009,14.8483546692,14.8516992105,14.9847932287,15.1253835268,14.9043890785,14.7197652431,14.8194315407,15.2547737516,14.6662547852,14.681453009,14.5636130606,14.5165223825,14.4662994674,14.8777706977,14.6771239007
0,19,0,1,4,nan
0,19,0,2,0,nan
0,19,0,2,1,nan
0,19,0,2,2,nan
0,19,0,2,3,nan
0,19,0,2,4,nan
0,19,0,3,0,nan
0,19,0,3,1,nan
0,19,0,3,2,nan
0,19,0,3,3,nan
0,19,0,3,4,nan
0,19,0,4,0,nan
0,19,0,4,1,nan
0,19,0,4,2,nan
0,19,0,4,3,nan
0,19,0,4,4,nan
0,19,1,0,0,nan
0,19,1,0,1,nan
0,19,1,0,2,14.4940585419,15.0465779645,14.6849092202,15.0361381486,13.6784187007
0,19,1,0,3,14.2682982964,14.5299341776
0,19,1,0,4,nan
0,19,1,1,0,nan
0,19,1,1,1,nan
0,19,1,1,2,14.5627010293,15.0492413032,14.6975048291,14.6041846311,14.4199672729,14.4344651121,14.9100572373,14.4904581648,14.2900701389,14.898360582,14.7885379774,14.7875212826,14.8475117613,14.7901587658,14.8115475183,14.6061110222,14.4476939251,13.8918362248
0,19,1,1,3,14.6811968637,14.5141940907,14.7196689353,14.8425430473,14.4761159974,14.2851298491,14.4270341763,14.4099762467,14.7034906211,14.367233656,14.9531098547,14.3630887547,14.4596820009,14.5369132818,14.4708099821,14.360098489,14.7755654563,14.4777685971,14.3196753311
0,19,1,1,4,nan
0,19,1,2,0,nan
0,19,1,2,1,nan
0,19,1,2,2,nan
0,19,1,2,3,nan
0,19,1,2,4,nan
0,19,1,3,0,nan
0,19,1,3,1,nan
0,19,1,3,2,nan
0,19,1,3,3,nan
0,19,1,3,4,nan
0,19,1,4,0,nan
0,19,1,4,1,nan
0,19,1,4,2,nan
0,19,1,4,3,nan
0,19,1,4,4,nan
0,19,2,0,0,nan
0,19,2,0,1,nan
0,19,2,0,2,nan
0,19,2,0,3,nan
0,19,2,0,4,nan
0,19,2,1,0,nan
0,19,2,1,1,nan
0,19,2,1,2,nan
0,19,2,1,3,14.8192320747,14.5642958792,14.6720826407,14.6642017565,14.8929578526
0,19,2,1,4,nan
0,19,2,2,0,nan
0,19,2,2,1,nan
0,19,2,2,2,nan
0,19,2,2,3,nan
0,19,2,2,4,nan
0,19,2,3,0,nan
0,19,2,3,1,nan
0,19,2,3,2,nan
0,19,2,3,3,nan
0,19,2,3,4,nan
0,19,2,4,0,nan
0,19,2,4,1,nan
0,19,2,4,2,nan
0,19,2,4,3,nan
0,19,2,4,4,nan
0,19,3,0,0,nan
0,19,3,0,1,nan
0,19,3,0,2,nan
0,19,3,0,3,14.461207018,14.4307583186,14.9736968286
0,19,3,0,4,nan
0,19,3,1,0,nan
0,19,3,1,1,nan
0,19,3,1,2,nan
0,19,3,1,3,14.788646255,14.7518158839,14.5957163628,14.584480535,14.7716808199
0,19,3,1,4,nan
0,19,3,2,0,nan
0,19,3,2,1,nan
0,19,3,2,2,nan
0,19,3,2,3,nan
0,19,3,2,4,nan
0,19,3,3,0,nan
0,19,3,3,1,nan
0,19,3,3,2,nan
0,19,3,3,3,nan
0,19,3,3,4,nan
0,19,3,4,0,nan
0,19,3,4,1,nan
0,19,3,4,2,nan
0,19,3,4,3,nan
0,19,3,4,4,nan
0,19,4,0,0,nan
0,19,4,0,1,nan
0,19,4,0,2,nan
0,19,4,0,3,nan
0,19,4,0,4,nan
0,19,4,1,0,nan
0,19,4,1,1,nan
0,19,4,1,2,nan
0,19,4,1,3,nan
0,19,4,1,4,nan
0,19,4,2,0,nan
0,19,4,2,1,nan
0,19,4,2,2,nan
0,19,4,2,3,nan
0,19,4,2,4,nan
0,19,4,3,0,nan
0,19,4,3,1,nan
0,19,4,3,2,nan
0,19,4,3,3,nan
0,19,4,3,4,nan
0,19,4,4,0,nan
0,19,4,4,1,nan
0,19,4,4,2,nan
0,19,4,4,3,nan
0,19,4,4,4,nan
0,20,0,0,0,nan
0,20,0,0,1,nan
0,20,0,0,2,14.3962031615,14.4056771,14.6501319152,14.3159537543,14.2871102763,14.5444241895,14.6872255306,13.7667836559,13.9958687546,13.8058110092,13.8370260091,13.8313779428,13.7599779421,13.7102625248,13.7795725568,13.7231643055,14.1847969619,13.6711501622,13.7355171949,13.6508921438,13.6985725991,13.7934096194,14.26317945,13.7797434879,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.3811175681,13.2529111532,13.2129662921,13.2056793446,13.1364780728,15.0481253554,15.5807424482,15.2961700403,14.6467688063,14.8459756332,14.8771566057,14.7809852536,14.7375725515,14.6739383618,14.7906261256,15.1476111511,14.7711996963,15.1192928122,14.656677305,14.6897635162,14.9938179748,14.536043348,14.4103195064,14.5237436737,14.377693646,15.0845441229,14.8219484077,14.9451153055,14.597506499,14.540745475,14.5203531186,14.3779988215,14.4036367168,14.1347650428,14.2666627041,14.358849942,14.1399995344,14.1775959141,14.3036849464,14.6392227987,14.0744834131,14.6631550362,14.6814319656,14.6591619341,14.5431220723
0,20,0,0,3,13.8437530894,14.0973619651,14.5820132302,14.0512028145,14.654010126,14.3396353062,14.055180323,13.973260892,14.1183867227,15.3271606236,14.6949560893,14.6908962842,14.5016845759,14.5100728308,14.8103234967,15.01345332
0,20,0,0,4,nan
0,20,0,1,0,nan
0,20,0,1,1,nan
0,20,0,1,2,14.6451598762,14.8546131149,14.6395602799,14.6049778929,14.4179856217,14.3795076544,13.8876439509,13.76714199,14.1831703151,13.7193466684,13.7416763663,13.8696652468,13.9309148712,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.1890873277,13.3585388668,13.2631935969,13.2795150766,13.2701138204,13.4689373804,13.2264213894,14.8594385869,15.2559789547,14.8547825335,14.7510725809,14.8340189512,15.2684747364,14.6182106979,15.0150077651,14.7873667553,14.7944112808,14.7039302996,14.7503869008,14.6426141479,14.5489976245,14.8518604976,14.5774340348,14.4948933132,14.6611857455,15.1285475147,14.5602861643,14.3462258296,14.4016174625,14.8371405878,14.4570062973,14.4317826435,14.4687788649,14.5844421218,14.6189209629,14.9047315844,14.6095909195,14.3950443156,14.4978369395,14.3865883265,14.2035011226,14.0706808296,14.8592954544,14.6747450972,14.6582632079,14.6870267717,14.6771673174
0,20,0,1,3,14.038160527,13.8772238534,13.7670102352,14.1185113163,13.8491433256,13.8808854866,13.8671795844,13.8564897221,13.8045942783,13.8299236575,14.9379502213,14.4033845954,14.2882387863,14.1247481896,14.0483176313,13.8413879095,13.7457761568,13.4893605675,14.6950237423,14.7745872709,14.6767538928,14.5245956943,14.5429410324,15.0313757946,14.7213065147,15.3636021614
0,20,0,1,4,nan
0,20,0,2,0,nan
0,20,0,2,1,nan
0,20,0,2,2,nan
0,20,0,2,3,nan
0,20,0,2,4,nan
0,20,0,3,0,nan
0,20,0,3,1,nan
0,20,0,3,2,nan
0,20,0,3,3,nan
0,20,0,3,4,nan
0,20,0,4,0,nan
0,20,0,4,1,nan
0,20,0,4,2,nan
0,20,0,4,3,nan
0,20,0,4,4,nan
0,20,1,0,0,nan
0,20,1,0,1,nan
0,20,1,0,2,14.3771346194,14.903137888,14.7494953263,14.6192378637,14.8204609575,14.7261395745,14.9738390542,15.2465979306,15.0342141944
0,20,1,0,3,14.5406497885,14.4690511268,14.5459373984
0,20,1,0,4,nan
0,20,1,1,0,nan
0,20,1,1,1,nan
0,20,1,1,2,14.7305243293,14.8180423765,14.542387898,14.4923022309,14.5840760058,14.758841067,14.8126406957,14.870986003,15.6064381606
0,20,1,1,3,15.1608997969
0,20,1,1,4,nan
0,20,1,2,0,nan
0,20,1,2,1,nan
0,20,1,2,2,nan
0,20,1,2,3,nan
0,20,1,2,4,nan
0,20,1,3,0,nan
0,20,1,3,1,nan
0,20,1,3,2,nan
0,20,1,3,3,nan
0,20,1,3,4,nan
0,20,1,4,0,nan
0,20,1,4,1,nan
0,20,1,4,2,nan
0,20,1,4,3,nan
0,20,1,4,4,nan
0,20,2,0,0,nan
0,20,2,0,1,nan
0,20,2,0,2,15.355826016,15.0573564546,14.8120183196,14.9567087581
0,20,2,0,3,14.5381177719,14.5505544119,15.0222928545,14.6838579598
0,20,2,0,4,nan
0,20,2,1,0,nan
0,20,2,1,1,nan
0,20,2,1,2,14.8382145042,14.8012730262,14.9436856874,15.6687082909
0,20,2,1,3,14.5983348322,14.8390677822
0,20,2,1,4,nan
0,20,2,2,0,nan
0,20,2,2,1,nan
0,20,2,2,2,nan
0,20,2,2,3,nan
0,20,2,2,4,nan
0,20,2,3,0,nan
0,20,2,3,1,nan
0,20,2,3,2,nan
0,20,2,3,3,nan
0,20,2,3,4,nan
0,20,2,4,0,nan
0,20,2,4,1,nan
0,20,2,4,2,nan
0,20,2,4,3,nan
0,20,2,4,4,nan
0,20,3,0,0,nan
0,20,3,0,1,nan
0,20,3,0,2,14.7286739742,14.8192759226
0,20,3,0,3,nan
0,20,3,0,4,nan
0,20,3,1,0,nan
0,20,3,1,1,nan
0,20,3,1,2,nan
0,20,3,1,3,14.861044524
0,20,3,1,4,nan
0,20,3,2,0,nan
0,20,3,2,1,nan
0,20,3,2,2,nan
0,20,3,2,3,nan
0,20,3,2,4,nan
0,20,3,3,0,nan
0,20,3,3,1,nan
0,20,3,3,2,nan
0,20,3,3,3,nan
0,20,3,3,4,nan
0,20,3,4,0,nan
0,20,3,4,1,nan
0,20,3,4,2,nan
0,20,3,4,3,nan
0,20,3,4,4,nan
0,20,4,0,0,nan
0,20,4,0,1,nan
0,20,4,0,2,nan
0,20,4,0,3,nan
0,20,4,0,4,nan
0,20,4,1,0,nan
0,20,4,1,1,nan
0,20,4,1,2,nan
0,20,4,1,3,nan
0,20,4,1,4,nan
0,20,4,2,0,nan
0,20,4,2,1,nan
0,20,4,2,2,nan
0,20,4,2,3,nan
0,20,4,2,4,nan
0,20,4,3,0,nan
0,20,4,3,1,nan
0,20,4,3,2,nan
0,20,4,3,3,nan
0,20,4,3,4,nan
0,20,4,4,0,nan
0,20,4,4,1,nan
0,20,4,4,2,nan
0,20,4,4,3,nan
0,20,4,4,4,nan
0,21,0,0,0,nan
0,21,0,0,1,nan
0,21,0,0,2,14.3328752114,14.3900463367,14.245586043,14.2713273775,14.4572954543,14.4249340786,13.95429127,14.1893945091,13.8385319704,13.7997165718,13.8465267024,14.2092939013,13.8988330926,13.8150139032,13.7117644634,13.6963684679,14.1814306372,13.8307011416,13.6242904488,13.7085870902,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.2275037263,13.319809854,13.5073474126,13.1214038549,13.1368623014,13.757981676,13.8041010226,13.8300739873,13.8571096666,13.9544285767,13.7343975662,14.7144285536,14.686438468,14.6753929894,15.0861602218,14.8651440211,14.8482684374,14.8518679263,14.8260510836,14.7578943873,14.6907573891,14.9038300771,14.7174588449,14.7591283472,14.7051569189,14.697244233,14.6846623655,14.988591192,14.7046576298,14.6134420938,14.9937106321,14.5801709725,14.7736929227,14.7763293541,14.5430965001,14.7870209464,14.6952584457,14.8648694697,14.1999230358,14.4493503814,14.3565386611,14.3434695412,14.2606393014,14.6825996,14.4655433031,14.9491276874,14.2417682293,14.5528648955,14.4205452012,14.3152340136,14.6894628124,14.4002818257,14.4626875743,14.5240119511,14.7444121864,14.491314149,14.3926385374,14.331631359,14.1343079834,14.1720768586,14.1033252196,14.1018048008,14.1791110018,14.0297876871,14.4319645118,14.5668894462,14.8358537555,14.4498348992,14.499737825,14.427865946,14.3318129771,14.5728811541,14.3961929738,14.6032160454,14.5376985856
0,21,0,0,3,13.9767754825,13.903210539,13.7700429155,13.5110905808,13.5407962462,13.4362796455,13.8210716535,13.4838955979,14.2041436469,13.7771759971,13.970163748,14.0366629429,14.8317391578,14.738106747,14.8350347856,14.726068192,14.9019432461,14.767020834
0,21,0,0,4,nan
0,21,0,1,0,nan
0,21,0,1,1,nan
0,21,0,1,2,14.6004811227,14.3523921242,14.1631840751,14.1323566295,14.7926136793,14.3123520595,13.9505215178,13.9344915278,13.8026712183,13.6917372656,13.7415942325,13.7713431309,13.7371249538,13.6329697222,14.1287706774,14.089932297,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.2726377161,13.2741492096,13.251283127,13.1678728343,13.1932863082,13.5047899959,13.1939544493,13.8665203885,14.7994459112,14.6622233665,15.2395133362,14.8080151871,14.7737383501,14.7246563019,14.7732240256,14.7231179483,14.5460833706,14.5689502495,14.6273747689,14.4968981594,14.391908916,14.5904625019,14.436738267,14.3521290315,14.3306905077,14.694612775,14.4933236221,14.6845536158,14.5194071008,14.3849303502,14.594853124,14.5491223265,14.6137958329,14.8249110079,14.4742553902,14.4639733531,14.5851896445,14.3713822853,14.3482274909,14.3460582237,14.4167103569,14.4655750651,14.0942708596,14.1664214929,13.979697978,13.9862333529,14.5062676607,14.3390906358,14.4809693743,14.7085303274,14.2755051177,14.1177151068,14.0981733154,14.2003276095
0,21,0,1,3,14.0131787686,13.8256743031,14.5380985841,14.232473068,13.6010974344,13.6338619288,14.203661364
0,21,0,1,4,nan
0,21,0,2,0,nan
0,21,0,2,1,nan
0,21,0,2,2,nan
0,21,0,2,3,nan
0,21,0,2,4,nan
0,21,0,3,0,nan
0,21,0,3,1,nan
0,21,0,3,2,nan
0,21,0,3,3,nan
0,21,0,3,4,nan
0,21,0,4,0,nan
0,21,0,4,1,nan
0,21,0,4,2,nan
0,21,0,4,3,nan
0,21,0,4,4,nan
0,21,1,0,0,nan
0,21,1,0,1,nan
0,21,1,0,2,14.8373515805,14.4047816843,14.2674559869,14.3901679264,14.3555838159,14.3375870786,14.3375710074
0,21,1,0,3,nan
0,21,1,0,4,nan
0,21,1,1,0,nan
0,21,1,1,1,nan
0,21,1,1,2,14.5596244271,14.5121198945,14.2956592707,14.2746171864,14.7234602938,15.0875459408,14.9272111997
0,21,1,1,3,nan
0,21,1,1,4,nan
0,21,1,2,0,nan
0,21,1,2,1,nan
0,21,1,2,2,nan
0,21,1,2,3,nan
0,21,1,2,4,nan
0,21,1,3,0,nan
0,21,1,3,1,nan
0,21,1,3,2,nan
0,21,1,3,3,nan
0,21,1,3,4,nan
0,21,1,4,0,nan
0,21,1,4,1,nan
0,21,1,4,2,nan
0,21,1,4,3,nan
0,21,1,4,4,nan
0,21,2,0,0,nan
0,21,2,0,1,nan
0,21,2,0,2,14.9943631915
0,21,2,0,3,nan
0,21,2,0,4,nan
0,21,2,1,0,nan
0,21,2,1,1,nan
0,21,2,1,2,14.6695896093,14.7175517595,14.7678528895,14.7784655217,14.7393483215
0,21,2,1,3,nan
0,21,2,1,4,nan
0,21,2,2,0,nan
0,21,2,2,1,nan
0,21,2,2,2,nan
0,21,2,2,3,nan
0,21,2,2,4,nan
0,21,2,3,0,nan
0,21,2,3,1,nan
0,21,2,3,2,nan
0,21,2,3,3,nan
0,21,2,3,4,nan
0,21,2,4,0,nan
0,21,2,4,1,nan
0,21,2,4,2,nan
0,21,2,4,3,nan
0,21,2,4,4,nan
0,21,3,0,0,nan
0,21,3,0,1,nan
0,21,3,0,2,14.8241072574,14.8593682627
0,21,3,0,3,nan
0,21,3,0,4,nan
0,21,3,1,0,nan
0,21,3,1,1,nan
0,21,3,1,2,14.9248794242,14.979225533,14.7835503926,14.8442544362
0,21,3,1,3,nan
0,21,3,1,4,nan
0,21,3,2,0,nan
0,21,3,2,1,nan
0,21,3,2,2,nan
0,21,3,2,3,nan
0,21,3,2,4,nan
0,21,3,3,0,nan
0,21,3,3,1,nan
0,21,3,3,2,nan
0,21,3,3,3,nan
0,21,3,3,4,nan
0,21,3,4,0,nan
0,21,3,4,1,nan
0,21,3,4,2,nan
0,21,3,4,3,nan
0,21,3,4,4,nan
0,21,4,0,0,nan
0,21,4,0,1,nan
0,21,4,0,2,nan
0,21,4,0,3,nan
0,21,4,0,4,nan
0,21,4,1,0,nan
0,21,4,1,1,nan
0,21,4,1,2,nan
0,21,4,1,3,nan
0,21,4,1,4,nan
0,21,4,2,0,nan
0,21,4,2,1,nan
0,21,4,2,2,nan
0,21,4,2,3,nan
0,21,4,2,4,nan
0,21,4,3,0,nan
0,21,4,3,1,nan
0,21,4,3,2,nan
0,21,4,3,3,nan
0,21,4,3,4,nan
0,21,4,4,0,nan
0,21,4,4,1,nan
0,21,4,4,2,nan
0,21,4,4,3,nan
0,21,4,4,4,nan
0,22,0,0,0,nan
0,22,0,0,1,nan
0,22,0,0,2,14.2194299464,14.1840736824,14.1347268711,14.2193808592,14.1245073063,14.4883158231,14.4212010228,14.4883759028,13.7310200688,13.8623640779,14.1574914375,13.8061975666,13.6918025741,13.6171739249,13.6895620694,14.108241247,13.7528287831,13.6423433316,13.6271500124,13.9233975447,13.880186841,13.6409751688,13.9853477478,13.536279295,13.555873758,13.9383053207,13.5525311913,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.1757970929,13.2740594731,12.9186527826,12.9946817258,13.9783118963,13.5639952983,13.3117449523,13.2914625081,14.9643085493,14.1034665012,14.4784964039,14.1179633275,14.9274720768,15.0948988673,14.7964872564,14.7733906136,14.8527467445,14.8028908996,14.730887677,14.7784984247,14.7191143983,14.1219591986,13.9489405674,14.0485302357,13.9602206308,13.9215032914,13.7911059701,13.8037415869,13.9080948729,14.1409685639,14.7092638102,14.6827103804,14.2132719666,14.5201787116,14.5436942733,14.3128848809,14.4218692799,14.1130311205,14.0926747107,14.1024202606,14.298701722,14.5492746403,14.6999382575,14.5285937557,14.2614132112,14.1263688604,14.1100617793,14.582173323,14.2552794232,14.2043855739,14.7241471688,14.3933386121,14.3689970737,14.330649102,14.3758800331,14.3974852506,14.5330729458,14.3352168863,14.4507503797,14.2896220547,14.3006737408,14.4377367051,14.2553068021,14.1341452529,14.6410627291,14.1213551845,13.8450988176,13.9314020345,14.1988845587,14.0625885884,14.7776828774,14.6027267887,14.8055209176,14.6144566238,14.2270992842,14.1573380347,14.2077823795,14.1363368159
0,22,0,0,3,14.0667723674,14.2596402189,13.9661631918,13.9800528274,13.8967125811,13.9893844651
0,22,0,0,4,nan
0,22,0,1,0,nan
0,22,0,1,1,nan
0,22,0,1,2,14.5392665405,14.2670497722,14.1984632565,14.501307256,14.2159167059,14.2635331184,14.3649899309,13.7727244405,13.4778452249,13.5612918576,13.521727243,13.3715821288,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.1036191671,13.1183069905,13.3974079209,12.8668040353,12.9519811808,12.9803756455,13.3665793413,13.0177039559,13.9793041522,13.8014305759,13.7236751521,13.9257717223,13.6085127646,13.6434248693,13.1142015005,12.9236995287,14.8321710215,14.7950084759,14.7734058783,14.1867064976,14.0148786138,14.0665842641,14.0387812363,14.0264753214,14.8068673426,14.9047604407,14.4488030205,13.948204044,13.8142731356,14.3812563276,14.2281778854,14.2610818049,14.3849402278,14.51532547,14.5078585204,14.4272565915,14.7412083106,14.5373145633,14.6195077946,14.188569247,14.3507975545,14.3919226167,14.4397890582,14.7610798345,14.4572364522,14.3723456714,14.4610561539,14.5917375264,14.694156583,14.3668552959,14.2645645731,14.0493981825,13.8415376352,14.1132749764,14.3929394324,13.9813381925,14.181483033,14.1177831634,14.6214015833,14.415441176,14.8083629889,14.4235758627,14.536462313,14.6232252304,14.7285905304,14.733416909,14.2962332319,14.2024581763,14.5150170355,14.2193810926,14.1285559145,14.0850729431,14.122438419,14.7841591794
0,22,0,1,3,14.5401091675,14.1129533113,14.0640576194,14.1830155101,14.0236068788,14.0005135105
0,22,0,1,4,nan
0,22,0,2,0,nan
0,22,0,2,1,nan
0,22,0,2,2,nan
0,22,0,2,3,nan
0,22,0,2,4,nan
0,22,0,3,0,nan
0,22,0,3,1,nan
0,22,0,3,2,nan
0,22,0,3,3,nan
0,22,0,3,4,nan
0,22,0,4,0,nan
0,22,0,4,1,nan
0,22,0,4,2,nan
0,22,0,4,3,nan
0,22,0,4,4,nan
0,22,1,0,0,nan
0,22,1,0,1,nan
0,22,1,0,2,14.6910328998,14.3049946596,14.363453142,14.3021360276,14.6478921759,14.7163130943,14.3876281503
0,22,1,0,3,nan
0,22,1,0,4,nan
0,22,1,1,0,nan
0,22,1,1,1,nan
0,22,1,1,2,14.3410214122,14.4541905841,14.2677572662,14.3643785385,14.9663936953,14.9592985662
0,22,1,1,3,nan
0,22,1,1,4,nan
0,22,1,2,0,nan
0,22,1,2,1,nan
0,22,1,2,2,nan
0,22,1,2,3,nan
0,22,1,2,4,nan
0,22,1,3,0,nan
0,22,1,3,1,nan
0,22,1,3,2,nan
0,22,1,3,3,nan
0,22,1,3,4,nan
0,22,1,4,0,nan
0,22,1,4,1,nan
0,22,1,4,2,nan
0,22,1,4,3,nan
0,22,1,4,4,nan
0,22,2,0,0,nan
0,22,2,0,1,nan
0,22,2,0,2,nan
0,22,2,0,3,nan
0,22,2,0,4,nan
0,22,2,1,0,nan
0,22,2,1,1,nan
0,22,2,1,2,nan
0,22,2,1,3,nan
0,22,2,1,4,nan
0,22,2,2,0,nan
0,22,2,2,1,nan
0,22,2,2,2,nan
0,22,2,2,3,nan
0,22,2,2,4,nan
0,22,2,3,0,nan
0,22,2,3,1,nan
0,22,2,3,2,nan
0,22,2,3,3,nan
0,22,2,3,4,nan
0,22,2,4,0,nan
0,22,2,4,1,nan
0,22,2,4,2,nan
0,22,2,4,3,nan
0,22,2,4,4,nan
0,22,3,0,0,nan
0,22,3,0,1,nan
0,22,3,0,2,nan
0,22,3,0,3,nan
0,22,3,0,4,nan
0,22,3,1,0,nan
0,22,3,1,1,nan
0,22,3,1,2,nan
0,22,3,1,3,nan
0,22,3,1,4,nan
0,22,3,2,0,nan
0,22,3,2,1,nan
0,22,3,2,2,nan
0,22,3,2,3,nan
0,22,3,2,4,nan
0,22,3,3,0,nan
0,22,3,3,1,nan
0,22,3,3,2,nan
0,22,3,3,3,nan
0,22,3,3,4,nan
0,22,3,4,0,nan
0,22,3,4,1,nan
0,22,3,4,2,nan
0,22,3,4,3,nan
0,22,3,4,4,nan
0,22,4,0,0,nan
0,22,4,0,1,nan
0,22,4,0,2,nan
0,22,4,0,3,nan
0,22,4,0,4,nan
0,22,4,1,0,nan
0,22,4,1,1,nan
0,22,4,1,2,nan
0,22,4,1,3,nan
0,22,4,1,4,nan
0,22,4,2,0,nan
0,22,4,2,1,nan
0,22,4,2,2,nan
0,22,4,2,3,nan
0,22,4,2,4,nan
0,22,4,3,0,nan
0,22,4,3,1,nan
0,22,4,3,2,nan
0,22,4,3,3,nan
0,22,4,3,4,nan
0,22,4,4,0,nan
0,22,4,4,1,nan
0,22,4,4,2,nan
0,22,4,4,3,nan
0,22,4,4,4,nan
0,23,0,0,0,nan
0,23,0,0,1,13.3837623975,13.4562161447,13.8274786213,13.5596442421,0.0,0.0,0.0,0.0,0.0
0,23,0,0,2,14.3997193783,14.3123715619,14.0948156319,14.1827180616,14.4509325689,14.1249949427,14.1589543579,14.3190566921,14.5754145092,14.2763953239,14.1778471897,13.6719766302,13.6787884975,14.0115215945,13.5498992947,13.5358871553,13.5135134112,13.5252216769,13.5556622142,13.9660287106,13.5529397787,0.0,0.0,0.0,0.0,0.0,0.0,0.0,12.9674437046,13.429344699,12.9174137842,13.13511527,13.1509666062,13.029139722,13.0353667928,13.0206516283,13.3815863358,12.8962592938,13.0401470443,13.3690197906,13.916806937,14.29675181,13.9566443646,14.2479400705,14.1090697667,14.0249992582,14.5726860989,14.5787871638,14.6095217825,14.5990196295,14.5335614914,14.4491991771,13.6026989093,14.0969008585,13.773827901,13.7363607734,13.6430987005,13.6557751391,14.2617351466,14.1772355458,14.2825426293,14.3362992098,14.3470362929,14.8800728967,14.4673798318,14.2894120737,14.2434392391,14.1468341911,14.3068169131,14.1344098401,14.1325206032,14.1091441032,14.1982268379,14.4248718023,14.1681713565,14.0009029277,13.9952624349,14.2017523626,14.1186952516,13.6194362175,13.553814072,14.0723083274,14.1649275422,14.262606964,14.4088998742,14.0827743889,13.3921206388,14.0364584422,14.030864806,13.8818574027,13.658566045,13.5323194731,13.4429072494,13.3660798508,14.5786551927,14.2977243508,14.243265416,14.1038161148,13.7618970158,13.4790825738,14.8881412827,14.6181312203,14.5750485422,14.7874473286,13.9354724766,13.9113873673,13.9049676271,14.1651662657,13.9009805288
0,23,0,0,3,14.2634063814
0,23,0,0,4,nan
0,23,0,1,0,nan
0,23,0,1,1,13.4838906011,13.4397776694,13.468626318,13.8316313829,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0,23,0,1,2,14.074782375,14.0636026824,14.1884242414,14.1356145415,14.428920283,14.3446583062,14.1542694434,14.2633750538,13.5558556188,13.4021946806,13.4135732365,13.5914099925,13.8778952047,13.5409820837,0.0,0.0,0.0,0.0,0.0,12.9413983491,12.9419815928,13.0159629836,12.9819052337,13.0084604506,12.9960766449,13.4129605766,13.182085745,13.4753867623,12.9374194954,13.0354876893,12.8605761515,14.0428133635,13.8487714413,14.0215463056,14.0959767203,13.8828952402,13.8469265939,14.7898746854,14.4803137026,14.5541489707,14.5377221914,14.8518138997,14.6742921666,13.7143523027,13.6306577091,13.620437383,13.6628911303,13.6217456833,14.0298077485,14.6612460627,14.3314471306,14.2632730199,14.3725560758,14.3697154364,14.6436022679,14.3243389876,14.6545441033,14.1165177375,14.2668839693,14.1839118011,14.0729632107,14.1453113131,13.8880479841,13.8990555111,14.3874612471,14.0584161341,14.2801253632,14.0537937351,13.5134173497,13.3472602501,13.3844689521,13.3658801222,13.7165595931,13.7777317059,13.4365161844,13.3043915362,13.43706759,13.869425374,13.4249494829,13.8525836059,13.4088105809,14.2545414421,14.1932189229,13.8078378227,13.2202270339,13.2645353349,13.45210366,14.8295317484,14.6146389815,14.5533191778,14.5415433973,14.7064613395,14.5363319963,14.4230679726,14.8193067444,14.2440753856,14.1275244469,14.3999680616,14.1918713411,13.8784188066,13.911267108,13.9786633486
0,23,0,1,3,14.3706962035,13.8196800926
0,23,0,1,4,nan
0,23,0,2,0,nan
0,23,0,2,1,nan
0,23,0,2,2,nan
0,23,0,2,3,nan
0,23,0,2,4,nan
0,23,0,3,0,nan
0,23,0,3,1,nan
0,23,0,3,2,nan
0,23,0,3,3,nan
0,23,0,3,4,nan
0,23,0,4,0,nan
0,23,0,4,1,nan
0,23,0,4,2,nan
0,23,0,4,3,nan
0,23,0,4,4,nan
0,23,1,0,0,nan
0,23,1,0,1,nan
0,23,1,0,2,14.5835987782,14.2643486029
0,23,1,0,3,nan
0,23,1,0,4,nan
0,23,1,1,0,nan
0,23,1,1,1,nan
0,23,1,1,2,14.1432639766,14.2435809634,14.4235569082,14.8006246609
0,23,1,1,3,nan
0,23,1,1,4,nan
0,23,1,2,0,nan
0,23,1,2,1,nan
0,23,1,2,2,nan
0,23,1,2,3,nan
0,23,1,2,4,nan
0,23,1,3,0,nan
0,23,1,3,1,nan
0,23,1,3,2,nan
0,23,1,3,3,nan
0,23,1,3,4,nan
0,23,1,4,0,nan
0,23,1,4,1,nan
0,23,1,4,2,nan
0,23,1,4,3,nan
0,23,1,4,4,nan
0,23,2,0,0,nan
0,23,2,0,1,nan
0,23,2,0,2,nan
0,23,2,0,3,nan
0,23,2,0,4,nan
0,23,2,1,0,nan
0,23,2,1,1,nan
0,23,2,1,2,nan
0,23,2,1,3,nan
0,23,2,1,4,nan
0,23,2,2,0,nan
0,23,2,2,1,nan
0,23,2,2,2,nan
0,23,2,2,3,nan
0,23,2,2,4,nan
0,23,2,3,0,nan
0,23,2,3,1,nan
0,23,2,3,2,nan
0,23,2,3,3,nan
0,23,2,3,4,nan
0,23,2,4,0,nan
0,23,2,4,1,nan
0,23,2,4,2,nan
0,23,2,4,3,nan
0,23,2,4,4,nan
0,23,3,0,0,nan
0,23,3,0,1,nan
0,23,3,0,2,nan
0,23,3,0,3,nan
0,23,3,0,4,nan
0,23,3,1,0,nan
0,23,3,1,1,nan
0,23,3,1,2,nan
0,23,3,1,3,nan
0,23,3,1,4,nan
0,23,3,2,0,nan
0,23,3,2,1,nan
0,23,3,2,2,nan
0,23,3,2,3,nan
0,23,3,2,4,nan
0,23,3,3,0,nan
0,23,3,3,1,nan
0,23,3,3,2,nan
0,23,3,3,3,nan
0,23,3,3,4,nan
0,23,3,4,0,nan
0,23,3,4,1,nan
0,23,3,4,2,nan
0,23,3,4,3,nan
0,23,3,4,4,nan
0,23,4,0,0,nan
0,23,4,0,1,nan
0,23,4,0,2,nan
0,23,4,0,3,nan
0,23,4,0,4,nan
0,23,4,1,0,nan
0,23,4,1,1,nan
0,23,4,1,2,nan
0,23,4,1,3,nan
0,23,4,1,4,nan
0,23,4,2,0,nan
0,23,4,2,1,nan
0,23,4,2,2,nan
0,23,4,2,3,nan
0,23,4,2,4,nan
0,23,4,3,0,nan
0,23,4,3,1,nan
0,23,4,3,2,nan
0,23,4,3,3,nan
0,23,4,3,4,nan
0,23,4,4,0,nan
0,23,4,4,1,nan
0,23,4,4,2,nan
0,23,4,4,3,nan
0,23,4,4,4,nan
1,0,0,0,0,nan
1,0,0,0,1,14.6409950925,14.6560421423,14.3179984104,14.149727457,13.9610388014,13.8811131225,14.8285540036,15.121573469,15.2383253809,14.7749157518,14.5923528158,14.7603736618,14.6668551442,14.8513312368,14.9792209279,13.550711342,13.6692999145,13.6624215806,13.8642737775,13.6606051587,13.6419670979,13.7227789944,13.4860798072,13.4414094572,13.8761885728,13.5224639709,14.1845300029,13.8750610942,14.0078210983,13.3232316482,13.6704506453,14.7248827624,14.3062231476,14.3998522227,15.113066678,14.1777723048,13.1806437882,13.4734805156,13.0829991439,13.0931174659,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0,0,0,2,13.545003426,13.4593553361,14.3330006383,14.2174997558,14.0232907667,13.7588473009,14.1572480366,15.459180126,14.8349908158,14.6210770655,14.8618106458,14.7244381326,14.0232367022,14.7920142949,14.4207857426,14.1962780204,13.9377759525,14.096910879,14.798720493,15.7837340004,15.5704963396,15.2363938257,14.9269294387,14.670621136,14.5467172414,15.7737887963,14.836541769,14.4173249924,14.3679198418,14.3501526129,14.5202640631,14.379946059,14.6289123921,15.1679223139,14.1102182349,14.0464996042,14.0460055132,14.0431022509,14.0427641471,14.3821301065,14.0444199449,14.1075432547,14.2389949464,14.0953011466,14.3168221152,13.9622017911,13.8333747048,14.2639474538,14.3220385921,14.2376692414,14.1670337325,13.7401407915,13.6525733232,13.3898867047,13.0527482039,13.1031800655,13.2463775289,12.8073657958,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.3513732902,14.909573213,14.5374102655,14.3087659275,14.3587834123,13.791563894,13.8460313732,14.2825114551,13.0161279186,13.0434540959,13.0578341947,13.4675310401,13.1018835306,13.357477815,14.7156612547,14.6694405852,14.3937444111,14.4209855781,13.7101813097,14.3268266444,13.5408185118,13.5788253328,13.5262738509,13.6286243862,14.019068013,13.7179304569,13.6190835847,13.7385364362,13.9857891373,14.4653354013,14.5562481083,15.2787140705,15.0406445861,14.8161555872,15.0721977154,15.1015938715,14.8387091448,14.871629678,14.8461248075,15.0142207806,14.5529898662,14.6284819689,14.6833968895,14.9763865783,14.5492056131,14.5512817249,14.8593468589,14.9520624514,14.6503083805,14.4314327126,14.5202544696,14.2610721385,14.1572690752,14.8147086027,14.4615093113,14.3813125183,14.4670972072,14.4591543305,14.2651165308,14.0913283362,14.658468156,14.3006608847,14.1482879663,14.6252965128,14.3881999035,14.1068926641,14.1488974012,14.2548288689,14.6682734483,14.2218616721,14.1694167228,14.518436584,14.7821387546,14.7442605692,14.4531110139,14.2643450207,14.4752840575,14.4568694281,14.2571669337,14.1696883657,14.2049590468,14.162616723,14.2988393745,14.7074253087,14.7677879155,14.7757202245,14.9296215816,14.7936089733,15.1627905028,14.7917889165,14.6820199349,14.6154502994,14.6245969256,14.8717488976,14.8928267633,15.3864598069,14.7897834724,14.7681293347,15.3782682973,14.9157449094,14.842999522,14.7735627368,14.4226537235,14.6390231757,15.3543788791,14.4409045089,14.4503801237,14.4991616952,14.0519713064,14.3392933821,13.9851799731,14.4128326136,14.2329084419,14.1144811132,14.3877408193,14.6272887777,14.8222823989,14.6419032355,15.4104723233,14.3386821123,14.401450742,14.041350675,15.1838736246,14.9216733783,15.4672776549,15.2655820141,15.2548382811,14.790594127,14.8631690151,14.82906176,14.5560811043,14.7212493777,14.7212354526,14.7918256362,13.6511409723,13.4702932351,13.468092469,13.867005923,13.4110636283,13.4833517972,13.6904951729,13.4769688613,15.0793298777,15.0290708261,14.816478302,15.2326779481,15.7106442284,14.9661798325,14.8630720648,14.823326077,15.0409996536,14.6709346771,14.7587833603,14.6276251778,14.4662839924,14.1430509822,14.4800833134,14.3788501102,14.3170395454,14.292777162,14.1750563627,13.9545086331,13.9815546037,14.123259037,13.9559671947,14.3615590992,13.9983412159,13.8727411822,13.7102316828,13.4739527924,13.3626854242,13.3603320512,13.8643338865,13.7062108483,13.7473718757,13.1802172945,13.2226243499,14.2373751402,14.5585032772,14.2434053421,14.6245203567,14.0678960494,14.0926838302,14.6766545828,14.6524351063,14.5445889348,14.8470733214,14.7798806296,15.1480841812,14.6038574766,14.3759419157,14.3779223933,15.2956777201,15.5946023443,15.5701372818,15.1720097646,15.5121588031,14.8079451167,14.8599565815,14.8778741612,15.0688052767,15.2870467943,14.7331655149
1,0,0,0,3,nan
1,0,0,0,4,nan
1,0,0,1,0,nan
1,0,0,1,1,14.794571297,14.7406681051,14.6587347861,15.0590385009,14.2849907309,14.6972400463,15.0426882019,15.3592353553,15.1844907448,14.5714322936,14.5766413164,13.6603056546,14.3696687187,14.341269024,14.3254406251,14.9044142681,14.8151903766,14.0756553733,14.0564448773,13.3451897806,13.1455882902,13.0093664563,0.0,0.0,0.0,0.0,0.0,0.0
1,0,0,1,2,13.3611018445,13.2589027803,13.5408000721,13.646105867,13.6343317988,14.0289457525,13.7431877562,13.8263303389,13.8105870379,13.6810384847,14.4690341043,14.9373547265,14.0875089963,13.693801018,13.6858017252,13.5020983291,13.4464323025,13.9300137069,15.0502808017,14.7085581168,14.7141305482,15.1263056546,15.7346978286,14.7277445936,14.5412154121,14.5147987448,14.7403096539,15.1768315776,14.7215740805,14.7620865209,14.5909903092,14.8688634441,14.5523327693,14.7097842734,14.1048314621,14.1489262123,14.0307223212,13.9630506504,13.97697457,13.9942915492,13.952822988,14.239548679,14.1435386952,13.9461359884,14.3004836389,12.9873971066,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.0223364921,13.9612921199,14.0510037468,13.7530944245,13.0556191558,13.077466187,13.1333760271,12.9972290819,12.9538797222,13.0354096462,14.5191514965,14.4312712919,14.7201070984,14.7069575489,14.6721023223,14.0749713367,13.7794349598,14.1554977525,13.8920275352,15.1457081739,14.8033611262,14.8699006113,14.4515805734,14.6658355066,14.4245714177,14.4435214652,15.1427679417,15.0897705617,15.5701814698,15.3260616556,15.0237561319,14.7635392561,14.7353832347,14.6020858123,14.5259045728,14.121357267,14.3243422284,14.190505455,15.0587081064,14.793242591,14.2885453427,14.1235705682,14.1130649938,14.5934878775,14.8875853697,14.4619935155,14.5020187109,15.044850621,15.1661384344,14.7752466583,14.219862525,14.6322233213,14.4931870727,14.1549992376,14.3048694648,14.210322791,14.1913250912,14.6155562089,14.442266829,14.2886977124,14.6333219665,14.5063271413,14.3886846907,14.8346711019,14.4900354869,14.422235899,14.3836603647,14.8234125153,14.7718839361,14.9280395028,14.3028643721,14.1742877179,14.2369855691,14.7382335337,14.9177571466,14.9360699266,15.3755069676,15.4733465874,14.8078916283,14.9464074849,14.4431683015,14.630140518,15.440705385,14.7440860854,13.9022379251,13.8899391294,14.0570780757,14.1744364733,14.0756427043,13.9477544763,14.1890933897,14.1116507499,14.3211419756,14.3304267063,14.5812203151,14.5546943906,14.7322230915,14.3473492177,14.2518903346,14.2908174362,14.6141192163,14.6822098884,14.6608030597,15.1247161373,15.066818089,14.6657919884,14.9429490818,15.0563432362,15.2941598807,14.8985328302,15.1951889325,14.7657297528,14.7626171133,14.714286093,15.1350094582,15.1590946733,14.7542019137,15.1662222723,13.5039391194,13.6946993678,13.6111249683,13.5386297107,15.0941949593,14.9539128928,14.8309707099,14.9318018542,15.3765949482,14.5784252979,14.7547340698,14.9007210653,15.295491967,14.5795868384,14.6865901981,14.3364368088,14.7077959895,14.405492314,14.4706473357,14.0695462046,14.2971011828,14.2279264473,14.0085236201,14.3854428904,14.3448292812,14.0025160395,13.4543708138,13.642573253,13.2969809944,14.3844318638,14.3793364565,14.3385447058,14.3403060274,14.1044613763,14.1830126966,14.8787263064,14.7173798687,14.5681011115,15.1547707596,15.1746071598,15.1740964489,15.158817909,15.4798824289,15.3294241643,15.5593290411,14.8965872633,15.0872521387,14.8528307066,15.0346928392,14.9546718943,14.780854751
1,0,0,1,3,nan
1,0,0,1,4,nan
1,0,0,2,0,nan
1,0,0,2,1,nan
1,0,0,2,2,nan
1,0,0,2,3,nan
1,0,0,2,4,nan
1,0,0,3,0,nan
1,0,0,3,1,nan
1,0,0,3,2,nan
1,0,0,3,3,nan
1,0,0,3,4,nan
1,0,0,4,0,nan
1,0,0,4,1,nan
1,0,0,4,2,nan
1,0,0,4,3,nan
1,0,0,4,4,nan
1,0,1,0,0,nan
1,0,1,0,1,nan
1,0,1,0,2,14.4912521635,14.5878708854,14.225600249,14.1550968284,14.2761940726,14.3737743169,14.4945706017,14.4157209486
1,0,1,0,3,nan
1,0,1,0,4,nan
1,0,1,1,0,nan
1,0,1,1,1,nan
1,0,1,1,2,14.9489533019,14.2454128608,14.6661226123,14.247882133,14.4541999031,14.3010581234
1,0,1,1,3,nan
1,0,1,1,4,nan
1,0,1,2,0,nan
1,0,1,2,1,nan
1,0,1,2,2,nan
1,0,1,2,3,nan
1,0,1,2,4,nan
1,0,1,3,0,nan
1,0,1,3,1,nan
1,0,1,3,2,nan
1,0,1,3,3,nan
1,0,1,3,4,nan
1,0,1,4,0,nan
1,0,1,4,1,nan
1,0,1,4,2,nan
1,0,1,4,3,nan
1,0,1,4,4,nan
1,0,2,0,0,nan
1,0,2,0,1,nan
1,0,2,0,2,nan
1,0,2,0,3,nan
1,0,2,0,4,nan
1,0,2,1,0,nan
1,0,2,1,1,nan
1,0,2,1,2,nan
1,0,2,1,3,nan
1,0,2,1,4,nan
1,0,2,2,0,nan
1,0,2,2,1,nan
1,0,2,2,2,nan
1,0,2,2,3,nan
1,0,2,2,4,nan
1,0,2,3,0,nan
1,0,2,3,1,nan
1,0,2,3,2,nan
1,0,2,3,3,nan
1,0,2,3,4,nan
1,0,2,4,0,nan
1,0,2,4,1,nan
1,0,2,4,2,nan
1,0,2,4,3,nan
1,0,2,4,4,nan
1,0,3,0,0,nan
1,0,3,0,1,nan
1,0,3,0,2,nan
1,0,3,0,3,nan
1,0,3,0,4,nan
1,0,3,1,0,nan
1,0,3,1,1,nan
1,0,3,1,2,nan
1,0,3,1,3,nan
1,0,3,1,4,nan
1,0,3,2,0,nan
1,0,3,2,1,nan
1,0,3,2,2,nan
1,0,3,2,3,nan
1,0,3,2,4,nan
1,0,3,3,0,nan
1,0,3,3,1,nan
1,0,3,3,2,nan
1,0,3,3,3,nan
1,0,3,3,4,nan
1,0,3,4,0,nan
1,0,3,4,1,nan
1,0,3,4,2,nan
1,0,3,4,3,nan
1,0,3,4,4,nan
1,0,4,0,0,nan
1,0,4,0,1,nan
1,0,4,0,2,nan
1,0,4,0,3,nan
1,0,4,0,4,nan
1,0,4,1,0,nan
1,0,4,1,1,nan
1,0,4,1,2,nan
1,0,4,1,3,nan
1,0,4,1,4,nan
1,0,4,2,0,nan
1,0,4,2,1,nan
1,0,4,2,2,nan
1,0,4,2,3,nan
1,0,4,2,4,nan
1,0,4,3,0,nan
1,0,4,3,1,nan
1,0,4,3,2,nan
1,0,4,3,3,nan
1,0,4,3,4,nan
1,0,4,4,0,nan
1,0,4,4,1,nan
1,0,4,4,2,nan
1,0,4,4,3,nan
1,0,4,4,4,nan
1,1,0,0,0,nan
1,1,0,0,1,13.9146403959,13.9821999013,14.7671795354,15.306813826,14.7743544956,14.931237787,14.6838443167,15.0289630088,14.86476456,14.8111191432,14.7641142979,15.1103599037,14.7224090882,14.0118287088,14.0259915199,14.0880314867,14.1863280587,14.1919676391,14.1181174637,13.4385023912,13.5597505846,13.8053529597,13.6465919161,13.5406822915,13.5255293799,13.436996166,13.4919268811,13.8416933405,13.99200889,13.7782984715,14.3672683316,13.699200452,13.5854803029,13.3892113566,13.5819127762,13.583494187,13.4436272426,13.521198434,13.5996323077,13.5196370278,14.2214142975,14.3420510411,14.3215130953,14.7656940557,14.5649182413,13.1102114603,13.0490865047,13.5268433979,13.1274492391,13.1486540732,12.9704186818,12.9236855322,12.909530701,13.3569915914,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,1,0,0,2,13.521697405,13.8600506444,13.5142867327,13.5065015651,13.7964589654,13.5073413609,13.4976513314,13.54578598,13.6156540088,13.5059814015,13.5656834664,13.7285144618,14.4778017564,14.0531734275,14.0484439298,14.1098876589,14.1023393001,14.2750388522,14.2160601771,14.5374583719,14.4310309206,14.4590972221,14.5315470135,14.6038826776,14.3765688633,14.6368872439,14.356376472,14.6065568033,14.3015301144,14.2011502643,14.2005989455,14.3057015708,14.2502188428,14.4546658093,14.182822349,14.161983313,14.641466594,14.2068159028,14.2002748692,14.1055914482,14.1803475148,13.7891375468,13.7398485352,14.0103402569,13.6946392224,13.5789435388,13.5434278818,13.7741717642,13.0306936439,13.3132998128,13.2605422392,12.8989547114,13.2285531434,13.7748547261,13.9360844433,13.6237986608,13.9120539554,14.0125259294,13.6816582491,13.6007903623,13.8680622213,14.0473563896,13.8210343789,13.9543193579,14.00375232,14.896474184,14.4532768932,14.6255791729,14.6565812684,14.6647206306,14.6303464373,14.7059218495,15.2777255239,14.9202765395,14.8206625882,14.9557190811,14.7957722545,14.7816162814,14.5893761346,14.0335337289,13.8868190104,14.0233424722,14.0809908347,14.1458407273,14.0475134651,14.2221281595,14.1763997445,14.0270698006,14.1087704924,14.774473864,15.0154624175,14.7191732126,14.7386083177,14.1975536255,13.9915236241,14.2382953493,14.184775121,14.1423686364,14.1068070691,14.3797924306,14.2189244915,14.4160059033,14.2992856218,14.505944619,14.5949895978,14.359713835,14.3891717672,14.3743496935,14.5770867481,14.3535125887,14.3432399144,14.377385992,14.2568299791,14.1556196796,14.2870286202,14.0548325313,14.4137361057,14.5227958553,14.3456073506,14.1753507993,14.6324972429,14.6405440826,14.6968014354,14.6324140303,15.073434328,14.5297166768,14.4316231782,14.3431442613,14.4742292423,14.8439319994,15.0305316848,15.3306409385,15.0612819377,14.9354146846,14.9344159746,15.1485691687,15.1594732425,14.552534609,14.6970633871,14.777053103,14.6410140416,14.1177155719,14.0978017619,14.0790631629,14.5481482724,14.1035272079,14.257028474,14.0338031441,14.567572741,14.1462291184,14.0829307527,14.2908579076,14.57895012,14.2675229576,14.2632503879,14.2396779853,14.3967354985,14.5349876628,14.3657555279,14.2214162408,14.2065373333,14.5710689383,14.1594935732,14.24305922,14.6615559948,14.4586928213,14.9350848118,15.3929133175,15.0062858504,15.0174318429,14.9439520929,14.7605511214,14.8315015983,14.7905301519,14.6961946375,14.8867444297,15.3295862245,13.7594779418,13.2555957012,13.4640297986,13.2873816151,14.8626908758,14.7321802995,14.6805672166,14.5503243592,14.9750822018,14.7305495624,14.6628026134,14.5704156948,14.7575799508,14.1027634952,14.0144446601,14.3252567191,13.8933881111,14.2765175152,14.0441977738,14.0019989171,13.1774189506,13.3168254481,13.3883567578,13.1446717997,14.0328491198,13.8916012145,13.8977827097,14.1020769736,14.0586502068,14.765891762,14.555321711,14.582927176,14.6416581222,14.7294891242,15.1197789998,15.1592955238,15.2556933368,15.6425727339,15.1690433778,15.0845481191,15.6855601842,14.9060398621,14.777182707,14.6633158389,14.6999831676,14.8044409368,15.2863752452,14.8641688504
1,1,0,0,3,nan
1,1,0,0,4,nan
1,1,0,1,0,nan
1,1,0,1,1,14.7906857097,14.5021737303,14.1569516128,14.0466637337,13.9576605063,14.1883141649,13.8979148841,13.9609971167,13.9675787771,14.0540630865,14.0714995638,13.806904881,14.7875010289,14.9184934998,14.8050506912,15.0083674824,15.095098414,15.0058595681,15.049685827,14.7938127319,14.7168038493,14.6436442709,14.7523206856,14.6889461623,14.741901038,14.2737592687,14.2770040947,14.2461395075,13.7533095768,13.5339151981,13.4776972657,13.9252322865,13.8185598602,13.836156933,13.8976538206,13.8163937229,13.7822525081,13.7780696909,14.2617651,13.5562126327,13.4592577331,13.3875040683,13.4680666711,14.1899701333,14.6952622415,14.4456691438,14.4902696347,14.5433661745,14.7241064498,14.4179780086,12.9291832125,12.9015324659,12.9862729352,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,1,0,1,2,13.6265113634,13.6129078979,13.6074857437,13.6979036641,13.7931029379,13.5854142459,14.0387053897,13.7708051014,13.7121006129,13.5449218602,13.8976536046,13.7188853071,14.161265856,14.1847151339,14.6304781356,14.2462390331,14.4711190385,14.5956769773,14.4153714794,14.5252507878,14.2628780456,14.4162275177,14.2528566649,14.805146081,14.6167639807,14.3535410154,14.737297159,14.0767094962,14.1485323493,14.0326913732,13.7419295006,13.727107293,13.694890451,13.533790564,13.9229921993,13.0896959045,13.0342452353,12.9377480189,13.0499409196,12.9066959144,12.9946011106,13.3011190001,13.8758408289,13.8072336621,13.9377823635,13.6602563157,13.7596456443,13.8527129559,13.7531734323,13.7320545202,13.5853679114,13.8150673899,13.7527929425,13.7247995637,14.6306824664,14.5571471617,14.5480114911,14.4781764825,14.4466517222,15.0250660435,14.9014775177,14.8090162554,14.8909889748,14.8706220676,14.6482729793,14.5380990246,14.543796199,14.1034777087,13.9572662385,14.0459034765,14.2652564239,13.8808825666,14.3945214454,14.1621241947,14.2310916664,14.1252610663,14.0895970945,14.1881828053,14.6155581237,14.5937120914,14.5068080879,14.6744716174,14.928840173,14.5738728437,14.2496044466,14.0250945968,14.4406835654,14.0945868776,14.1265388693,14.2694411572,14.8471602621,14.4640529416,14.3869209296,14.329443087,14.271565773,14.1955239334,14.5665714575,14.438632512,14.298489446,14.561685014,14.3054751651,14.5763558554,14.5900662759,14.1472595149,14.1572041435,14.2816586631,14.0657459614,14.578841115,14.9782636219,14.5269793176,15.0057066727,15.2940373807,15.4111812064,15.1816258298,14.8888102585,14.9836717797,14.5827910388,14.6235178018,14.7666839004,14.6488716636,14.6460255816,14.7085764525,14.0116345849,13.9959014823,14.2978642881,14.594848114,14.3083189848,14.0337340839,14.1742195501,14.346803135,14.2109908502,14.2301821275,14.3038839863,15.0418994153,14.9312589866,14.9448066395,15.1612506898,15.3392357022,14.6772121278,14.8123326315,14.8490769842,15.029902041,14.7898527384,14.6934868906,14.700218044,14.6808653952,13.411426773,13.3539329436,13.6315926909,13.3566821554,13.5041845975,13.3662759409,13.6066523294,13.5549860108,15.1813883279,14.7277620099,14.8220406532,14.6808074976,14.7244516728,14.9373239347,15.0018267422,14.6064098003,14.923921905,14.8789110319,14.5783154826,14.5700259425,14.5623789026,15.0606968341,14.7449227328,13.9935668998,14.046596489,14.089435724,14.1450407123,13.9405647719,14.0015869622,14.5081699703,13.9670946673,13.9452001446,14.3751577811,14.0338505527,13.9064168205,13.8804671127,14.0358176305,13.9883495736,14.0080132186,13.927708645,13.5318792924,13.4427751912,13.4414056378,13.6030435418,13.3413629573,13.3993041256,13.2854234957,13.1715146831,14.3870604918,14.41854973,14.5200564354,14.3968552155,14.0982882767,14.408405166,13.9983227425,14.6248218403,14.7009367452,14.7877799791,14.6005465747,14.7744709648,14.6380522353,15.193814862,15.0523893616,15.2355375789,15.0322062843,15.0913125969,15.2320498061,14.9961734244,14.9053578505,14.9282873635,15.3442080459,14.8369640577
1,1,0,1,3,nan
1,1,0,1,4,nan
1,1,0,2,0,nan
1,1,0,2,1,nan
1,1,0,2,2,nan
1,1,0,2,3,nan
1,1,0,2,4,nan
1,1,0,3,0,nan
1,1,0,3,1,nan
1,1,0,3,2,nan
1,1,0,3,3,nan
1,1,0,3,4,nan
1,1,0,4,0,nan
1,1,0,4,1,nan
1,1,0,4,2,nan
1,1,0,4,3,nan
1,1,0,4,4,nan
1,1,1,0,0,nan
1,1,1,0,1,nan
1,1,1,0,2,14.3396026999,14.4006657892
1,1,1,0,3,nan
1,1,1,0,4,nan
1,1,1,1,0,nan
1,1,1,1,1,nan
1,1,1,1,2,nan
1,1,1,1,3,nan
1,1,1,1,4,nan
1,1,1,2,0,nan
1,1,1,2,1,nan
1,1,1,2,2,nan
1,1,1,2,3,nan
1,1,1,2,4,nan
1,1,1,3,0,nan
1,1,1,3,1,nan
1,1,1,3,2,nan
1,1,1,3,3,nan
1,1,1,3,4,nan
1,1,1,4,0,nan
1,1,1,4,1,nan
1,1,1,4,2,nan
1,1,1,4,3,nan
1,1,1,4,4,nan
1,1,2,0,0,nan
1,1,2,0,1,nan
1,1,2,0,2,nan
1,1,2,0,3,nan
1,1,2,0,4,nan
1,1,2,1,0,nan
1,1,2,1,1,nan
1,1,2,1,2,nan
1,1,2,1,3,nan
1,1,2,1,4,nan
1,1,2,2,0,nan
1,1,2,2,1,nan
1,1,2,2,2,nan
1,1,2,2,3,nan
1,1,2,2,4,nan
1,1,2,3,0,nan
1,1,2,3,1,nan
1,1,2,3,2,nan
1,1,2,3,3,nan
1,1,2,3,4,nan
1,1,2,4,0,nan
1,1,2,4,1,nan
1,1,2,4,2,nan
1,1,2,4,3,nan
1,1,2,4,4,nan
1,1,3,0,0,nan
1,1,3,0,1,nan
1,1,3,0,2,nan
1,1,3,0,3,nan
1,1,3,0,4,nan
1,1,3,1,0,nan
1,1,3,1,1,nan
1,1,3,1,2,nan
1,1,3,1,3,nan
1,1,3,1,4,nan
1,1,3,2,0,nan
1,1,3,2,1,nan
1,1,3,2,2,nan
1,1,3,2,3,nan
1,1,3,2,4,nan
1,1,3,3,0,nan
1,1,3,3,1,nan
1,1,3,3,2,nan
1,1,3,3,3,nan
1,1,3,3,4,nan
1,1,3,4,0,nan
1,1,3,4,1,nan
1,1,3,4,2,nan
1,1,3,4,3,nan
1,1,3,4,4,nan
1,1,4,0,0,nan
1,1,4,0,1,nan
1,1,4,0,2,nan
1,1,4,0,3,nan
1,1,4,0,4,nan
1,1,4,1,0,nan
1,1,4,1,1,nan
1,1,4,1,2,nan
1,1,4,1,3,nan
1,1,4,1,4,nan
1,1,4,2,0,nan
1,1,4,2,1,nan
1,1,4,2,2,nan
1,1,4,2,3,nan
1,1,4,2,4,nan
1,1,4,3,0,nan
1,1,4,3,1,nan
1,1,4,3,2,nan
1,1,4,3,3,nan
1,1,4,3,4,nan
1,1,4,4,0,nan
1,1,4,4,1,nan
1,1,4,4,2,nan
1,1,4,4,3,nan
1,1,4,4,4,nan
1,2,0,0,0,nan
1,2,0,0,1,14.5435098387,14.4857241122,14.8714553021,14.4777232292,14.5405066808,14.6918142343,14.2335774745,14.7544192612,14.3231455973,14.2754068285,14.4139789152,14.8397068399,14.3420799416,14.1105149695,13.9080217974,14.1555419414,13.8422605201,14.0228616443,13.918543859,15.2721197588,15.037731642,15.0324218782,15.5914026221,14.712233629,15.1410136433,14.8146651793,14.8752533758,15.0480523787,15.2698082605,14.9344929597,14.2891158074,14.1706283152,14.160152044,14.0513796017,13.9841441993,13.9536327869,13.6327073115,13.564017288,13.4536099694,13.4195022094,13.514318189,13.5339078366,13.4748054639,13.4477010305,14.2024407232,14.107355774,13.8132465581,13.7786895152,13.7171115513,14.2207625404,13.8185249537,13.6967624102,13.7505357738,14.1093797684,13.8049190226,13.5500217339,13.7465389341,13.6504815669,13.5229763418,14.5384449298,15.0109043247,14.6539950997,14.5688163674,14.5496958323,14.5097802788,14.3730629659,14.4800598887,12.9268993363,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,2,0,0,2,13.6909471361,13.5514653325,13.5738386382,13.6047763897,13.8710609972,13.5886582055,13.631994655,13.5832372968,13.4470062999,13.5716280598,13.6414384706,13.5367053287,13.6285642129,14.5763476628,14.4678257119,14.3310413837,14.3618431437,14.5871478136,14.2464337118,14.269151679,14.4395542192,14.4465736233,14.2629580958,14.1207545889,14.1054604886,14.2050259805,14.2420551124,14.5210918796,14.3102382541,13.7745278712,13.4683478615,13.2970136655,13.324438145,13.0700924138,12.9262476897,13.0141905766,13.0943650834,13.0014825443,12.9112756252,12.9245642367,13.4964189597,14.0042625714,14.1333359389,13.67144933,13.6282866036,13.7897330906,13.7668088788,14.0791555335,13.8883669376,13.9407909452,15.1482632621,14.7743342896,15.116486772,14.7940365893,14.6842995377,14.6840737771,15.4648438482,14.868427572,13.9065248072,14.0746590144,14.2398533066,13.9638116408,13.9529456304,13.9285610167,13.9022149229,14.1092702427,14.0146257042,14.05053219,14.0144748783,13.9757645211,13.9918868428,14.1589953065,14.2137259076,13.9564551054,13.9889762207,14.0531461358,14.1346642719,14.0648237287,13.9515913816,14.0333387143,14.040443574,14.1462129669,14.0691851913,14.226039868,14.3741739165,14.1199196448,14.1070904108,14.3001449385,14.3078200698,14.5452703457,14.4407434701,14.3586876004,14.2038509437,14.3211271756,14.4871270697,14.5240590212,14.4359197144,14.2791453087,14.2151274284,14.4573305297,14.3070872043,14.3720410039,14.4636813374,14.4825957431,14.0682882434,14.1363941133,14.1614054649,14.0632503726,14.0675109152,14.3404962155,14.4628019184,14.6943609377,14.3912309196,14.5095877366,14.3184349669,14.3439980156,14.4225069215,14.6232862564,14.4712656043,15.2370620189,15.0913633775,15.3077002744,15.0390273196,14.8673721416,15.0316564505,14.5293824889,14.6449414905,14.1432160749,14.5475029073,14.1619857235,13.9961182298,14.148876665,14.0822672488,14.3875972192,14.4464547929,14.6129871284,14.5431310689,14.2743814487,14.4755120941,14.2106526508,14.4040332498,14.4949759841,14.1359420261,14.2766177846,14.6846060235,15.5091757991,15.0700210681,15.2075265476,15.6953758347,14.9211894501,14.7957148406,14.8599595667,14.7950071016,14.74978082,14.888134246,14.7824760973,15.139665119,13.5275053274,13.4868953824,13.7259216668,13.5274134722,13.4756295098,13.4971093928,13.7795005951,13.5225920331,13.4458670336,13.5033668909,15.1262212125,14.7949176403,14.7757238781,14.6419982971,14.5476688784,14.8248236461,14.7507627209,14.6473654968,14.6595419248,14.5754862238,14.8242385764,14.6025361121,14.4313620034,14.2706646282,14.2735283901,14.4177930104,14.1518420979,13.9577787437,14.3432770989,14.187422647,14.0066755215,13.9825887022,13.8303686441,13.8422250602,13.818757541,14.1423167797,13.916547368,13.3603243807,13.4340150174,13.3690644378,13.6687900627,14.3635261634,14.3670643212,14.0957544496,14.4660849444,14.1036734062,13.9148549708,14.413358181,14.1166346696,14.6570242294,14.5546157211,14.6372005496,14.6963620498,15.0459324994,14.4524524545,15.1058404859,15.0938762784,15.4005697785,15.2514100384,15.2778051488,15.2532336956,15.2274505434,14.9410384834,14.7305911716,14.6901773986,14.7159305478,14.933452109,14.8876483331,14.5596722413,14.6579900848,15.1093268007
1,2,0,0,3,nan
1,2,0,0,4,nan
1,2,0,1,0,nan
1,2,0,1,1,14.5660131881,14.4729295416,14.5165782368,14.4579586813,14.4875226725,14.4710397749,14.1176652511,14.2819026846,14.4072802079,14.3415401829,14.1418147276,14.3442477487,13.950631906,13.9225254206,13.9398258317,13.8440695645,13.802552295,14.9807314041,14.9899596041,15.0938146006,15.2737481736,15.0415247974,15.176200825,15.0553321844,15.1083396029,14.8111621934,14.8941437261,14.9647860209,14.9622112463,14.9554396187,14.1450010573,14.022020635,14.0683389896,14.1080010593,14.0771864558,14.0462131023,13.8608716112,13.5180916774,13.5179211682,13.8056628062,13.7806293056,13.7413385218,13.6851895481,13.6779807781,13.6990161827,13.6269483377,13.5600188143,13.9765630166,13.7703077674,14.5043268968,14.5176903956,14.718694539,14.3913793385,13.0952262664,13.0836478537,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.8318984368,13.4553794381
1,2,0,1,2,13.582079923,13.7483936024,13.8420268869,13.589369642,13.7211372309,13.7880750131,13.5817412679,13.4717338894,13.9902984938,13.5587812998,13.5192360149,14.3500304597,14.3737825906,14.4125445912,14.6800718856,14.5873544581,14.3373652721,14.4672531615,14.0946115541,13.7880950499,13.5423897356,13.4269535168,13.3944182715,13.4810922804,13.3479448305,12.9484863777,12.9050978741,13.4155071619,13.0194627701,13.7706865308,13.7559680606,13.8750593276,13.6386443966,13.8124568212,14.1301942453,13.6392402415,14.0883819827,14.0007736371,13.814683671,14.0921254774,13.9295302516,13.9521049915,14.2605946721,13.9013256377,14.9376633935,14.7960339182,14.635601047,14.6159616751,14.9897967644,14.6241412585,14.8892402484,14.824641778,14.7353709539,14.6938929368,14.6391057412,15.0045942993,14.7930556221,14.7374900126,14.8120990878,14.8696330881,14.2719342891,14.2456510122,14.127034742,14.0429092119,14.0350984522,14.25769476,14.6712155404,14.2371345027,13.9908931968,14.3407284191,14.087829911,14.1799483791,14.4842655631,14.4585301826,14.3096662624,14.2634650412,14.6225630813,14.442405849,14.3725432867,14.2637791079,14.6738954761,14.4253710636,14.3734242124,14.2936702885,14.3899491114,14.2803382183,14.4592804916,14.4923177527,14.1821367535,14.0297160923,14.3057638481,14.3472304646,14.2580147722,14.5268885036,14.4945005838,15.4953219041,15.4561789084,15.2017419619,15.0261745839,15.1175972719,15.447332861,14.9963795766,14.7464798073,14.5664769624,14.5462688589,14.5340456275,14.72447369,15.0258935508,14.738794513,14.5990921869,14.5274393757,14.0581295809,14.0817132606,14.1344832818,13.9321427708,14.0038318298,14.5564025634,14.2447242022,14.3938736731,14.1353613256,14.4255206585,14.1172304667,14.2938260815,14.4198715444,14.7657397109,14.2920466282,14.3956044428,14.4184509523,14.2300834459,15.0297817477,15.1229761804,15.1782668365,14.9734433273,15.099041645,15.2273842008,15.1893769013,15.1637550445,14.7857249031,14.8683767874,14.7163256942,14.9621994822,13.3984894739,13.4129992831,14.9288437661,15.0266776325,14.6730514636,14.7502716929,14.6766573727,14.9638677762,14.6921834931,14.8365317082,15.1745153876,14.5107622511,14.7552769916,14.6374343241,14.3465101096,14.2149783649,14.2310680311,14.0742047029,14.0200649651,13.9855630028,14.0023008734,14.6027652913,13.8073370023,13.4406358329,13.4836559138,13.3625253772,13.1511154049,13.579223813,13.2872722364,13.1697536901,13.0994437879,14.0848827335,14.169939073,14.3067195829,14.1244035439,14.7047332589,14.6307955578,14.6458612889,14.9279887875,14.599053662,14.6020340899,15.5462513552,15.3085177755,15.1477556201,15.1027187194,15.1977280691,14.6869916715,14.6264387993,14.6697069514
1,2,0,1,3,nan
1,2,0,1,4,nan
1,2,0,2,0,nan
1,2,0,2,1,nan
1,2,0,2,2,nan
1,2,0,2,3,nan
1,2,0,2,4,nan
1,2,0,3,0,nan
1,2,0,3,1,nan
1,2,0,3,2,nan
1,2,0,3,3,nan
1,2,0,3,4,nan
1,2,0,4,0,nan
1,2,0,4,1,nan
1,2,0,4,2,nan
1,2,0,4,3,nan
1,2,0,4,4,nan
1,2,1,0,0,nan
1,2,1,0,1,nan
1,2,1,0,2,nan
1,2,1,0,3,nan
1,2,1,0,4,nan
1,2,1,1,0,nan
1,2,1,1,1,nan
1,2,1,1,2,nan
1,2,1,1,3,nan
1,2,1,1,4,nan
1,2,1,2,0,nan
1,2,1,2,1,nan
1,2,1,2,2,nan
1,2,1,2,3,nan
1,2,1,2,4,nan
1,2,1,3,0,nan
1,2,1,3,1,nan
1,2,1,3,2,nan
1,2,1,3,3,nan
1,2,1,3,4,nan
1,2,1,4,0,nan
1,2,1,4,1,nan
1,2,1,4,2,nan
1,2,1,4,3,nan
1,2,1,4,4,nan
1,2,2,0,0,nan
1,2,2,0,1,nan
1,2,2,0,2,nan
1,2,2,0,3,nan
1,2,2,0,4,nan
1,2,2,1,0,nan
1,2,2,1,1,nan
1,2,2,1,2,nan
1,2,2,1,3,nan
1,2,2,1,4,nan
1,2,2,2,0,nan
1,2,2,2,1,nan
1,2,2,2,2,nan
1,2,2,2,3,nan
1,2,2,2,4,nan
1,2,2,3,0,nan
1,2,2,3,1,nan
1,2,2,3,2,nan
1,2,2,3,3,nan
1,2,2,3,4,nan
1,2,2,4,0,nan
1,2,2,4,1,nan
1,2,2,4,2,nan
1,2,2,4,3,nan
1,2,2,4,4,nan
1,2,3,0,0,nan
1,2,3,0,1,nan
1,2,3,0,2,nan
1,2,3,0,3,nan
1,2,3,0,4,nan
1,2,3,1,0,nan
1,2,3,1,1,nan
1,2,3,1,2,nan
1,2,3,1,3,nan
1,2,3,1,4,nan
1,2,3,2,0,nan
1,2,3,2,1,nan
1,2,3,2,2,nan
1,2,3,2,3,nan
1,2,3,2,4,nan
1,2,3,3,0,nan
1,2,3,3,1,nan
1,2,3,3,2,nan
1,2,3,3,3,nan
1,2,3,3,4,nan
1,2,3,4,0,nan
1,2,3,4,1,nan
1,2,3,4,2,nan
1,2,3,4,3,nan
1,2,3,4,4,nan
1,2,4,0,0,nan
1,2,4,0,1,nan
1,2,4,0,2,nan
1,2,4,0,3,nan
1,2,4,0,4,nan
1,2,4,1,0,nan
1,2,4,1,1,nan
1,2,4,1,2,nan
1,2,4,1,3,nan
1,2,4,1,4,nan
1,2,4,2,0,nan
1,2,4,2,1,nan
1,2,4,2,2,nan
1,2,4,2,3,nan
1,2,4,2,4,nan
1,2,4,3,0,nan
1,2,4,3,1,nan
1,2,4,3,2,nan
1,2,4,3,3,nan
1,2,4,3,4,nan
1,2,4,4,0,nan
1,2,4,4,1,nan
1,2,4,4,2,nan
1,2,4,4,3,nan
1,2,4,4,4,nan
1,3,0,0,0,nan
1,3,0,0,1,15.1147680313,14.6687781572,15.047185716,14.5045760804,14.5189288973,14.1514435405,14.6329425218,14.4926530467,14.5413880585,14.8084182327,14.3766765464,13.6598010613,13.6432260035,13.7102156425,13.7975368279,13.7129488756,14.3624260949,14.1838615962,14.0145815158,14.32730662,14.0675721888,14.0499361628,13.8854365104,15.0291120534,15.4303300321,15.169324761,14.9745208007,15.0701990116,14.9488798854,15.0074550955,15.003887749,14.8661207461,13.9954374345,13.970162733,14.0590012248,14.113675734,14.0457878794,14.0116108255,13.9801818271,13.9954039967,14.06712367,14.0481015076,14.101387921,13.6130818646,13.6437497342,13.5959404512,13.8428055167,13.5892305982,13.5720256496,13.6428130804,13.7936243311,13.9542149089,14.0736019202,13.9905395734,13.8958037297,13.8462185588,14.1959736783,13.6018180942,13.6182531419,13.6450849048,13.8260787533,13.5525778452,13.5641533898,13.6310019989,14.659546311,14.6607832447,14.6219912404,14.5024270642,14.5156892899,14.3841804058,14.7058481317,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.5744071501,13.7163847102,14.3041881494
1,3,0,0,2,13.5567180241,13.7056298645,13.8559479708,13.5027112341,13.5340002958,13.6279724707,14.2235592592,13.7111443132,13.6530933719,13.6867186327,14.7045754674,14.2779807329,14.3372659794,14.2782765539,14.335753758,14.5977629203,14.1614759973,14.4053711006,13.4280988741,13.5621393191,13.4212447188,13.3748860996,13.3920251443,13.1603816259,13.1354959472,13.1368114298,13.4166677955,13.1942601976,13.093124494,13.0554734347,12.9739289124,13.0814069412,13.4618488845,13.6954750644,13.7448745701,13.6443746249,13.8562012246,13.715933236,14.1992175558,14.5358579864,14.1284879734,14.0435809905,13.9759138762,14.2814049302,15.7130503709,15.6165019863,15.2357493898,14.872281121,15.201916673,15.3434656152,15.5018721779,15.1696270765,14.274334667,13.9871118159,13.9698560612,14.0369579122,14.1055808206,13.9779022733,14.448366414,14.1324391598,14.0586347282,14.337566032,14.1842535152,13.9500684447,14.005807458,14.1535586775,14.1397488801,14.1376602792,14.0382929342,14.0850936133,14.3380659544,14.0917272684,14.1233660184,14.0359254942,14.4639748748,14.4295298209,14.5480811298,14.5902151726,14.210398301,14.329900567,14.5871432965,14.3487275737,14.2609012428,14.3070304574,14.406762558,14.7726213038,14.6494286471,14.501357069,14.2984054527,14.4242084229,14.5911849395,14.2899424661,14.23877094,14.1694984904,14.2307597101,14.7040263035,14.4722559293,15.3700493054,15.0360267786,14.8753010414,15.2783945452,14.8006294061,14.7226319046,15.7625327083,15.3850575062,15.1569919126,15.0580580084,14.9498066998,14.9773713124,14.5952610012,14.7319374014,14.6799584336,14.9566328392,14.2352865542,14.1652479453,14.17327063,14.1183584874,14.459291251,14.3398708055,14.3530954026,14.4475044115,14.2690688593,14.3392817637,14.0968107826,14.5509401721,14.4461676389,14.4192161869,14.5907361036,14.1176176919,14.2646234063,14.2563809143,14.2789721385,14.6399524113,14.3196564926,14.2712001335,15.4327611036,15.6978027383,15.4377812545,15.3585085424,15.4133381295,15.454374461,15.5345819785,14.8736939954,15.0559830016,14.9866950773,14.7107299382,14.8322154727,14.774654744,14.7327356127,13.678806922,13.5043474477,13.8698342297,13.4958075146,13.6453228867,13.7127948765,13.8576001152,13.4669448523,13.5844721364,14.5928814685,14.8370492479,14.610433701,14.7375758907,14.7896955636,15.1540144937,14.6950492558,14.6448594352,14.9354438027,14.7151854768,14.7158889744,14.0355402231,14.0757177872,13.9757486603,14.2314042641,14.1255721107,14.0652313335,14.0913123066,14.2367054347,14.2461964769,13.9700603228,14.485440892,13.4142934261,13.6424509377,13.346297549,13.2298061021,13.1993839923,13.2962839204,14.3448277789,14.1932003079,14.1660843402,14.1191163619,14.5103643403,14.2998128155,14.3078165812,14.0342793915,14.3852631375,14.0791076207,14.8626726421,15.1580502994,15.0116877355,14.8325010634,14.7134360096,15.1591425462,15.9892748413,15.4175361047,15.2244579056,15.1226012707,15.2688426683,15.1511332366,15.0530386167,15.0221648799,14.7601766924,14.7132691734,14.6323956104,14.6292867562,14.6269713505
1,3,0,0,3,nan
1,3,0,0,4,nan
1,3,0,1,0,nan
1,3,0,1,1,14.8861491875,14.7086378017,14.2718514234,14.1411282992,14.2508089669,14.3981409351,14.6024908183,14.4686218446,14.4481467219,14.8785601334,14.6091019623,14.6846600944,14.8473962227,14.7539254527,14.3701662126,14.7108917923,13.8083241339,13.8680088297,13.6345145264,14.0839884977,14.0246652742,13.9212946612,14.2243682501,13.9525727254,14.9576290422,15.0521329232,15.1835312095,15.0459609248,14.9650143379,14.8551753491,15.3246803203,14.9018656124,15.0527803707,15.0639596381,15.0495379463,15.3499932364,15.0194220423,14.9981844995,15.2372223998,14.0852335119,13.5799162835,13.4813470918,13.5674416779,13.5986801606,13.8565184395,14.2816319647,13.9183263159,13.8979905802,13.9361071847,13.8481923365,13.5354250027,13.8815373062,13.5475370583,13.5710083759,13.5382179511,14.5294961339,14.7422376,14.6221438944,14.5585614846,14.3829928839,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.4991615733,13.4466653346,13.3953077567,13.3551655358,14.274926793,14.1522694623,14.1837003467,14.1692586568
1,3,0,1,2,13.4166407129,13.3978717827,13.8826862019,13.6667365748,13.4300809044,13.5390708768,13.7506145068,13.7522965976,14.1361383384,13.5402826784,13.5699519888,13.6333556229,13.6559521444,13.7033502156,14.3354464793,14.2544051586,14.1135533771,14.128093849,14.3798005937,13.7780765918,12.9831839366,13.0430756304,13.8173983381,13.7215905991,14.1423279114,13.8019972603,13.6211397257,13.6125419603,14.1631862447,14.3149648295,14.2811648149,14.1681916335,14.1607561271,13.9543516846,13.9110625962,15.3654449365,15.5008162101,15.4486630643,15.7011415813,15.2249282493,15.3003405457,15.0987576348,14.9799474949,15.5829947864,15.1098098408,15.249677184,15.2781065358,15.2180190778,15.1019780615,15.2006522122,15.0760335811,14.2516874972,14.393883588,14.0196620394,14.0055360397,14.0163996552,14.0375505001,14.3185562163,14.0416932099,14.1265876048,14.0848363305,14.3678976182,14.7579464159,14.3941841669,13.864307283,14.2442882373,14.2057388994,14.5341551985,14.2009665405,14.5195470473,14.3295352396,14.3262649414,14.7220178034,14.2738007266,14.1659286903,14.367541951,14.2966444393,14.396084745,14.4049870714,14.3963754503,14.1850533533,14.2599798269,14.5380080654,14.3979131961,14.5188299657,14.1649708433,14.1334433309,14.7192669461,14.6750765612,14.5676872697,14.8042680614,14.4544822045,14.4754672789,14.4252416991,14.7328780924,14.4228172573,14.4034772985,15.5587506143,16.124828124,15.6886905547,14.9361418061,14.4327404028,14.3922725449,15.2036211648,14.6533756629,14.2018339515,14.2579474013,14.6397772751,14.061565702,13.9957331114,14.0882315473,14.5475867144,14.2285024964,14.2445390342,14.2310207605,14.1026038034,14.1596581132,14.2128516641,14.4827577164,15.6303284888,15.6355832312,15.2673943214,15.6394412975,15.4629600658,14.8953648401,14.8121051528,14.7405654165,14.7301209679,15.0205467879,13.7441348603,13.5250277392,13.665194336,14.853982197,14.7010019977,14.846693985,14.5499942175,14.6915026424,14.7882284746,14.5888020036,15.0583406125,14.6406672179,14.5703472259,14.8217692653,14.5441093927,14.5594786164,14.7871124499,14.519009032,14.3591596303,14.4103902904,14.2361542164,14.1716975738,14.545478248,14.0886106094,13.9868640941,13.9635547905,13.9813904471,14.0085619993,13.9838705756,13.6033907734,13.253638244,13.2095760813,13.3886870841,13.2057617435,13.5601085747,14.2082945059,14.0660637984,15.0170309845,14.9577946757,14.8949218331,14.871483274,14.8824093233,14.8272003857,15.1130071068,15.4463600765,15.7380013939,15.0936316709,14.8749037118,14.7983811498,14.647501636,14.8450801366,14.8472237705,14.7875867801,14.6590379384
1,3,0,1,3,nan
1,3,0,1,4,nan
1,3,0,2,0,nan
1,3,0,2,1,nan
1,3,0,2,2,nan
1,3,0,2,3,nan
1,3,0,2,4,nan
1,3,0,3,0,nan
1,3,0,3,1,nan
1,3,0,3,2,nan
1,3,0,3,3,nan
1,3,0,3,4,nan
1,3,0,4,0,nan
1,3,0,4,1,nan
1,3,0,4,2,nan
1,3,0,4,3,nan
1,3,0,4,4,nan
1,3,1,0,0,nan
1,3,1,0,1,nan
1,3,1,0,2,nan
1,3,1,0,3,nan
1,3,1,0,4,nan
1,3,1,1,0,nan
1,3,1,1,1,nan
1,3,1,1,2,nan
1,3,1,1,3,nan
1,3,1,1,4,nan
1,3,1,2,0,nan
1,3,1,2,1,nan
1,3,1,2,2,nan
1,3,1,2,3,nan
1,3,1,2,4,nan
1,3,1,3,0,nan
1,3,1,3,1,nan
1,3,1,3,2,nan
1,3,1,3,3,nan
1,3,1,3,4,nan
1,3,1,4,0,nan
1,3,1,4,1,nan
1,3,1,4,2,nan
1,3,1,4,3,nan
1,3,1,4,4,nan
1,3,2,0,0,nan
1,3,2,0,1,nan
1,3,2,0,2,nan
1,3,2,0,3,nan
1,3,2,0,4,nan
1,3,2,1,0,nan
1,3,2,1,1,nan
1,3,2,1,2,nan
1,3,2,1,3,nan
1,3,2,1,4,nan
1,3,2,2,0,nan
1,3,2,2,1,nan
1,3,2,2,2,nan
1,3,2,2,3,nan
1,3,2,2,4,nan
1,3,2,3,0,nan
1,3,2,3,1,nan
1,3,2,3,2,nan
1,3,2,3,3,nan
1,3,2,3,4,nan
1,3,2,4,0,nan
1,3,2,4,1,nan
1,3,2,4,2,nan
1,3,2,4,3,nan
1,3,2,4,4,nan
1,3,3,0,0,nan
1,3,3,0,1,nan
1,3,3,0,2,nan
1,3,3,0,3,nan
1,3,3,0,4,nan
1,3,3,1,0,nan
1,3,3,1,1,nan
1,3,3,1,2,nan
1,3,3,1,3,nan
1,3,3,1,4,nan
1,3,3,2,0,nan
1,3,3,2,1,nan
1,3,3,2,2,nan
1,3,3,2,3,nan
1,3,3,2,4,nan
1,3,3,3,0,nan
1,3,3,3,1,nan
1,3,3,3,2,nan
1,3,3,3,3,nan
1,3,3,3,4,nan
1,3,3,4,0,nan
1,3,3,4,1,nan
1,3,3,4,2,nan
1,3,3,4,3,nan
1,3,3,4,4,nan
1,3,4,0,0,nan
1,3,4,0,1,nan
1,3,4,0,2,nan
1,3,4,0,3,nan
1,3,4,0,4,nan
1,3,4,1,0,nan
1,3,4,1,1,nan
1,3,4,1,2,nan
1,3,4,1,3,nan
1,3,4,1,4,nan
1,3,4,2,0,nan
1,3,4,2,1,nan
1,3,4,2,2,nan
1,3,4,2,3,nan
1,3,4,2,4,nan
1,3,4,3,0,nan
1,3,4,3,1,nan
1,3,4,3,2,nan
1,3,4,3,3,nan
1,3,4,3,4,nan
1,3,4,4,0,nan
1,3,4,4,1,nan
1,3,4,4,2,nan
1,3,4,4,3,nan
1,3,4,4,4,nan
1,4,0,0,0,nan
1,4,0,0,1,14.0672035474,14.2947261328,14.1022412187,14.6907404543,14.5634837783,14.3908128601,14.7695498166,14.3390930679,13.8539026535,13.8872153814,13.6165928054,13.9713905132,13.9719012769,14.2821655742,13.9025843602,15.056598049,15.2171553173,15.0020432449,14.7602940034,14.8947197772,14.8399862156,14.8575662447,14.8110332509,14.9133189876,14.9224364907,15.1835719341,14.7225529671,14.765618852,14.6722470043,14.719329827,15.0537312462,14.023299017,13.9670349985,13.9529633402,13.9323912906,14.056627959,13.9945607466,14.0365658924,13.5265859722,13.8521991141,13.7369916258,13.4246708581,13.803395538,13.9283851837,13.9264287918,13.8635338165,13.8659969241,14.2496604676,13.7922002264,13.7437257054,13.8589567449,13.9332978523,13.9905440163,14.0692775683,13.7141315101,13.7293267661,13.57009066,13.4350397436,13.5111597715,13.7383408274,13.5473321104,13.5683564192,14.3359996863,14.3543921405,14.3640568846,14.4471817275,14.3877926379,14.2979986113,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.7741372847,14.1046944631,14.2290494324,14.244663283,14.2418670717,14.0840876855,14.0047964173,14.0818558794,14.06869396
1,4,0,0,2,13.689051958,13.494070067,13.7464022533,13.6295706107,13.5579296344,13.4850762505,13.4948783996,13.5441315575,13.8812841195,13.5564525297,13.5759019163,13.5499297627,13.8966233122,13.6398379279,13.59518738,13.4505287325,14.1720654529,14.1238245999,14.4741456409,14.1362003237,14.2355272392,13.4329315853,13.6660908474,13.3066655424,13.4300777912,13.6082956109,12.8953421739,13.3403297282,13.1127017965,13.0909822645,13.0549770633,13.0414863516,13.2488670898,13.7379322374,13.6942337786,13.6227119109,13.6538286528,13.6168102615,14.1027178154,14.2087687335,13.9265996911,13.7313300144,13.7739154129,15.0554367527,14.8397045738,14.8318559726,14.720874687,14.9540887036,14.5390175202,14.539036162,14.7704470338,15.4684854376,15.1243398108,14.9395565342,15.0241783346,15.014078545,15.3694173241,14.9558475203,14.3628658351,14.0338591211,13.9998809113,13.8774039859,14.0777904489,14.008588755,14.4226696942,14.1888650607,13.9975972141,14.0365566618,14.224717065,13.9199033169,14.1468970013,14.0270058296,14.0298881585,13.813018787,14.2951360297,14.1622511231,14.2108846412,14.2010189322,14.2693959821,13.9525602094,14.3236054785,14.2810199193,14.2006933419,14.3551148632,14.8734785866,14.1284937057,14.2561251467,14.6074267572,14.4641551816,14.6056047435,14.6183552889,14.3498202616,14.2600439128,14.2215414749,14.3090664559,14.5367554132,14.2774927542,14.4400162576,14.1837091992,14.36398852,14.1599030716,14.5532693965,14.503458415,14.3576729846,14.2762434085,14.3940061959,14.2978914345,14.9693298541,14.8203842633,14.6514592157,14.6246309671,14.5773077371,15.145553645,14.7225410833,14.5812298719,14.474721046,14.519293818,15.0053114,14.2086417293,14.1597932388,14.3114765081,14.0600608948,14.016259671,14.1400015042,14.209551224,14.5206253603,14.0949366807,14.3226942119,14.1531212789,14.2413372056,14.2413552965,14.1902814898,14.2049770508,14.5847734206,14.0408817201,14.1811151134,14.4754206918,14.1174806537,15.1199005611,15.3954109564,15.197335088,15.4254481512,14.9908440289,15.0130669468,14.6464152686,14.8236484039,14.5977805502,14.5719509604,14.720541646,14.6556812272,14.7197152979,14.9476825526,13.5295492433,13.5527020152,14.0520409019,13.7890155422,13.4388359415,13.4158749197,14.5841706785,14.5763410282,14.8999361314,14.6718847814,14.6426811848,14.4965713693,14.5940912099,14.6413228932,14.9281354768,14.7349096523,14.664861229,14.4058383964,13.9806997561,14.137558732,13.8276567111,13.8504053444,13.8352769312,13.7491082337,13.9188885757,13.9797832755,13.8583034818,13.8217071205,13.931714935,13.3706470416,13.3591150526,13.3443178446,14.140844143,14.0983514533,14.1967245575,14.0322641744,14.7952547806,14.9726179817,14.5970068815,14.7119833089,14.7993108292,14.4983907826,14.5105454271,14.7278204122,15.368577852,15.7080173002,15.2057737864,15.0678808836,15.0717827303,15.1609128233,14.9244212749,14.9986607569,15.2694770445,14.7628230609,14.7553886634,14.6903789526,14.5107268095,15.1774201895,14.6962091123,14.6652732539,14.5385282362
1,4,0,0,3,nan
1,4,0,0,4,nan
1,4,0,1,0,nan
1,4,0,1,1,14.4595820325,14.1244997791,14.0465587139,14.179360914,14.3338366911,13.9962569475,13.9791312495,14.134935813,13.9884247581,14.1000220929,14.4344006686,14.4330381219,14.8518672363,14.4294169055,14.4122935583,14.4588454708,14.2932500421,13.6564166762,13.712539308,13.7030834033,13.7265131462,13.6344609596,13.6735477855,13.6742036164,13.6170391435,13.9415666068,14.2892919941,14.0661916189,13.8069189256,14.2101320291,14.0176041262,13.95680507,13.9121838737,13.9740214178,15.1701722765,14.9162071639,15.3971550459,14.8417685073,14.7444271368,15.0822999729,14.8326243472,14.6532821424,14.0524131583,14.0726953959,13.9475845331,13.9335275781,13.9658223069,13.6095146002,13.5131016736,13.5443927709,13.411987046,13.4740809315,13.6642923653,13.879896766,13.7274522923,14.2602386898,13.6511026934,13.7566280716,13.6658623894,14.371278522,14.4000274179,14.1871955477,14.2856936566,14.4192800195,14.581326201,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.2429830584,14.4183643758,13.98216231,14.241896292
1,4,0,1,2,13.5371644466,13.4219063713,14.0929429097,13.6038676228,13.5484329778,13.5273634096,13.5281323154,13.6702786925,14.3010403925,14.100053047,14.13806548,14.2242276564,14.1029373384,14.0037755748,13.4453828113,13.4045687311,13.3806860684,13.4471751782,13.3945628208,13.5833131538,13.3635643165,13.166159512,13.1007396824,13.1436355253,12.9583784753,13.0466469181,14.0886771875,13.8504537814,13.6945345591,13.6084985253,13.6841133004,13.7223526025,14.0659796454,13.9542671504,13.7458356208,13.8915062922,13.8168915891,13.8487503707,13.9748743807,14.7883049957,14.7403384838,14.6188538738,14.7522829127,14.9929974675,15.0725963172,14.9076258933,14.9017735398,14.990116836,14.1497937759,14.0354722039,14.0233692311,14.0082103198,13.9180458262,14.1657242219,14.0390208169,14.0683995622,14.3458818121,13.9390296374,13.9825318296,14.313541497,14.0106748552,14.0152649886,14.0705326796,14.0037726513,14.1463457484,14.0555454405,13.98473819,13.9591301791,14.5783291473,14.0620565081,14.002501519,14.1252010486,14.0684508912,14.4082325866,14.3013480059,14.4118832268,14.2936482533,14.1526189995,14.2713850786,14.3179881316,14.4994499161,14.3233988228,14.3189916022,14.6088367974,14.2163063098,14.273650614,14.4215949247,14.5839125846,14.220490727,14.5337956776,14.8069112266,14.3912541379,14.7466905002,14.291931564,14.1501365489,14.5678567951,14.6563127828,14.2244745168,14.1873722974,14.5487819252,14.1486702936,13.9738422138,14.1976946954,14.0686699554,14.0464064739,14.1769163966,14.1624856682,14.0702423015,14.1950403402,14.2513200765,14.2918209251,14.1134506525,15.1177405006,15.3622131012,15.202554894,15.053637894,15.1181715595,15.1311011044,14.9280853203,14.6374637478,14.6999353177,15.2245581517,13.4812870234,13.4100970188,13.4729601276,13.4831321352,13.4559070713,13.4523581681,14.6450902779,14.6612955339,14.6614468936,14.8323552676,14.6398875707,14.9794533107,14.5539937615,14.6923516653,14.5089066712,14.309208597,14.989089056,14.513501355,13.8689567899,14.2393922986,13.8468402659,14.0602430923,13.9926095303,13.7905318381,14.081918837,13.942376502,14.1649261419,13.8815881136,13.8528848263,13.9245666427,14.156361694,13.839650567,13.4425440819,13.1628607796,13.1904920587,13.2177704427,13.6407890306,13.1863816718,13.1975883232,13.2116376771,14.1493842699,14.2513283596,14.2588515055,14.1215253529,14.442898012,14.0943467617,14.0952206389,14.4583454888,14.8183324589,14.7183530788,14.586138735,14.6722116704,15.2371445201,15.5718335201,15.0750455966,14.9267955603,14.5344138052,14.7396629211,14.6076046068
1,4,0,1,3,nan
1,4,0,1,4,nan
1,4,0,2,0,nan
1,4,0,2,1,nan
1,4,0,2,2,nan
1,4,0,2,3,nan
1,4,0,2,4,nan
1,4,0,3,0,nan
1,4,0,3,1,nan
1,4,0,3,2,nan
1,4,0,3,3,nan
1,4,0,3,4,nan
1,4,0,4,0,nan
1,4,0,4,1,nan
1,4,0,4,2,nan
1,4,0,4,3,nan
1,4,0,4,4,nan
1,4,1,0,0,nan
1,4,1,0,1,nan
1,4,1,0,2,nan
1,4,1,0,3,nan
1,4,1,0,4,nan
1,4,1,1,0,nan
1,4,1,1,1,nan
1,4,1,1,2,nan
1,4,1,1,3,nan
1,4,1,1,4,nan
1,4,1,2,0,nan
1,4,1,2,1,nan
1,4,1,2,2,nan
1,4,1,2,3,nan
1,4,1,2,4,nan
1,4,1,3,0,nan
1,4,1,3,1,nan
1,4,1,3,2,nan
1,4,1,3,3,nan
1,4,1,3,4,nan
1,4,1,4,0,nan
1,4,1,4,1,nan
1,4,1,4,2,nan
1,4,1,4,3,nan
1,4,1,4,4,nan
1,4,2,0,0,nan
1,4,2,0,1,nan
1,4,2,0,2,nan
1,4,2,0,3,nan
1,4,2,0,4,nan
1,4,2,1,0,nan
1,4,2,1,1,nan
1,4,2,1,2,nan
1,4,2,1,3,nan
1,4,2,1,4,nan
1,4,2,2,0,nan
1,4,2,2,1,nan
1,4,2,2,2,nan
1,4,2,2,3,nan
1,4,2,2,4,nan
1,4,2,3,0,nan
1,4,2,3,1,nan
1,4,2,3,2,nan
1,4,2,3,3,nan
1,4,2,3,4,nan
1,4,2,4,0,nan
1,4,2,4,1,nan
1,4,2,4,2,nan
1,4,2,4,3,nan
1,4,2,4,4,nan
1,4,3,0,0,nan
1,4,3,0,1,nan
1,4,3,0,2,nan
1,4,3,0,3,nan
1,4,3,0,4,nan
1,4,3,1,0,nan
1,4,3,1,1,nan
1,4,3,1,2,nan
1,4,3,1,3,nan
1,4,3,1,4,nan
1,4,3,2,0,nan
1,4,3,2,1,nan
1,4,3,2,2,nan
1,4,3,2,3,nan
1,4,3,2,4,nan
1,4,3,3,0,nan
1,4,3,3,1,nan
1,4,3,3,2,nan
1,4,3,3,3,nan
1,4,3,3,4,nan
1,4,3,4,0,nan
1,4,3,4,1,nan
1,4,3,4,2,nan
1,4,3,4,3,nan
1,4,3,4,4,nan
1,4,4,0,0,nan
1,4,4,0,1,nan
1,4,4,0,2,nan
1,4,4,0,3,nan
1,4,4,0,4,nan
1,4,4,1,0,nan
1,4,4,1,1,nan
1,4,4,1,2,nan
1,4,4,1,3,nan
1,4,4,1,4,nan
1,4,4,2,0,nan
1,4,4,2,1,nan
1,4,4,2,2,nan
1,4,4,2,3,nan
1,4,4,2,4,nan
1,4,4,3,0,nan
1,4,4,3,1,nan
1,4,4,3,2,nan
1,4,4,3,3,nan
1,4,4,3,4,nan
1,4,4,4,0,nan
1,4,4,4,1,nan
1,4,4,4,2,nan
1,4,4,4,3,nan
1,4,4,4,4,nan
1,5,0,0,0,nan
1,5,0,0,1,14.2127128804,14.0728048261,14.0918055744,13.9695328182,13.9050618924,14.0887508892,13.8762788424,13.7655525051,13.9065099838,14.0655462682,14.6108547217,14.8566310295,14.2095080661,14.1635995112,14.3280582113,14.3717230726,14.7057962675,14.1720135188,14.2337603801,13.842894764,13.7519611999,13.7513522941,13.5631266415,13.6744115694,13.6356743279,13.6327765295,14.111071334,13.8151351873,13.9360568738,13.9680953187,13.8553663067,14.0763113811,13.8022416437,13.9404005035,15.0627424657,14.7419340764,14.088282868,14.121727451,14.8268426341,14.9237811828,14.4950976342,14.8724486485,14.9399720787,14.5986736435,14.173168997,14.0417150849,13.9538092289,13.9450287247,14.0319807771,13.9099362811,13.4838073727,13.4646563819,13.4007387629,13.5255347697,13.5839586471,13.794340466,13.9634344595,13.9206469974,14.3229871434,13.7896349837,13.8830739468,14.2792327913,13.7056282534,13.5649292587,13.5294159393,13.6684166614,13.5677362914,13.4869402915,13.4531887481,13.3826969691,13.7744512301,13.5613839543,14.1608667821,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.3265359468,13.385863743,13.3673713873,14.2665445599,14.170963681,14.0653693323,14.0739144067,13.9916042857,13.9019826101,13.8141820655,13.9641734874,15.1693001758
1,5,0,0,2,13.8644634155,13.322743746,13.3999991947,13.4196764959,13.2712345945,13.4072325001,13.3122999463,14.1318258005,13.4567854297,13.5795944815,13.6899748539,13.4875974493,13.4510004232,13.4173951578,13.6043294153,13.1099589931,13.1789039908,13.0798758399,13.0233406894,13.0510324247,14.0637314717,13.7828855667,13.5509955308,13.9855893519,13.6844821346,13.7972176276,14.0926287025,14.0217472344,13.9330787542,13.8884075826,13.7630340108,13.882259399,14.9216136415,14.7240795486,14.7104650239,15.1562348534,14.851047167,14.899175296,15.064405193,15.1883978591,14.840860634,14.7373234868,14.7287281765,14.8960177926,14.3188286608,13.9565956341,14.0163475234,14.0130598115,13.9468983131,14.2261307869,13.8474123124,14.0413591732,13.9954701087,14.0372630267,13.9370157387,14.0632054685,13.7322524821,13.8580097857,13.8670516268,14.2034128228,14.0269078286,14.0335367379,14.4017332062,14.115160642,13.8287928864,14.3691091683,13.8793623426,14.2575251034,14.245557888,14.1837481403,14.1953505135,14.2251243845,14.1292100864,14.1823846095,14.4495279245,14.268279864,14.2857661511,14.1282654491,14.2082691983,14.3547831224,14.4721459298,14.3125128136,14.3823378346,14.4187776259,14.3668898165,14.1872558309,14.1215777157,14.7477384806,14.4710107048,14.4911092262,14.4691311023,14.9173848127,14.2164138298,14.1226364059,14.2804888917,14.4710433691,14.1014638259,14.569737292,14.2489313273,14.0882634322,14.1557826596,14.1784144315,14.0000067949,14.2293791687,14.2060836451,14.0950687247,14.2430042058,14.2706441809,14.0776094986,13.9593695662,15.1505406389,15.1446705454,15.3669720396,15.0758744555,15.1393398462,14.8525113626,14.7942078326,14.585688856,14.5727785919,13.5903027945,13.4297478788,13.3333503796,13.3069023601,13.4911087324,13.8069019686,13.3144147796,14.9583627622,14.5972389179,13.8974172605,14.5106755397,14.3771297892,14.6781174,14.6943998337,14.4421342889,14.4371028543,14.7672467406,14.2205244469,14.015463923,14.1418796089,13.998756652,13.9849004465,13.873761851,14.3184669004,13.7193596321,13.4756151833,13.3408110275,13.2595030275,13.1306258433,13.3556011888,13.7315352447,13.3976704445,13.2384227766,13.1315726678,14.3745937535,14.2621140626,14.075909407,14.1411661928,13.886587185,14.0996578786,14.0702628556,13.9205726687,14.7866691836,14.7531421753,14.8187728276,14.7767450693,14.6348985011,14.6412156014,15.3475819812,14.8206010173,14.8610954079,14.9071926797,14.8825203841,15.0468322094,14.7652076147,14.4954998984,14.4613776132,14.5360977773
1,5,0,0,3,nan
1,5,0,0,4,nan
1,5,0,1,0,nan
1,5,0,1,1,14.089463414,14.4416437985,14.0939815629,13.9813694138,14.0873840923,14.3480095169,13.8701183949,13.8658977356,13.9351021799,14.0642931542,14.3474373682,13.7559585861,14.17339619,13.9039414359,14.4770788737,14.4511450512,14.3657099923,13.5146156687,13.8463746923,13.6658388172,13.5701844073,13.6487120089,13.8806259483,13.8722302878,13.8837874456,13.7592036448,14.8784680724,14.651714508,14.6600425943,14.0312687755,13.932958074,13.9944077373,14.1438995206,14.0210597557,14.8053747534,14.5856933511,14.7510802635,14.5952463108,14.5258447788,14.6762223545,13.9463391465,13.9554423029,14.0254032529,14.0194290705,13.9217720722,13.9136562335,13.7946847406,13.798644479,13.5193618318,13.5168271937,13.510830135,13.88678341,14.0403974159,13.9893110513,13.9381457087,13.7175631697,13.709565704,13.8188288802,13.611927864,13.3769996774,14.2125662388,14.1269035172,14.2340554529,14.2299178056,14.1487329918,14.314005274,14.068048186,14.0942452665,14.2205090962,14.1939589018,14.1654679226,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.6471267137,13.4924501723,13.3380843168,14.3862977604,14.3782610078,13.897487551,13.9144906505,14.0602530346,14.4034442888,15.1166789525,14.9419844555
1,5,0,1,2,13.5452555459,13.5352571367,13.2365844069,13.8276905697,13.2608314855,13.5090798269,13.6624152867,13.6383132444,13.88351928,13.5485437931,13.44223997,13.5598862715,13.6628502741,13.5580421395,13.2986714491,13.2141792164,13.0322764487,13.1037009577,13.0008627909,13.1620154844,13.0576432395,13.0714098588,13.5701488713,13.839863852,13.6275080189,13.528875271,13.6326599387,13.8839679463,14.0933720541,13.9688551861,13.907582277,13.9461878756,13.9101297992,13.7004220794,15.2236986485,14.8188966118,14.8548736545,14.8834219561,14.8035667278,14.679940743,14.878776591,14.6879824278,14.6397671564,15.2220425335,14.8430598785,14.8007184834,14.0429776117,13.9159012002,14.0407500022,14.0030764587,14.2229181722,14.3815590265,13.9156402875,13.9695516171,14.0361855818,14.4563592381,13.9085305375,13.8962402248,14.0234858635,14.447859958,14.1265106614,13.9514042524,13.952858097,14.145164099,14.3427699603,13.7868895357,13.9043769254,13.9932227646,13.9769703606,13.9045890494,13.8583322565,14.1171377471,14.50045,14.2823256675,14.2299967654,14.5165781032,14.2355033451,14.1384276672,14.4658385508,14.4632245124,14.2347692258,14.2309315698,14.7148235034,14.2883547339,14.2506166622,14.181896732,14.435713575,14.178048781,14.1814467771,14.4247946096,14.6570395902,14.2647711897,14.1563514801,14.3085594665,14.4110625312,14.2358563638,14.0811508907,14.7007787593,14.5496885405,15.0030084225,14.6837904907,14.5642248659,14.4589398853,14.5557666758,14.5426887981,14.1148425979,14.0587625438,14.0452471917,14.0152108795,14.05864969,13.9272965747,14.1444510263,14.1123723887,14.1808793051,14.2340908889,14.001513675,14.3629642321,14.4398884468,14.2264444372,14.4275153258,14.1497092156,14.1362036297,15.0602078925,15.1399278851,14.9488080973,15.0936241412,14.6739744916,14.6375537867,14.5378934172,14.8945560482,14.4747303873,14.6949992272,14.6393125328,14.9484035875,13.4166134273,13.7496282641,13.442247853,13.417669943,13.4685763543,14.9490162259,14.8097667578,14.662574339,14.8034305722,15.0667369643,14.6515371244,14.1352342045,14.0064242949,13.8763098938,14.7165848152,14.5945249396,14.4197900302,14.45020141,14.3045278761,14.076105479,13.9990019833,14.3823536956,14.0475358906,13.995403039,13.8827205293,13.8290998603,13.8088656851,13.7784484954,14.1458054199,13.8885865613,13.919165614,13.8557890727,14.0465804064,13.8025231053,13.8420703099,13.2320380481,13.2307442475,14.1297919367,14.3991797112,13.9585601514,14.2266393304,15.3008257262,14.7538475381,14.8870698662,14.7697598669,15.0847950865,14.7351986737,15.2488082978,15.474730004,14.9697276761,14.8836875379,14.9486976366,15.3987418157,14.9773650243,14.8542055568,14.7676398432,14.5369937264,14.9853410226,14.6729284744,14.8228618772,14.6005836614
1,5,0,1,3,nan
1,5,0,1,4,nan
1,5,0,2,0,nan
1,5,0,2,1,nan
1,5,0,2,2,nan
1,5,0,2,3,nan
1,5,0,2,4,nan
1,5,0,3,0,nan
1,5,0,3,1,nan
1,5,0,3,2,nan
1,5,0,3,3,nan
1,5,0,3,4,nan
1,5,0,4,0,nan
1,5,0,4,1,nan
1,5,0,4,2,nan
1,5,0,4,3,nan
1,5,0,4,4,nan
1,5,1,0,0,nan
1,5,1,0,1,nan
1,5,1,0,2,nan
1,5,1,0,3,nan
1,5,1,0,4,nan
1,5,1,1,0,nan
1,5,1,1,1,nan
1,5,1,1,2,14.3798890252
1,5,1,1,3,nan
1,5,1,1,4,nan
1,5,1,2,0,nan
1,5,1,2,1,nan
1,5,1,2,2,nan
1,5,1,2,3,nan
1,5,1,2,4,nan
1,5,1,3,0,nan
1,5,1,3,1,nan
1,5,1,3,2,nan
1,5,1,3,3,nan
1,5,1,3,4,nan
1,5,1,4,0,nan
1,5,1,4,1,nan
1,5,1,4,2,nan
1,5,1,4,3,nan
1,5,1,4,4,nan
1,5,2,0,0,nan
1,5,2,0,1,nan
1,5,2,0,2,nan
1,5,2,0,3,nan
1,5,2,0,4,nan
1,5,2,1,0,nan
1,5,2,1,1,nan
1,5,2,1,2,nan
1,5,2,1,3,nan
1,5,2,1,4,nan
1,5,2,2,0,nan
1,5,2,2,1,nan
1,5,2,2,2,nan
1,5,2,2,3,nan
1,5,2,2,4,nan
1,5,2,3,0,nan
1,5,2,3,1,nan
1,5,2,3,2,nan
1,5,2,3,3,nan
1,5,2,3,4,nan
1,5,2,4,0,nan
1,5,2,4,1,nan
1,5,2,4,2,nan
1,5,2,4,3,nan
1,5,2,4,4,nan
1,5,3,0,0,nan
1,5,3,0,1,nan
1,5,3,0,2,nan
1,5,3,0,3,nan
1,5,3,0,4,nan
1,5,3,1,0,nan
1,5,3,1,1,nan
1,5,3,1,2,nan
1,5,3,1,3,nan
1,5,3,1,4,nan
1,5,3,2,0,nan
1,5,3,2,1,nan
1,5,3,2,2,nan
1,5,3,2,3,nan
1,5,3,2,4,nan
1,5,3,3,0,nan
1,5,3,3,1,nan
1,5,3,3,2,nan
1,5,3,3,3,nan
1,5,3,3,4,nan
1,5,3,4,0,nan
1,5,3,4,1,nan
1,5,3,4,2,nan
1,5,3,4,3,nan
1,5,3,4,4,nan
1,5,4,0,0,nan
1,5,4,0,1,nan
1,5,4,0,2,nan
1,5,4,0,3,nan
1,5,4,0,4,nan
1,5,4,1,0,nan
1,5,4,1,1,nan
1,5,4,1,2,nan
1,5,4,1,3,nan
1,5,4,1,4,nan
1,5,4,2,0,nan
1,5,4,2,1,nan
1,5,4,2,2,nan
1,5,4,2,3,nan
1,5,4,2,4,nan
1,5,4,3,0,nan
1,5,4,3,1,nan
1,5,4,3,2,nan
1,5,4,3,3,nan
1,5,4,3,4,nan
1,5,4,4,0,nan
1,5,4,4,1,nan
1,5,4,4,2,nan
1,5,4,4,3,nan
1,5,4,4,4,nan
1,6,0,0,0,nan
1,6,0,0,1,13.5898100096,13.9465285251,14.096077264,14.006669246,14.0663824022,14.2262994745,14.4692135578,13.9165557971,13.8322485053,13.8188721603,14.0796156627,14.2237453461,13.8153790942,13.8947992692,13.779656134,13.7708867925,14.4112838167,14.6027509799,14.3697300082,14.3502666287,14.2855378442,14.6314858933,14.1866706986,13.5498540639,13.5054226477,13.6475415317,14.0811864144,13.636753981,13.5360507035,14.0304995868,13.9096763632,13.8674107524,14.0703612369,13.8546746434,14.0181911554,14.5769412586,14.5044980735,14.6838262122,14.9262485914,14.4757473222,14.5681779597,14.458976821,14.5831469083,15.1274192458,14.0012825606,13.9272045933,13.9106925341,14.0087644133,13.5269770281,13.7177364212,13.8955646286,13.5387901147,13.5004631442,13.4966198953,13.608274742,13.8660386772,13.7955534624,13.6936750007,13.692221594,13.7746606651,14.2778134018,13.8285987416,13.7405030703,13.69683599,13.7431767086,14.2670933569,13.7519515616,13.545145465,13.409491809,13.3466461234,13.4558366417,13.5232662457,14.3959664583,14.1074413543,14.0883108742,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.4331644738,13.8117702041,13.4991488389,13.2829515501,13.3991188522,13.8918224539,14.0397667198,14.383669921,14.3076380126,14.2984732848,14.2958851833,14.347114537,14.4150635962,13.9711556489,13.9364999554,13.8399926503,14.0257965468,13.9417844788,14.6681748377,14.1571144845,14.0914936178,14.0388789156,14.6021656359,14.1837003218,14.2864327403,14.0511624568,14.9131829994,15.1082651703,15.305674354,14.917500512,14.9261171509,14.9215367524,15.0753743571,14.9836037937,14.803821885,15.0581362878
1,6,0,0,2,13.5641587926,13.41400617,13.683073336,13.3747430298,13.4278779005,13.2728929911,13.3616629892,13.7156554485,13.3014762396,13.8182589759,13.6327401358,13.8280088576,13.4885797799,13.7171113485,13.1050355289,13.1552038782,13.0620721032,13.3433362753,12.9801667437,12.9884003796,13.8924963696,13.5491863122,13.9901437499,13.6778664035,13.5706940916,13.74354186,13.7484972671,13.7034959089,13.7474243187,13.7406506045,13.8070953285,14.7016027597,14.5674063388,14.9269746664,14.5300512659,14.6469153604,14.6897574971,14.6379762791,14.50746252,14.8322667757,14.8711019841,14.7655294558,14.7666478476,14.6955189983,14.8925465077,15.074712202,14.8841777166,14.7593526431,14.8349808796,13.96034679,13.9439945152,13.8924368823,13.9474884112,13.8601641093,14.1450642484,14.3944518463,13.957451669,13.9504638165,13.9524127469,14.0126968133,14.4462222817,14.059172751,13.8829153825,14.3802068941,13.8195333562,14.0792049987,14.3943086918,13.9024246321,14.1210912123,13.8813667101,13.8383824376,14.3619115657,14.3437996735,14.2328326579,14.1626795496,14.1597552735,14.1975194019,15.3438274687,14.1148414342,14.0636644725,14.4442463483,14.234230626,14.1587139971,14.168945536,14.2738791615,14.2489405579,14.1671303922,14.6439756546,14.4328806657,14.5055502673,14.2427921858,14.4494581565,14.0912080608,13.9688977869,14.0240978277,13.9882918744,14.0323238332,14.3601405295,14.177066647,14.1038163907,14.202837059,14.1958090499,14.3492939295,14.0488517966,14.0973552535,14.6014463627,14.4426766428,14.7858877314,14.7680857879,13.3468734324,13.2153268041,13.6644697095,13.2604556285,13.3133161685,13.3997018801,13.4380877073,13.665824218,13.3780135194,13.937717869,13.9984750237,14.0063979119,14.362732967,14.0750356816,14.5427198758,14.4143706757,14.5408550142,14.438829282,13.7111569536,14.2649959347,13.8410552498,13.7099334674,13.8826207724,13.7950536889,13.6962652289,14.6537579018,13.9758149821,13.8368246583,14.0057163908,13.9747176813,13.7581165643,13.9985254667,14.8827782481,13.0234663391,13.0981041352,13.4708523529,13.2646951946,14.2962734713,14.383960504,14.0498168512,14.0231109262,13.9266502814,14.5216238378,14.0055459029,14.512004857,14.7632479993,14.6778565592,14.953225316,14.6428607474,14.9684280659,15.1129166834,15.0615469158,15.4341923257,15.0111808025,14.8944558684,14.9164993533,15.1960043044,14.7450118417,14.5459272252,14.4452433026,14.9148336812
1,6,0,0,3,nan
1,6,0,0,4,nan
1,6,0,1,0,nan
1,6,0,1,1,14.0776790762,14.0245296124,14.0435677348,14.2141025943,13.9201691954,13.855046823,14.104870898,14.2199666529,14.2956216179,14.4194556156,14.9370404821,14.4049617958,14.281422549,14.1104123265,13.9297671353,13.7080600657,13.5564064629,13.5878291596,13.4954098673,13.5471734895,14.2329437411,13.8771955765,13.9383995469,13.9027310025,13.8042002344,13.822755082,13.7547799617,14.0556198423,14.5323091143,13.9342172529,13.8474631998,14.0507233615,14.0281955376,13.8786406014,13.8154339053,13.8543400425,14.6831376298,14.6634192642,14.7434730197,14.630567627,14.5504817396,13.9847835986,14.0037199762,14.0161559104,13.8636110022,13.8976994126,13.6840372296,13.6821822241,13.4170905676,13.9472963397,14.7571127519,13.7592973657,13.682771584,13.4062057973,13.4455929363,13.4361763554,13.4210406559,14.4520552432,13.9429061296,13.9039548864,14.071609428,14.249172691,14.1929522849,14.015244692,14.0651622956,14.1614772016,14.1728590969,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,13.3467314565,13.4881588895,13.2909559629,13.3473791826,13.3088327237,13.763771929,14.3634556627,14.2537329509,14.1535729454,14.364522654,14.4308532686,14.472377832,14.1626590234,14.4218421779,13.9066025622,14.4224692163,14.1024178068,14.0209534876,14.2235270022,14.2394736238,14.7585116063,13.9625893084,14.8488186313,15.5120340565
1,6,0,1,2,13.27050807,13.3183498171,13.5975458476,13.4587785289,13.5517171096,13.6597339169,13.4919117961,13.5538880061,14.7856782809,13.4028107846,12.9633995969,12.9910049577,13.0684824709,13.2129343029,13.7437269844,13.7355465072,13.5285266999,13.651898702,13.6417184121,13.5677696852,13.6068935058,14.4280361106,13.9256035336,13.84868327,14.049842928,13.8324600033,14.2925248561,14.6279264337,14.568635927,14.6759250524,15.3776226249,15.333220082,14.6821330982,13.8658571745,14.2349794128,13.9200750589,13.9839701957,14.0958015624,13.9074572347,14.4730896608,14.0047737725,14.636215143,14.4919846758,14.0103042673,13.8186806454,13.9440856556,14.0118392672,13.8450047838,13.9028569039,14.7826053278,14.0557345677,14.0715349511,14.3243679848,13.947840329,13.8965132983,13.9006484899,14.3880130615,13.8394257918,14.5023600027,14.1956261143,14.5698326751,14.1746170668,14.152340133,15.0652187357,14.4439814042,14.3625149967,14.1922256567,14.3878592684,14.4844982412,14.3099372491,14.5932213166,14.5739039236,14.6999654716,14.4618621574,14.6092365106,14.5826062455,14.5225840758,14.9442891002,14.7538538355,14.0234683297,14.0899164108,14.120484374,14.0541713116,14.264064103,14.5537266724,14.1068163998,14.3002088902,14.095563415,14.1332541555,14.2691970901,14.2312413349,14.1137394898,13.957145967,14.335133913,14.0223233341,14.395419981,14.0244106905,14.6357979947,14.5629384169,14.6027206136,15.0510569917,14.6607054304,14.5734091429,14.7186488333,14.9615816654,14.8457397285,13.4414504319,14.3806714491,14.6706928001,14.3644085418,14.1749883855,13.9319318968,14.0728502477,14.16282022,14.672548044,14.808020283,14.4548727884,14.5794302924,14.7628806357,14.5228603904,14.4398830672,14.3306683514,14.8495653172,14.7225676544,13.6482702438,13.7959754542,13.6910832672,14.3784637325,13.8653603728,14.3597684181,14.1188326095,13.9881398782,14.8811638163,13.4459710448,13.6650447838,13.1448644743,13.2490471241,13.338296017,13.4984828975,13.8486629537,13.9673924744,13.903015004,14.0056779571,13.8628625736,14.5708241942,14.6758817236,14.4421245701,14.3607845924,14.363020622,14.8847695684,15.2563577757,15.0931236109,14.8435752163,15.0374498237,15.1289134985,14.9108679706,15.3302150101,14.684548821,14.7338140425,15.0490579862,14.6641251739,14.4040981122,14.8707038679,14.7983250144,14.6770479801
1,6,0,1,3,nan
1,6,0,1,4,nan
1,6,0,2,0,nan
1,6,0,2,1,nan
1,6,0,2,2,nan
1,6,0,2,3,nan
1,6,0,2,4,nan
1,6,0,3,0,nan
1,6,0,3,1,nan
1,6,0,3,2,nan
1,6,0,3,3,nan
1,6,0,3,4,nan
1,6,0,4,0,nan
1,6,0,4,1,nan
1,6,0,4,2,nan
1,6,0,4,3,nan
1,6,0,4,4,nan
1,6,1,0,0,nan
1,6,1,0,1,14.3841895801
1,6,1,0,2,nan
1,6,1,0,3,nan
1,6,1,0,4,nan
1,6,1,1,0,nan
1,6,1,1,1,14.0117153531,14.5184061868
1,6,1,1,2,nan
1,6,1,1,3,nan
1,6,1,1,4,nan
1,6,1,2,0,nan
1,6,1,2,1,nan
1,6,1,2,2,nan
1,6,1,2,3,nan
1,6,1,2,4,nan
1,6,1,3,0,nan
1,6,1,3,1,nan
1,6,1,3,2,nan
1,6,1,3,3,nan
1,6,1,3,4,nan
1,6,1,4,0,nan
1,6,1,4,1,nan
1,6,1,4,2,nan
1,6,1,4,3,nan
1,6,1,4,4,nan
1,6,2,0,0,nan
1,6,2,0,1,nan
1,6,2,0,2,nan
1,6,2,0,3,nan
1,6,2,0,4,nan
1,6,2,1,0,nan
1,6,2,1,1,nan
1,6,2,1,2,nan
1,6,2,1,3,nan
1,6,2,1,4,nan
1,6,2,2,0,nan
1,6,2,2,1,nan
1,6,2,2,2,nan
1,6,2,2,3,nan
1,6,2,2,4,nan
1,6,2,3,0,nan
1,6,2,3,1,nan
1,6,2,3,2,nan
1,6,2,3,3,nan
1,6,2,3,4,nan
1,6,2,4,0,nan
1,6,2,4,1,nan
1,6,2,4,2,nan
1,6,2,4,3,nan
1,6,2,4,4,nan
1,6,3,0,0,nan
1,6,3,0,1,nan
1,6,3,0,2,nan
1,6,3,0,3,nan
1,6,3,0,4,nan
1,6,3,1,0,nan
1,6,3,1,1,nan
1,6,3,1,2,nan
1,6,3,1,3,nan
1,6,3,1,4,nan
1,6,3,2,0,nan
1,6,3,2,1,nan
1,6,3,2,2,nan
1,6,3,2,3,nan
1,6,3,2,4,nan
1,6,3,3,0,nan
1,6,3,3,1,nan
1,6,3,3,2,nan
1,6,3,3,3,nan
1,6,3,3,4,nan
1,6,3,4,0,nan
1,6,3,4,1,nan
1,6,3,4,2,nan
1,6,3,4,3,nan
1,6,3,4,4,nan
1,6,4,0,0,nan
1,6,4,0,1,nan
1,6,4,0,2,nan
1,6,4,0,3,nan
1,6,4,0,4,nan
1,6,4,1,0,nan
1,6,4,1,1,nan
1,6,4,1,2,nan
1,6,4,1,3,nan
1,6,4,1,4,nan
1,6,4,2,0,nan
1,6,4,2,1,nan
1,6,4,2,2,nan
1,6,4,2,3,nan
1,6,4,2,4,nan
1,6,4,3,0,nan
1,6,4,3,1,nan
1,6,4,3,2,nan
1,6,4,3,3,nan
1,6,4,3,4,nan
1,6,4,4,0,nan
1,6,4,4,1,nan
1,6,4,4,2,nan
1,6,4,4,3,nan
1,6,4,4,4,nan
1,7,0,0,0,nan
1,7,0,0,1,nan
1,7,0,0,2,14.6784482612
1,7,0,0,3,nan
1,7,0,0,4,nan
1,7,0,1,0,nan
1,7,0,1,1,14.9558903981,14.8978183026,14.5733011879,14.579419982,14.6440166046,14.6885760856,14.5674119916,14.9756966007,14.5196308003,14.5404384576,14.558388898,14.4374082348,18.19201517,14.222856875,14.9831669277,14.6318209563,14.4009405855,14.3092293008,14.2722026189,14.3547527112,14.5589221626,14.5048224324,14.2630016069,14.2518629857,14.6570422637,14.4826288524,14.2617363611,14.233527375,14.7272057798,14.8999620258,14.6152993254,14.4622947845,14.5626451946,14.5472126311,15.3248124736,14.680849371,14.5417253625,14.5620032213,14.7004845555,14.925261355,14.7484099787,14.626394372,14.694322543,14.5606306899,14.6796193257,14.7316432616,15.0729473393,14.5359622335,14.5823658728,14.4920067109,14.6614571544,14.2321333777,14.0250856651,14.0111227697,14.1141879868,14.3957754614,14.423863709,14.1248238889,14.4054762006,14.3690207984,14.1287001443,14.4501112167,14.4569829751,14.3859050298,14.058277869,14.0676570317,14.0624671924,13.9848824734,13.9656613806,17.832413124,17.4937693784,17.4561687001,17.4907808854,17.5889894151,14.0799680304,14.4234586171,14.0465496468,14.0742366968,14.0980821984,14.0873588347,17.5878919108,17.8983159379,17.438405671,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.473,0.0,0.0,0.0,0.0,0.0,0.0,3.473,3.473,3.473,3.473,3.473,0.0,0.0,0.0,0.0,0.0,0.0,3.473,3.473,3.473,3.473,3.473,0.0,0.0,0.0,0.0,0.0,0.0,3.473,3.473,3.473,3.473,3.473,3.473,13.9944822414,13.9171206456,14.0250077392,14.3806122343,14.2457148065,14.4159212541,17.4455370241,17.4160437033,14.9697565271,14.371488581,14.3428459587,14.2271608638,14.2419203513,14.572703304,14.221084947,14.3027703881,14.1557638233,14.3745608386,14.4833087017,14.8131752778,14.8012746397,14.8268863075,14.76585474,14.7030737149,15.001938047,15.4138102283,14.8843940679,18.1623401229,15.0328265947,14.9105127522,14.8883139916,15.1086098103,14.996358435,15.1445312507,14.8143239745,15.1088388089
1,7,0,1,2,14.2341367006,14.4934235006,13.8905404228,13.8802428422,14.0238599332,13.9687468022,14.5931792973,14.1615926166,14.2402260032,14.3271825483,14.1856252609,14.5455992693,14.2368378049,14.0943284874,14.7605516204,14.6853276545,14.5200526437,14.4696218399,13.8563776137,14.0038145836,13.9588352171,13.9339860942,13.9316275983,14.0685256837,14.5603028592,14.9993310494,14.2999448796,14.5442362611,14.5968091773,14.4158131868,14.7019376369,14.3445640145,14.5768646042,17.9540853153,18.554232861,14.5955829079,14.45887142,14.8491275419,14.5604709092,14.6622668147,14.5812408255,14.8645411994,14.8369036899,17.9240550184,17.8892115353,15.2203159588,15.4766977011,14.9329632953,14.8888113368,14.7709824484,14.8145388118,14.9899284472,14.9154810711,14.8322083319,14.4341989379,14.4570245958,14.3834301569,14.7991240172,14.4560316621,14.4505116396,14.351458647,14.9771779132,14.9481484542,14.8040768393,15.0636145801,14.7287757604,14.6318403889,14.634199731,14.5435595707,18.5894760132,15.1982244185,14.5967214595,14.5314385235,14.4498398715,14.566731609,14.7542045353,14.6921055116,14.5590338714,15.1990676678,14.9110759999,14.6484333057,14.6501967657,14.5308782915,17.9778496764,14.8999574109,14.7784782676,14.7780282385,14.628869501,14.9806073509,14.6289070332,14.5429865001,14.8399400101,14.7890260076,14.6948262453,18.3396515385,18.3378517139,18.2462985981,18.2946079534,14.6535854872,14.8185374628,14.4827414541,14.3594909865,14.3255535788,14.7435166346,14.3576612107,14.3760970021,14.408900588,17.9199119419,18.2675983261,17.7733073299,14.7487969015,14.6638913928,14.5497767847,14.6061327963,14.906761464,14.5687505804,14.5019704395,14.5844722459,14.46427814,14.3721079884,14.553438288,14.1961036837,14.0896515476,14.0785441727,14.1841623343,14.4471690458,14.3083904636,14.153344367,14.3202491582,13.9735271951,14.1727677722,15.0019116221,14.2759266383,14.2077388384,14.8083504195,14.7615639634,14.4264982207,14.365708301,14.3970007931,14.4341753009,14.8957533907,14.8792690018,14.5669581225,14.5350674682,14.7579532273,14.6942310445,14.9358850222,14.4950822405,14.5346834702,17.9797082697,18.2312978389,14.9439769874,19.0433260081,18.4420493882,14.6746634893,14.7499005822,15.3766906465,14.6954731907,14.5681108945,14.6464012526,14.810246176,14.8324651175,14.3014593259,14.0705683876,14.0284685854,13.9773030904,14.3380398469,14.574481804,14.7192877944,15.0366469289,14.7208586518,14.8267298213,14.9123127632,14.5221712795,14.5359862288,14.6839809582,14.7426467811,14.4653566017,14.42022933,14.5578716589,14.6600212827,14.5219761404,14.3739699538,14.3195086691,14.6663825959,14.5077019438,14.6479730218,14.6179383472,14.541284238,14.9576702502,14.4243706887,14.1722539536,13.814197665,13.8990651058,15.2267464325,14.7383671884,14.6060995217,14.590867433,14.6493102111,14.8205390204,15.1242795713,15.5503660302,15.4310097567,15.2493890956,15.0989933305,15.0707127403,18.5461634335,18.8872000183,18.4692924506,15.026783528,15.065918,15.0533960099,15.049735854,14.9865416926,15.3718407244,14.9052355234,14.948134213,15.0213911734,18.5178893842,18.6779767485,18.8960493993,14.7808640807,15.1200883077,15.0573303805,14.8466750266,14.7647006737,14.6250970842,14.564865812
1,7,0,1,3,nan
1,7,0,1,4,nan
1,7,0,2,0,nan
1,7,0,2,1,nan
1,7,0,2,2,nan
1,7,0,2,3,nan
1,7,0,2,4,nan
1,7,0,3,0,nan
1,7,0,3,1,nan
1,7,0,3,2,nan
1,7,0,3,3,nan
1,7,0,3,4,nan
1,7,0,4,0,nan
1,7,0,4,1,nan
1,7,0,4,2,nan
1,7,0,4,3,nan
1,7,0,4,4,nan
1,7,1,0,0,nan
1,7,1,0,1,nan
1,7,1,0,2,nan
1,7,1,0,3,nan
1,7,1,0,4,nan
1,7,1,1,0,nan
1,7,1,1,1,17.9713125712,17.8368944259,17.9594806178,17.9394873192,18.3594575383,17.8830493866,17.8538712222,17.7283763074,17.6463695146,17.6426017774,18.3120561745,14.400839619,14.463584734,14.3124153763,18.0322164734,18.3119210731,17.8621125971,17.9522920932,18.2500913097,18.072137598,14.7765968853,18.2551363562,18.3780664748,18.0700980094,18.5577684477,18.4848552779,18.2777364991,14.5625827749,14.9654733421,15.3052062556,15.3820701264,15.2259384183,14.6915216586,18.5099727134,14.1289674973,14.2751423629,13.9562739804,13.8364384385,13.9297370254,13.8571952685,14.251997579,14.2603184931,17.7368370341,17.4166666201,17.3879682259,17.7229303806,3.473,3.473,3.473,3.473,17.4203395083,17.5404503981,17.798270122,17.6820849655,15.1088498769,14.6605668145,15.0785805156,14.7664750591,18.1787872073,18.1272702776,18.6274432474
1,7,1,1,2,14.1646333207,14.0480641172,13.970213754,17.4846857261,17.6828345686,18.1529096909,14.2046169563,18.0193244307,17.78404945,17.6216652698,18.0849889185,18.3168910854,18.0387905482,14.010418979,17.417149015,17.4843479495,17.7323558031,13.698803472,13.635376187,17.0612221691,17.1104407589,17.6245263278,14.4882066047,14.212496156,14.1769917705,14.3365132337,14.5652362307,14.8389804157,17.8426605904,17.7036840413,17.8189766868,18.0971786771,17.88197887,18.3077297994,17.886232269,17.9359982933,14.9889460551,15.1500385369,15.0938283527,18.2895342036,18.2069628111,18.2232004012,14.6111443833,15.0495723722,14.6825246758,18.0268048425,18.6696400602,14.5689137138,14.554736052,17.887244864,18.1554117009,18.0867626927,18.3391950096,18.0054998272,18.1039006509,18.0918698147,18.102335102,14.6177100111,14.768646068,18.1387154519,18.4130734278,18.1316183169,14.6701329163,18.7613831376,18.1661667535,18.0269981344,18.134842019,18.0849983772,17.880817472,17.9485691276,18.5930465155,18.4740253027,14.7227665369,18.2091893808,18.3331697539,18.7651232204,13.9757531577,13.9868499082,14.1067393952,17.6605551539,17.943975074,17.5192384392,18.1536199249,18.1288594677,18.1433278876,14.4816513068,14.6113717048,14.4607742692,14.4659170366,14.7717797429,14.5952464633,14.5066753802,14.6165253141,18.6662698536,18.8871992152,19.1734400863,14.4473660107,14.6562885757,14.5839562827,17.9314698925,18.0962018979,18.0861243345,14.672188573,14.6303121504,14.502305156,18.2552312713,18.8474609162,18.252272522,13.7947051098,14.683741665,14.3595086702,14.2030444741,14.2644171166,17.7338421936,17.8100912391,17.9801751756,14.5023425318,14.565290869,14.4096832858,17.98597789,18.0662746488,18.7942188037,18.6153703295,18.876078167,19.1968115414,14.9633065434,14.6289132026,18.1920886696,18.1531681512,18.1661804046
1,7,1,1,3,nan
1,7,1,1,4,nan
1,7,1,2,0,nan
1,7,1,2,1,nan
1,7,1,2,2,nan
1,7,1,2,3,nan
1,7,1,2,4,nan
1,7,1,3,0,nan
1,7,1,3,1,nan
1,7,1,3,2,nan
1,7,1,3,3,nan
1,7,1,3,4,nan
1,7,1,4,0,nan
1,7,1,4,1,nan
1,7,1,4,2,nan
1,7,1,4,3,nan
1,7,1,4,4,nan
1,7,2,0,0,nan
1,7,2,0,1,nan
1,7,2,0,2,nan
1,7,2,0,3,nan
1,7,2,0,4,nan
1,7,2,1,0,nan
1,7,2,1,1,18.110848475,17.9655293436,18.0405861055,18.4459044628,18.1771876863
1,7,2,1,2,nan
1,7,2,1,3,nan
1,7,2,1,4,nan
1,7,2,2,0,nan
1,7,2,2,1,nan
1,7,2,2,2,nan
1,7,2,2,3,nan
1,7,2,2,4,nan
1,7,2,3,0,nan
1,7,2,3,1,nan
1,7,2,3,2,nan
1,7,2,3,3,nan
1,7,2,3,4,nan
1,7,2,4,0,nan
1,7,2,4,1,nan
1,7,2,4,2,nan
1,7,2,4,3,nan
1,7,2,4,4,nan
1,7,3,0,0,nan
1,7,3,0,1,nan
1,7,3,0,2,nan
1,7,3,0,3,nan
1,7,3,0,4,nan
1,7,3,1,0,nan
1,7,3,1,1,nan
1,7,3,1,2,nan
1,7,3,1,3,nan
1,7,3,1,4,nan
1,7,3,2,0,nan
1,7,3,2,1,nan
1,7,3,2,2,nan
1,7,3,2,3,nan
1,7,3,2,4,nan
1,7,3,3,0,nan
1,7,3,3,1,nan
1,7,3,3,2,nan
1,7,3,3,3,nan
1,7,3,3,4,nan
1,7,3,4,0,nan
1,7,3,4,1,nan
1,7,3,4,2,nan
1,7,3,4,3,nan
1,7,3,4,4,nan
1,7,4,0,0,nan
1,7,4,0,1,nan
1,7,4,0,2,nan
1,7,4,0,3,nan
1,7,4,0,4,nan
1,7,4,1,0,nan
1,7,4,1,1,nan
1,7,4,1,2,nan
1,7,4,1,3,nan
1,7,4,1,4,nan
1,7,4,2,0,nan
1,7,4,2,1,nan
1,7,4,2,2,nan
1,7,4,2,3,nan
1,7,4,2,4,nan
1,7,4,3,0,nan
1,7,4,3,1,nan
1,7,4,3,2,nan
1,7,4,3,3,nan
1,7,4,3,4,nan
1,7,4,4,0,nan
1,7,4,4,1,nan
1,7,4,4,2,nan
1,7,4,4,3,nan
1,7,4,4,4,nan
1,8,0,0,0,nan
1,8,0,0,1,nan
1,8,0,0,2,nan
1,8,0,0,3,nan
1,8,0,0,4,nan
1,8,0,1,0,nan
1,8,0,1,1,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473
1,8,0,1,2,18.2517825561,17.8699893483,18.1371021638,18.5662385131,18.6543503809,18.5613810773
1,8,0,1,3,nan
1,8,0,1,4,nan
1,8,0,2,0,nan
1,8,0,2,1,3.473,3.473
1,8,0,2,2,3.473,3.473,3.473
1,8,0,2,3,nan
1,8,0,2,4,nan
1,8,0,3,0,nan
1,8,0,3,1,nan
1,8,0,3,2,nan
1,8,0,3,3,nan
1,8,0,3,4,nan
1,8,0,4,0,nan
1,8,0,4,1,nan
1,8,0,4,2,nan
1,8,0,4,3,nan
1,8,0,4,4,nan
1,8,1,0,0,nan
1,8,1,0,1,nan
1,8,1,0,2,nan
1,8,1,0,3,nan
1,8,1,0,4,nan
1,8,1,1,0,nan
1,8,1,1,1,18.1406008557,17.8020180856,17.8481649137,18.664386676,17.8381123119,17.6977756783,17.8436434137,18.4616771011,18.2441575258,18.1020647441,18.1197710019,18.1003786113,18.0044970891,18.0296599393,18.2906605057,18.52377805,18.2087007265,18.0572911835,18.02432005,18.4169265253,18.5324059218,18.2298868325,18.0709608322,18.0981652626,18.8319357888,18.1599405749,18.4786029139,18.3151725971,18.2416453077,18.8695690784,18.2935564052,18.0859456303,18.5469733357,18.316149845,18.2869227773,18.7975607655,18.8745049724,18.2741979388,18.3487463977,18.9164431797,18.5215996861,18.7013114363,19.4818455117,19.1384841292,19.130245757,18.2831985461,18.2658791323,18.271475822,18.2498058445,18.9000599936,18.9116672586,18.6182192286,18.4336196164,18.0518920364,18.2899372924,17.7544881396,18.385632768,18.1052777552,17.9165560426,18.0708595857,18.0324639074,17.7623317018,17.6601247322,17.9064054041,18.2264997263,17.7132240926,17.8667396812,18.1529054574,17.9617583262,17.9348661351,17.9963148324,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,17.9059552005,17.9692626735,17.6310590766,17.6524706398,18.0473606978,18.5947093073,18.4908882108,18.1471071986,18.2495053394,18.9712348818,18.3833930646,18.3432398975
1,8,1,1,2,17.5001309468,17.547121799,18.2141857384,17.7078294884,17.4443059998,17.511928124,17.6193982803,18.0828298144,17.6479667936,17.8535246305,18.3318323894,18.0954222445,18.2991415982,17.9941628288,17.7336558187,17.9070484035,18.0561045764,18.255439273,18.0910379532,18.0598402016,17.9506092865,18.1743847425,19.1750030162,18.3967488608,18.1829371352,18.1181813628,18.6918894981,18.7713256511,18.4141024888,18.7125209278,18.3670711376,18.279832407,18.2465941579,18.2921828871,18.1905786891,18.5630441378,18.8393447303,18.3905682479,19.0083796723,19.0657994956,19.0967140926,18.5794994341,18.6363589813,18.2477019869,18.1642103494,18.0136908184,17.8592136944,17.815832634,17.7132081226,18.3701801641,18.1446357619,17.7326064637,17.8033617905,17.8547201001,17.9173160486,18.357110744,18.2760638719,17.630659601,17.6687106332,17.9872494669,17.5736726659,17.5912430393,17.719948297,17.6306337684,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,18.3748621264,18.1763018182,17.9699756251,18.2064594304,18.5155721358,18.595122633,17.7431360632,18.113455197,17.965259272,17.62182136,17.418782853,17.471072779,17.5983851515,18.0597826038,17.7180063088,17.6571558587,17.7170874726,18.3807962527,18.0276042303,18.2994770869,17.9062946684,18.1022719225,18.567071565,18.3947326482,18.1056812937,18.1128368715,18.2321376381,18.0039456018,18.0338940998,18.4508055843,18.4172766919,17.9194202281,17.7857162874,17.8015341131,18.678541362,19.0251146087,18.9203794511,18.2474682059,18.5281598363,18.0292924059,18.5097571848,18.1491636391,18.0452548683,18.4917836346,18.8125440974,18.3069138045,18.3597844627,18.5923480406,18.6995597992,18.4600341799,18.5729794924,18.990377132,18.6855144039,19.2204342507,18.6174562091,18.6693099569,18.6458553281,17.9403502765,17.9033994713,17.8851027277,18.5157590447,18.1318380946,18.0134939825,18.0472939197,18.069705104,18.1518650988,18.4536469679,18.7161817034,18.2607035663,18.5328207563,18.4926603095,18.6404333839,18.8303856883,18.3338846342,18.2325562907,18.3917019793,18.6113644302,19.1597053647,18.0746395786,17.9809222208,18.2088481542,18.8292299813,18.4234468697,18.7577772782,18.9016089217,18.7496238032,19.4010982098,19.5347500022,19.1775616293,19.4309736544,18.5161203808,18.3155137879,18.0366648421,18.1873855565,18.8558520487,18.3749258861,18.1615417288,18.7970360012,18.9870372071,18.2942317587,18.1210013037,18.1253622101,18.5442796309,18.6068007162,18.1385431972,18.2749797126,18.1870983372,18.7120116197,18.8384637947,18.5086095426,17.9512360119,17.7252157842,17.6884850025,17.9713360943,18.2804947123,17.8688158272,17.8450738916,17.917778072,18.3652985855,18.5123917228,18.596056113,18.6557413236,18.2779290444,18.4167031254,18.2071728349,18.235083775,18.3105885527,18.5221809411,18.5380844192,18.8838141821,19.177665388,19.347696443,18.1723276584,17.8716429708,17.7461176485,17.8252462387,18.5890214807,18.2141071611,18.3607093518,18.1785330498,18.197703253,18.3823510368,18.1717260449,18.1833661645,17.8227903098,18.3454566075,17.8790343329,17.6037946097,18.1624603881,18.2337116232,17.8339498303,17.861596044,17.999559592,18.6536043633,18.2090643752,17.9509389291,18.3114262212,18.4034365922,18.0375228569,18.5269211556,18.3437062729,18.0547366326,18.4810460163,18.2533867987,18.090364655,18.1708612307,18.8995995447,18.8359040869,18.4178458017,18.3360041707,18.9209651444,18.8294259711,18.3348252527,18.7379747607,18.6780317764,18.6160748818,18.6937334715,18.7421961038,18.623310428,18.9329248052,18.4676072504,18.5839423258,19.1008940613,19.3910447377,18.5065716866,18.2467038269,18.363454866,18.0274270489,18.1617654017,18.1197114957,17.7923140646,17.53596053,17.4272945904,17.5635423289,17.8625812127,18.397653787,18.4975461471,18.0757592462,18.2909214722,18.7300632029,18.7171784642,18.0904028024,18.5978643337,18.5523520137,19.0465167674,18.8607320527,18.7734747381,19.1529251208,19.287708243,18.749942875,18.805739394,18.5759668102,18.0201626353,18.1763424872,18.2059540083,18.1853708746,18.64995809,18.2297491431,18.0985372332,18.3590017304,18.2106110554,18.0695665925,18.8830820402,18.5954480341,18.3154549588,18.2219845609,17.7913843596,17.6543850777,17.5782034397,17.6394260554,18.3178971536,17.7691390369,17.7537762541,17.9145431766,17.7918081482,18.2241274946,17.8146292723,17.8207779045,18.4613042616,17.9960112116,18.0807675556,18.3077080912,18.1135835124,18.1264825851,18.102711135,18.137654966,18.8279945327,19.0031853628,18.8953142133,18.8686798523,18.7131984039,19.13318405,18.9569374853,18.7212792484,18.5691036805,18.7830385499,18.6422241531,19.2241751083,18.890082465,18.9569964871,19.1570714269,18.9104236215,18.5373927306,18.3935486912,18.3812174182,18.4104350446,19.0995175702,19.0986919286,18.5024020225,18.6205908777,18.251120713,18.4338323512,18.4380905784,18.479570044,18.8180903998,18.5104830817,18.3773196846,18.5593529563,18.7990513924
1,8,1,1,3,nan
1,8,1,1,4,nan
1,8,1,2,0,nan
1,8,1,2,1,18.1655675869,18.0523887542,3.473,3.473
1,8,1,2,2,18.4553256183,18.4721784397,17.6318066461,18.0582532774,18.8534963356,18.7808197341,19.3148782218,18.1889410224,18.4545320127,18.094789437,3.473,3.473,3.473,3.473,3.473,3.473,18.6175783208,18.7452446309,19.0575685996,19.4823868663,18.3083853635,19.1551910568,18.6529824231,18.744270237,18.6018223434,18.8894579547,18.4249035886,19.3291268403,18.5144986253,18.0884064516,18.2804820015,18.6108086181,18.7790052633,19.4287045915,18.8715018851,18.697695713,18.793712223,18.1433225066,17.9806008859,17.9198238252,18.3027632119,18.7431075883,18.7179488896,18.3311484947,19.0422519288,18.6991916006,18.6931202766,18.84402677,19.0240088965,18.4827776268,18.7548617584,18.7011013533,18.7892211749,19.36248058,18.8146440734,18.8673724892,18.6255476249,18.406701579,18.6831127947,19.0205571495,18.6157280793,18.1680504976,18.2900892763,18.5247907341,18.7191559142,19.6331415408,19.6634137532,19.0250614647,18.9048910865,19.0107650304,18.216431997,18.3617750458,19.2225585071,18.4398539482,18.6788181562,19.0708460623,18.4540898444,18.5647962577,18.4800131005,18.5558719915,18.1306867144,18.5215840011
1,8,1,2,3,nan
1,8,1,2,4,nan
1,8,1,3,0,nan
1,8,1,3,1,nan
1,8,1,3,2,nan
1,8,1,3,3,nan
1,8,1,3,4,nan
1,8,1,4,0,nan
1,8,1,4,1,nan
1,8,1,4,2,nan
1,8,1,4,3,nan
1,8,1,4,4,nan
1,8,2,0,0,nan
1,8,2,0,1,nan
1,8,2,0,2,nan
1,8,2,0,3,nan
1,8,2,0,4,nan
1,8,2,1,0,nan
1,8,2,1,1,17.9903029917,18.0881698527,18.1860041065,18.9704437425,18.6981008475,18.200060476,18.4081714133
1,8,2,1,2,18.1009298146,18.2301671628,18.7901206964,18.6521471604,18.391588993,18.1953536933,18.8000508846,18.518998809,19.2276446548,18.928213815
1,8,2,1,3,nan
1,8,2,1,4,nan
1,8,2,2,0,nan
1,8,2,2,1,nan
1,8,2,2,2,17.8132290523,18.5053591145,18.5139715414,18.4611192306,18.6613386507,18.2386273513,17.6031923565,17.6202315641,18.1695992194,19.1746301422,18.1377305222,18.4968704092,18.8819599273
1,8,2,2,3,nan
1,8,2,2,4,nan
1,8,2,3,0,nan
1,8,2,3,1,nan
1,8,2,3,2,nan
1,8,2,3,3,nan
1,8,2,3,4,nan
1,8,2,4,0,nan
1,8,2,4,1,nan
1,8,2,4,2,nan
1,8,2,4,3,nan
1,8,2,4,4,nan
1,8,3,0,0,nan
1,8,3,0,1,nan
1,8,3,0,2,nan
1,8,3,0,3,nan
1,8,3,0,4,nan
1,8,3,1,0,nan
1,8,3,1,1,nan
1,8,3,1,2,nan
1,8,3,1,3,nan
1,8,3,1,4,nan
1,8,3,2,0,nan
1,8,3,2,1,nan
1,8,3,2,2,nan
1,8,3,2,3,nan
1,8,3,2,4,nan
1,8,3,3,0,nan
1,8,3,3,1,nan
1,8,3,3,2,nan
1,8,3,3,3,nan
1,8,3,3,4,nan
1,8,3,4,0,nan
1,8,3,4,1,nan
1,8,3,4,2,nan
1,8,3,4,3,nan
1,8,3,4,4,nan
1,8,4,0,0,nan
1,8,4,0,1,nan
1,8,4,0,2,nan
1,8,4,0,3,nan
1,8,4,0,4,nan
1,8,4,1,0,nan
1,8,4,1,1,nan
1,8,4,1,2,nan
1,8,4,1,3,nan
1,8,4,1,4,nan
1,8,4,2,0,nan
1,8,4,2,1,nan
1,8,4,2,2,nan
1,8,4,2,3,nan
1,8,4,2,4,nan
1,8,4,3,0,nan
1,8,4,3,1,nan
1,8,4,3,2,nan
1,8,4,3,3,nan
1,8,4,3,4,nan
1,8,4,4,0,nan
1,8,4,4,1,nan
1,8,4,4,2,nan
1,8,4,4,3,nan
1,8,4,4,4,nan
1,9,0,0,0,nan
1,9,0,0,1,nan
1,9,0,0,2,nan
1,9,0,0,3,nan
1,9,0,0,4,nan
1,9,0,1,0,nan
1,9,0,1,1,nan
1,9,0,1,2,nan
1,9,0,1,3,nan
1,9,0,1,4,nan
1,9,0,2,0,nan
1,9,0,2,1,nan
1,9,0,2,2,3.473,3.473,3.473,3.473,3.473,3.473,3.473
1,9,0,2,3,nan
1,9,0,2,4,nan
1,9,0,3,0,nan
1,9,0,3,1,nan
1,9,0,3,2,3.473,3.473,3.473,3.473,3.473
1,9,0,3,3,nan
1,9,0,3,4,nan
1,9,0,4,0,nan
1,9,0,4,1,nan
1,9,0,4,2,nan
1,9,0,4,3,nan
1,9,0,4,4,nan
1,9,1,0,0,nan
1,9,1,0,1,nan
1,9,1,0,2,nan
1,9,1,0,3,nan
1,9,1,0,4,nan
1,9,1,1,0,nan
1,9,1,1,1,18.7554143022,18.5965679166
1,9,1,1,2,18.7639465613,18.7202641599,18.3878747366,18.4749154888,18.8431718322,18.6466693691,18.3997689066,19.2726086374,19.6367455669,19.0869481264,20.0961814285,18.5355113922,18.6268082313,19.038646771,19.6932814918,19.5544534731,19.6244466419,19.1299926725,20.0442935215,20.5218398238,18.2162318169,18.9568009718,19.0509918876,19.6280886224,19.9963400776,19.147826138,19.8985163723,20.0206813351
1,9,1,1,3,nan
1,9,1,1,4,nan
1,9,1,2,0,nan
1,9,1,2,1,nan
1,9,1,2,2,18.6765166508,18.76403771,18.2000384612,18.5853158419,18.8076845353,18.6611710869,18.9374450984,19.0873513979,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,18.7197123237,18.7571249181,18.783393122,19.5901972336,19.7928886244,19.764439098,19.1036423497,19.7824694203,19.5596803148,20.0984008372,20.247947518,19.9729193556,20.0536129383,19.3691626961,19.7401549091,19.7241241001,19.9037104798,19.9443189662,19.1531475041,19.8278849232,18.9588769624,19.0919533015,19.2375038874,19.0097800777,20.2759569518,20.590011881,19.0900287139,19.442834524,18.9128279197,19.1043611161,18.9568570839,18.8558649708,19.3470928636,18.3946535028,18.9209917413,19.8075325582,19.6659237176,20.2255136854,19.7202904514,20.1839078497,18.9849493492,19.5498486967,20.1890327272,20.0270624254,19.5692277433,20.1087705333,19.346130694,18.8148369539,18.8060344722,19.0309606151,19.9230698976,19.7184224033,19.8872743284,20.0355839274,19.1264417388,19.4106095159,19.5744779916,19.2159294387,19.1796804062,19.2982267654,19.6948896086,19.424643028
1,9,1,2,3,nan
1,9,1,2,4,nan
1,9,1,3,0,nan
1,9,1,3,1,nan
1,9,1,3,2,3.473,3.473,3.473,3.473,3.473,3.473,19.9714061238,20.858050716,20.4846796664,19.8463328499,20.6424910406
1,9,1,3,3,nan
1,9,1,3,4,nan
1,9,1,4,0,nan
1,9,1,4,1,nan
1,9,1,4,2,nan
1,9,1,4,3,nan
1,9,1,4,4,nan
1,9,2,0,0,nan
1,9,2,0,1,nan
1,9,2,0,2,nan
1,9,2,0,3,nan
1,9,2,0,4,nan
1,9,2,1,0,nan
1,9,2,1,1,nan
1,9,2,1,2,18.9216077476,19.0251795862,19.1050956724,20.0393939183,19.501260585,19.8401459638,19.9862028665,18.2937665628,18.3786396837,18.3717421054,19.0378892516,18.605218816,19.2826533514,19.6930715394,19.1913237545,19.2543112886,19.3222528235,19.3008348953,19.133981518,18.7259344401,19.100851916,18.8850203196,19.1585918252,19.8739473095,20.5557227348,20.3928832054,19.7128640934,20.1000431628,19.7871382026,20.0330060649,20.8581051048,18.9487180713,19.6589907887,18.7023598863,19.1076520931,19.1067508096,19.2795462949,19.6261394528,19.9381530204,19.7169306556,19.8304464945,20.0310259609,20.422251969,20.7900054623,20.8842700705,19.3177514687,19.958741954,20.3789227277,20.6514905209,20.4906306228,20.7794046787,19.505806911,19.7852805842,19.9066490467,20.2982048838,20.186912765,20.1415694751,20.143535969,20.3616329419,19.3921341804,19.4741211185,20.2691692329,19.6174529359,19.2468731585,19.1250889908,19.8552001971,19.8541928434,19.6964719063,19.6489185551,19.8417654004,20.3625180105,19.9013643873,18.5019008728,18.2921963705,18.9367302033,18.9024739144,18.7451675293,18.8827896024,18.9655848086,19.1753503908,20.142453151
1,9,2,1,3,20.3348342843,21.0173989756
1,9,2,1,4,nan
1,9,2,2,0,nan
1,9,2,2,1,nan
1,9,2,2,2,18.5228369116,18.4465186011,17.8685983053,17.9406880075,18.2572572994,18.7849082556,19.0303974354,19.2841053628,19.986790961,20.1798569672,18.4880519922,18.4241174351,18.7919579691,19.1537433209,19.3793397876,19.2789350026,19.456977406,19.5559017782,19.7292180156,19.7488687349,18.7908119672,19.3704652591,19.0208473914,19.0925675189,19.7273847391,19.9678975239,20.3426224803,20.6464988906,18.5066372439,19.329561099,18.9950243346,18.9786163628,19.6681491905,19.9571681341,20.0425763549,20.1280155337,20.6222413784,20.4246431564,20.6707866763,20.0016948049,20.1419978531,20.7366905246,20.6889542447,19.7421778733,20.4291027968,20.3732627695,19.9938722972,19.8384393166,20.2207170398,20.8506492655,20.8962246834,20.0176997208,19.9826410289,19.6926242415,19.3988262238,19.9609042014,20.7891617702,20.7947519151,19.7029272565,19.445123015,19.8505533062,19.9997415952,19.5550377159,20.1052260797,20.6649407481,21.3001308602,20.8616414201,18.5978108641,18.8878683864,18.9248818782,19.1811036792,19.4883058584,19.079578834,19.5395157361,19.8525338007,19.4493397191,20.0104338409,18.7322678151,18.5314366524,18.5580145683,18.6426548942,18.901675123,19.5102530252,18.9913170849,19.4240333639,19.5500857242,17.6995365525,17.8956580822,18.5685707979,18.9842626541,19.2300553545,18.5776544946,19.2561447684,19.1917011414,19.0179005489,3.473,3.473,3.473,3.473,19.0129306431,19.3044054207,19.2296483716,18.8045344193,19.1390177666,19.501313673,19.6654972167,19.7188880962,18.3557768571,19.4811612796,19.3676594795,19.7731318893,18.2594085125,18.9966435492,19.6504184517,19.9048379009,20.3185156172,19.7230637063,20.5698221279,20.4914324603,20.7081480636,19.0811544596,19.8202176311,19.9438762846,19.4875720839,20.1629696555,19.7730681365,20.5899650027,21.0179993617,19.7796532737,20.3587548223,20.3891244035,20.2967363204,20.0984813879,20.4583611055,20.6317473384,20.7047014875,20.4131745762,19.9997052306,20.6901138144,20.2959052032,20.031651039,20.0155309803,19.6529545693,19.9758317015,21.1152820297,20.3817744327,20.4192698637,19.7584941771,20.0055979474,20.895450155,19.8262494682,20.3347262615,20.6085798094,20.7591155493,19.2193942296,19.4521764129,19.6841911767,20.2212713535,19.6586363547,20.0868132878,19.9810145306,19.8813356366,20.126856511,20.8585712996,20.9741920045,19.613717092,19.3015586439,20.2392580109,20.2893640078,18.5314450682,19.045774806,18.5068610835,19.2115214933,19.4111817898,19.5345790634,19.8953383445,20.1060154856,19.6639086358,20.6247088132,20.6347906705,20.4436484528,20.7824372934,18.585067506,19.4553344199,19.6048289118,20.098296499,20.4120121484,20.5275721704,19.5475267055,20.2059371167,20.1733612957,19.9720279575,20.1720977817,19.8241696746,20.0455232776,20.6368837744,20.094556787,20.1518770237,20.5644450534,21.0412357288,20.1768480143,20.1917102286,20.4483207388,20.0116547937,18.0653693622,18.496979729,19.2165086259,19.2113171657,19.3030574127,19.913019529,20.0237884307,20.3755158314,20.2591965792,19.3933649375,19.4738627135,19.2051269443,19.4688869906,20.1034344977,19.9644185564,19.4949138059,19.2447721943,19.6108892209,19.8535282712,20.6468172842,21.0015080366,19.59943989,19.3213895118,19.6595043531,19.8987366359,19.7060737611,19.3501255525,19.6650421593,20.655628136,20.6498599087,20.5835973493,19.5750777298,19.2196047358,19.9146494986,20.9921490298,20.3406417825,20.4946544032,19.1888456563,18.9578968414,18.9215983731,19.6023212487,20.0028388028,20.406634479,20.3379497877,19.8295044579,19.9387446011
1,9,2,2,3,20.381571636,20.5130984631,19.7253532996,21.5905697813,20.1595701518,20.1402724704,20.6501217406
1,9,2,2,4,nan
1,9,2,3,0,nan
1,9,2,3,1,nan
1,9,2,3,2,19.0333535592,19.7766599779,20.0624539703,19.4469580951,19.860009564,19.7612746575,20.0190776289,20.2824231609,20.6130349394,20.6763671012,19.9576935372,20.583298748,19.8622128508,19.2726065324,19.4774362545,18.907524615,18.7966305491,19.2695666628,19.317967091,3.473,3.473,3.473,20.1737363137,19.7392379685,19.9328242421,20.1237844371,20.9055644914,21.0622166763,21.1547801141,20.0710785817,20.0402798428,19.8811074692,20.4744323866,20.6711897269,20.2354225776,20.5118593735,20.6345409628,20.5541070945,20.4437643602,20.5555107228,20.7129119742,20.3543071888,21.1879328135,21.1139850065,21.1339587866,20.1649110741,19.7433107975,19.7482061746,19.4665730529,19.2682220864,20.1046512542,19.659222772,19.7364781077,20.6566314223,20.6692052753,20.9416048485,20.2266263466,20.7701645088,20.5874940472,20.6775151619,20.7312310651,20.5320522735,20.396463087,21.0112603941,20.6887156481,20.2653036012,20.9255352703,20.4756271184,21.0631884212,20.6070648745,20.4183577358,20.779807485,20.1594331011,20.2846819923,20.6803043266,19.957331997,20.3074536509,20.0490253696,20.3223934539,19.627528276,20.176208174,19.9392188734,20.9636822131,20.9311635169,21.3048440353,20.5746487271,20.5408980741,20.69486784
1,9,2,3,3,20.5198282238,20.5515370106,21.1450865702,20.6970080644,21.1358195704,20.1739683114,20.5443177168,20.5636861865
1,9,2,3,4,nan
1,9,2,4,0,nan
1,9,2,4,1,nan
1,9,2,4,2,20.6579219087
1,9,2,4,3,nan
1,9,2,4,4,nan
1,9,3,0,0,nan
1,9,3,0,1,nan
1,9,3,0,2,nan
1,9,3,0,3,nan
1,9,3,0,4,nan
1,9,3,1,0,nan
1,9,3,1,1,nan
1,9,3,1,2,20.128431859
1,9,3,1,3,nan
1,9,3,1,4,nan
1,9,3,2,0,nan
1,9,3,2,1,nan
1,9,3,2,2,19.2540541315
1,9,3,2,3,nan
1,9,3,2,4,nan
1,9,3,3,0,nan
1,9,3,3,1,nan
1,9,3,3,2,19.2798672063,20.8058454307,20.6114490492
1,9,3,3,3,nan
1,9,3,3,4,nan
1,9,3,4,0,nan
1,9,3,4,1,nan
1,9,3,4,2,nan
1,9,3,4,3,nan
1,9,3,4,4,nan
1,9,4,0,0,nan
1,9,4,0,1,nan
1,9,4,0,2,nan
1,9,4,0,3,nan
1,9,4,0,4,nan
1,9,4,1,0,nan
1,9,4,1,1,nan
1,9,4,1,2,nan
1,9,4,1,3,nan
1,9,4,1,4,nan
1,9,4,2,0,nan
1,9,4,2,1,nan
1,9,4,2,2,nan
1,9,4,2,3,nan
1,9,4,2,4,nan
1,9,4,3,0,nan
1,9,4,3,1,nan
1,9,4,3,2,nan
1,9,4,3,3,nan
1,9,4,3,4,nan
1,9,4,4,0,nan
1,9,4,4,1,nan
1,9,4,4,2,nan
1,9,4,4,3,nan
1,9,4,4,4,nan
1,10,0,0,0,nan
1,10,0,0,1,nan
1,10,0,0,2,nan
1,10,0,0,3,nan
1,10,0,0,4,nan
1,10,0,1,0,nan
1,10,0,1,1,nan
1,10,0,1,2,nan
1,10,0,1,3,nan
1,10,0,1,4,nan
1,10,0,2,0,nan
1,10,0,2,1,nan
1,10,0,2,2,nan
1,10,0,2,3,nan
1,10,0,2,4,nan
1,10,0,3,0,nan
1,10,0,3,1,nan
1,10,0,3,2,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473
1,10,0,3,3,nan
1,10,0,3,4,nan
1,10,0,4,0,nan
1,10,0,4,1,nan
1,10,0,4,2,3.473,3.473,3.473,3.473
1,10,0,4,3,nan
1,10,0,4,4,nan
1,10,1,0,0,nan
1,10,1,0,1,nan
1,10,1,0,2,nan
1,10,1,0,3,nan
1,10,1,0,4,nan
1,10,1,1,0,nan
1,10,1,1,1,nan
1,10,1,1,2,nan
1,10,1,1,3,nan
1,10,1,1,4,nan
1,10,1,2,0,nan
1,10,1,2,1,nan
1,10,1,2,2,nan
1,10,1,2,3,nan
1,10,1,2,4,nan
1,10,1,3,0,nan
1,10,1,3,1,nan
1,10,1,3,2,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,21.284934342
1,10,1,3,3,20.7467667082,20.871907164,20.8542011849
1,10,1,3,4,nan
1,10,1,4,0,nan
1,10,1,4,1,nan
1,10,1,4,2,3.473,20.8744496635
1,10,1,4,3,nan
1,10,1,4,4,nan
1,10,2,0,0,nan
1,10,2,0,1,nan
1,10,2,0,2,nan
1,10,2,0,3,20.9689281395,21.6757912147
1,10,2,0,4,nan
1,10,2,1,0,nan
1,10,2,1,1,nan
1,10,2,1,2,21.862101492,19.5397801887,20.3748569789,19.4063226079,20.7815893609
1,10,2,1,3,21.6238833773,21.4914275522,20.6207506925,21.0236602982
1,10,2,1,4,nan
1,10,2,2,0,nan
1,10,2,2,1,nan
1,10,2,2,2,20.9924672226,21.4802608155,21.7302189225,20.5422455822,20.578112546,21.1570465585,20.6658565755,20.9853567772,21.1649694174,21.1778298711,21.1282478164,20.3409984777,20.947445405,20.8002143678,20.8716836082,21.0846247135,21.1520832051,21.0724356175,21.2779031413,21.3374387919,20.6973456496,21.3198370668,20.8170755395,21.4919380329,21.6801894372,21.1875500698,21.5238262527,21.8732990463,21.8932649657,21.8785880187,21.4534627043,21.5997634306,21.9550836367,20.3791125685,20.1654246043,21.4831366368,21.3013111456,21.3777561878,21.4607030017,21.2906052188,21.6243216094,19.6517192478,20.3737031828,20.4511392223,20.7565222309,20.4680261787,21.1463277304,19.4325711139,3.473,3.473,20.9433388108,21.3818823872,22.3450398978,21.6194372724,21.6546321633,21.5708221592,21.1480886166,21.4101602346,21.4379323554,21.3366207629,21.529624679,21.344901474,21.4354648684,21.7708897,20.8377476178,21.0112187052,21.8270944363,22.0106580968,21.1050168113,20.7726859789,20.8384327359,20.4064583139,20.9114544155,20.6916015754,20.869280223,20.8989772477,20.5944436989,20.3935530882,20.9373081708,20.6327903445,21.48432392,21.2627063126,21.0958084989,21.1296566229
1,10,2,2,3,21.6894529608,21.4478800278,21.0388515453,20.8815293785,21.4376316704,21.5079403743,21.4055019991,21.1968381875,21.2119813203,21.4865621239,20.5318724946,20.6810874233,20.7740878208,20.893331172,20.6549912545,20.9775901986,20.5672554204,20.5792317328,20.9352593036,22.1291007423,22.2094329043,22.2155042545,21.9250076766,21.9162133396,21.8705130625,20.97416175,21.4925240697,21.2057602608,22.0122833889,21.4804588005,21.3484679259,21.0952762123,21.9362570387,20.4076949679,20.7302215328,21.0929820843,21.1030130185,21.1070946375,21.0155119477,20.8329238918,21.5285658844,21.1734124738,21.4294525222,20.806106365,21.6480765714,21.5586884211,21.3235366571,21.2252716793,21.2849615529,20.5016524343,21.1252077696,20.9915647011,21.4958442972,20.9322282501,21.275914816,21.295357494,21.9682402073,21.343125405,21.195343651,20.1768802134,20.5909830252,20.5576758722,21.0247568803,20.5602682985,20.4347519483,21.2431402917,20.8666895,22.037785426,21.8752328758,22.3186555619,22.5885561414,22.4907006073
1,10,2,2,4,nan
1,10,2,3,0,nan
1,10,2,3,1,nan
1,10,2,3,2,20.4720578589,20.5875830535,20.5313850661,20.8038201677,20.7739175257,21.0564522855,21.0938693421,21.6272862585,20.8060513835,20.891931701,20.9361212433,20.6099304511,21.0373527815,21.2177469044,21.1728494291,21.5895409903,21.5714130549,20.9919203417,21.5373882535,21.3926467405,21.2642062774,21.6945797715,21.1613047463,20.6142806264,20.2883510175,20.8897682368,21.0409630345,21.0312433734,20.8414541333,21.5192433708,21.3350304137,20.7058554671,21.6650912175,20.9823330245,20.8507891975,20.7645282768,20.8108289242,20.4229467064,20.3109935514,20.1084390251,19.9437593357,19.9794817844,20.3237892844,20.8699771212,20.4569649373,20.4637371968,20.3883648191,20.3543587392,19.317046754,19.2924083101,19.7115376874,19.8919690629,19.8881039243,19.2735753559,19.2254854845,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,20.5576116843,19.3824084917,19.1704295052,19.2073605918,19.7636656142,19.5224203711,19.6940169179,19.6931897075,19.9247395578,20.4264988604,19.7120975664,19.9642096953,20.1632178358,20.0902414838,20.5183377125,20.5999940337,20.4031651862,20.9199422886,20.5347224782,21.2062617719,21.039852869,21.9192945495,21.9888641653,21.8800252582,22.4831357397,21.857610997,20.2820272754,20.3224724414,20.8615078389,20.4671330727,20.3831843604,20.8345250842,20.8258584242,21.2167751808,21.2782930954,21.3477770567,21.4563358443,20.7857379922,21.0362213313,21.0458460001,20.84843014,21.2607476757,21.2192257587,21.5152332067,21.3962134879,21.4846027232,21.5849752408,21.446297293,21.5376571314,21.548323445,21.9219494839,21.8618232571,20.9812876715,21.0108662258,21.1829506869,20.587991606,20.9683696769,20.9060414183,21.0058178439,20.9862129653,21.5746343006,21.031033948,21.1103513618,21.3033299608,20.7641045544
1,10,2,3,3,20.5336941516,20.4864481044,20.6140168557,20.8464727756,20.3937560988,20.863952106,20.5570154027,20.5700261234,20.6012092053,20.6465664352,20.5720710592,20.5486734229,21.3363497337,21.5541902687,21.4624464892,21.8565239445,21.0699471216,21.4815596634,20.8030259758,20.858310094,21.6348424498,20.7825056016,21.225364187,20.8276559948,20.8578591207,21.6143578204,20.7511370988,21.1607208427,21.1521260481,20.502702127,21.8801104669,21.3274079159,21.1384009812,20.4971795315,20.232915152,20.7613344081,20.9950005382,21.1387482074,20.8332609518,20.4575753347,20.7355054583,21.1694379689,21.2616093441,21.4511860367,21.5250298004,21.3231355545,21.5338117118,21.6251782711,21.4888321556,21.6826426106,20.6313195658,20.6935189649,20.7718787042,21.0562073545,21.0896909436,21.312443992,21.6708637915,21.8282544083,21.2637998,21.902471933,21.3597257111,20.6110027166,20.9569670303,20.5330267908,20.5866361555,20.9003310248,20.9634242898,21.1745697845,21.7911709509,21.7116581261,21.7816086136,22.0010250374,20.8588003415,20.4738517419,20.0403421756,20.5958314347,20.8686974331,20.7462039193,21.3998218557,20.9958844063,21.1407802594,20.7427356425,20.7488592066,21.2568852547,21.087667528,20.0405553145,20.6923560385,21.4297472727,21.5485350239,21.4075720443,22.0070571566,21.828637847,20.8812049792,21.0065497551,20.7490289791,20.2204435105,20.1208261143,21.2438575699,21.54491489,21.6842344989,22.2562595813,22.0040720878,21.9784339342
1,10,2,3,4,nan
1,10,2,4,0,nan
1,10,2,4,1,nan
1,10,2,4,2,21.0580115258,21.2582626419,20.8179991184,20.898908528,21.0008881351,21.5552088105,21.1633554797,20.6213324497,20.1238396143,19.7580073558,20.1355810885,3.473,3.473,3.473,20.5963570973,21.0667394465,21.3713425347,21.1091892424,21.8970564546,20.8897243402,20.9861468579,21.5009898339
1,10,2,4,3,20.5271581728,20.227949662,3.473,20.8803319022,20.8665012104,20.9751999102,20.7516759468,21.0971804964,21.540340604,21.4842939311,22.0588914734,21.2317844863,20.5382100516,21.1411815656,20.8962016469,21.6131602279,21.61106474,21.4853032724,22.130138176,21.586359872,22.1929220798,20.7703432029,20.5012441523,21.2199109941,21.2936719799,20.9558622369,21.18053813,21.4651924442,21.4432827349,21.6056750711,21.6723468593,21.7263596808,21.6310290787,21.3072147524,21.1172837635,21.7293182024,21.6412164787,21.6437002256,21.5304776412,21.2640581794,21.3445505444,21.0206895381,22.1958950995,22.3150621444,22.2747183258,22.1960820144,20.9971403552,21.4066899395,21.4018364116,21.7616884731,21.5671616516,21.6421251636,21.3603669265,21.4436724805,20.955129704,21.1209418363,21.6738525466,21.7975835854,21.5532485326,21.5109742721,21.6962379177,21.9292515042,21.9993262222,21.9124612618,21.2918978191,21.3377277951,21.879974378,20.7028722254,20.5162925084,20.6301884401,21.5658342596,21.5653735359,21.9918563182,21.0264537591,20.8095463404,21.1710300153,21.3110406065,21.832376758,21.967735276,21.4851290437,21.886964652,22.0887155016,22.0529184563,21.4411194281,21.573789947
1,10,2,4,4,nan
1,10,3,0,0,nan
1,10,3,0,1,nan
1,10,3,0,2,nan
1,10,3,0,3,nan
1,10,3,0,4,nan
1,10,3,1,0,nan
1,10,3,1,1,nan
1,10,3,1,2,21.1560809456,20.5913975823
1,10,3,1,3,nan
1,10,3,1,4,nan
1,10,3,2,0,nan
1,10,3,2,1,nan
1,10,3,2,2,20.5479627303,20.6579781836,21.3090443086,21.2925273232,21.7190212394,21.5487566458,21.4768138203,20.9438342465,21.3463267608,21.3108466136,21.2203604639,21.90356113,22.2221294666,20.9990717196,21.462052866,22.0564870559
1,10,3,2,3,21.4191140259,21.263151979,22.4636072925,23.3624487862
1,10,3,2,4,nan
1,10,3,3,0,nan
1,10,3,3,1,nan
1,10,3,3,2,20.8614350381,20.7845043451,21.4765107118,21.0108262607,21.139666395,21.4583223609,21.7032714681,21.2161398177,21.0909707111,21.3424555723,22.5912271856,20.6607539915,21.3122968363,21.110800661,21.5108119566,21.3225294696,21.4797496077,21.7766787811
1,10,3,3,3,20.8974754807,20.949232605,21.3092898384
1,10,3,3,4,nan
1,10,3,4,0,nan
1,10,3,4,1,nan
1,10,3,4,2,20.9420260635
1,10,3,4,3,21.6044492178,21.1928429419,21.4398358991
1,10,3,4,4,nan
1,10,4,0,0,nan
1,10,4,0,1,nan
1,10,4,0,2,nan
1,10,4,0,3,nan
1,10,4,0,4,nan
1,10,4,1,0,nan
1,10,4,1,1,nan
1,10,4,1,2,nan
1,10,4,1,3,nan
1,10,4,1,4,nan
1,10,4,2,0,nan
1,10,4,2,1,nan
1,10,4,2,2,nan
1,10,4,2,3,nan
1,10,4,2,4,nan
1,10,4,3,0,nan
1,10,4,3,1,nan
1,10,4,3,2,nan
1,10,4,3,3,nan
1,10,4,3,4,nan
1,10,4,4,0,nan
1,10,4,4,1,nan
1,10,4,4,2,nan
1,10,4,4,3,nan
1,10,4,4,4,nan
1,11,0,0,0,nan
1,11,0,0,1,nan
1,11,0,0,2,nan
1,11,0,0,3,nan
1,11,0,0,4,nan
1,11,0,1,0,nan
1,11,0,1,1,nan
1,11,0,1,2,nan
1,11,0,1,3,nan
1,11,0,1,4,nan
1,11,0,2,0,nan
1,11,0,2,1,nan
1,11,0,2,2,nan
1,11,0,2,3,3.473
1,11,0,2,4,nan
1,11,0,3,0,nan
1,11,0,3,1,nan
1,11,0,3,2,nan
1,11,0,3,3,nan
1,11,0,3,4,nan
1,11,0,4,0,nan
1,11,0,4,1,nan
1,11,0,4,2,3.473
1,11,0,4,3,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473
1,11,0,4,4,nan
1,11,1,0,0,nan
1,11,1,0,1,nan
1,11,1,0,2,nan
1,11,1,0,3,nan
1,11,1,0,4,22.1344199199
1,11,1,1,0,nan
1,11,1,1,1,nan
1,11,1,1,2,nan
1,11,1,1,3,nan
1,11,1,1,4,nan
1,11,1,2,0,nan
1,11,1,2,1,nan
1,11,1,2,2,nan
1,11,1,2,3,nan
1,11,1,2,4,21.843865347
1,11,1,3,0,nan
1,11,1,3,1,nan
1,11,1,3,2,nan
1,11,1,3,3,20.1568233478
1,11,1,3,4,nan
1,11,1,4,0,nan
1,11,1,4,1,nan
1,11,1,4,2,nan
1,11,1,4,3,20.8643497837,20.6675083527
1,11,1,4,4,nan
1,11,2,0,0,nan
1,11,2,0,1,nan
1,11,2,0,2,nan
1,11,2,0,3,20.7570671659,20.9809652472,20.423590921,20.2605010955,19.7077960601,3.473,20.8624071325,20.7711501881,20.0311641444,21.5486383287,22.589948552,22.9026613031,22.5295076953,21.735180599,22.0867598909,22.2657338646,22.1468574748,21.497406267,21.1600640926,21.9920235434,21.9185174382,21.2576205156,21.3717720729,21.1219121196,20.7301527958,20.7037010935,21.4347035307,21.398258186,21.4688168858,21.0619737239,21.1734895589,20.1438801909,21.4339148677,21.6547689913,21.5530854032,21.4680968494,21.5126806207,21.8911211563,22.0713475022,21.495433898,22.3521089557
1,11,2,0,4,20.7757377599,21.7961904493,21.1520816307,21.2845192808
1,11,2,1,0,nan
1,11,2,1,1,nan
1,11,2,1,2,20.8400586999,21.0527979487,21.4034059267,21.5609354096,21.3427415746,20.9025913316,21.6328590668,21.7136817764,21.2293092568
1,11,2,1,3,22.4768588718,21.1992660106,20.9545435236,22.4028641756,21.5923192216,21.8157204997,21.3413587319,20.9061372895,21.3305788252,21.0702868122,21.1300100073
1,11,2,1,4,nan
1,11,2,2,0,nan
1,11,2,2,1,nan
1,11,2,2,2,21.5616892476,21.705804024,21.4811560599,20.7666677275,22.5056626908,21.9591893327,21.7939834894,21.6820516587,21.8360172071,21.3479900825,21.6905368507,21.4596237313,3.473
1,11,2,2,3,21.8186968557,20.7206246623,21.1217524335,20.9856361634,20.7134957507,20.3984947774,20.2888022142,19.766515681,19.8131584304,3.473,19.731034398,19.6559155939,21.8722819744,21.0758466122,21.1824282628,21.7350271181,22.1204088081,22.1129671401,21.659067988,21.1814667214,21.0247154868,21.057337968,21.7398055504,21.2074602105,21.462245217,21.1448011622,21.59726299,21.7510062306,23.151438906,22.890382137,22.5985565601,22.5316806536,21.9933216699,21.7142415276,21.3246394441,21.7196090767,21.7216128665,21.6357067973,21.745890766,21.4854390952,21.7117635483,22.2263933493,21.8509482764,21.6156528501,21.3675002304,21.3219146642,21.2662335118,21.2332454814,20.8140078556,21.5942299466,22.1476961804,22.2384785534,21.6914258503,20.9613545826,20.8301885214,20.8830549004,20.9018319613,21.5732241854,21.7904595691,21.7646723754,21.4496019148,21.0425275496,21.6758358267,21.739772834,21.2519163312,22.2525999275,21.5458296758,22.1207081187,21.4855056288,20.7522116749,20.8800282043,20.9238007675,22.6622793994,21.6780990502,21.7992908102,21.8554825233,21.518146631
1,11,2,2,4,21.7376391322,21.1256389,22.0671524101,21.4844943813
1,11,2,3,0,nan
1,11,2,3,1,nan
1,11,2,3,2,21.0591736182,20.5636133062,22.3623989623,22.5288515799,21.6417880066,21.9919970419,21.4475817592,21.259366069,21.5495610442,21.6722885917,21.1820306973,20.4840581039,20.4457253824
1,11,2,3,3,21.5016403239,22.0738792095,21.9713791187,20.8266589765,20.4087587718,20.2449407743,3.473,20.3397424388,20.2157823856,20.8099313682,20.3411434756,20.3098750796,20.6287928525,21.7277520545,21.3658496172,21.7806180161,21.3198023125,21.3717147387,21.8370491206,21.2889562595,21.9555307308,22.1062057938,21.9876668539,21.5888275396,21.6495441978,22.3769571471,21.5005182454,21.9669631083,21.9336718264,21.2207574369,21.8133064495,22.1518491799,21.4639491929,22.1479956407,21.4350157252,20.5834527007,20.6412528203,21.1217752545,21.3115458088,19.746045361,20.6275447192,20.6157352197,21.1442212535,22.1368250638,21.0269988963,22.0101900462,22.450681643,22.1176150576,22.6028062652,22.8327755561,22.0780926855,21.7675763078,22.4498893362,22.2261796227,21.9053635949,22.2635320504,21.535483734,22.5874600127,21.8337398251
1,11,2,3,4,21.4141125197,21.680880387,21.5426902179
1,11,2,4,0,nan
1,11,2,4,1,nan
1,11,2,4,2,20.4921714674,20.8806607062,21.2241051987,21.0231633641,22.0896699838,21.3834678833,21.8704503224,21.5070178393,22.7633447064,22.5938973491,22.2750366783,21.850339314,21.6049225249,21.0044644367,21.5849102234,21.5469447731,20.9355479931,20.9855256007,20.6395360147,20.3783722661,20.6443740314,20.5712730991,20.4229932106,19.8593014739,20.0695140444,20.1116307727,19.7367328996,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,20.1293990983,19.9935898087,20.646391523,20.4091565266,21.0366251515
1,11,2,4,3,21.1126206471,21.5822093352,20.8348999888,20.7181502964,20.5751658274,21.2121387433,21.6224627288,20.5349912701,21.0937265793,20.4574397046,20.5014143806,20.7793722944,21.0687091978,20.6086411712,20.0837099944,19.7647967105,19.8542367717,20.282695558,19.8966318827,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,21.0002029883,20.3375217268,20.2100711619,20.3690648027,20.3165649435,19.8837990258,20.4335752426,21.1560249853,21.3541664961,21.015655734,21.5222653285,21.5220475073,21.2936776759,21.0725512671,21.0692524051,20.7743540034,20.67859153,21.7260265621,21.3209036032,21.4804148296,21.9434583726,22.0852382262,21.6255450102,21.3987790297,21.7456007303,22.2294762522,21.9865244378,21.6030333616,22.0416272136,22.4481025743,21.7546911187,21.3714735442,21.5765265875,21.6965919752,22.0226782613,21.9671133191,22.224762631,21.7935453874,21.3118427558,22.0920127457,21.4910185564,22.0583767087,22.1792994692,22.1301125059,21.6732621688,21.7748937474,22.2243149311,21.3935290079,21.6655122976,21.9481666318,21.4599209367,21.1575648416,21.0231707725,21.0959360915,20.8927973133,21.6819872255,21.7367489746,21.2070695377,21.6750184489,21.7592488278,21.4234740126,21.0443000027,21.0570692178,21.8346222938,22.1124289806,21.8225797231,22.0792204544,21.8588054527,21.2969758945,21.3798305924,21.9646243141,21.2625010592,22.5610273226,22.1330936802,21.6029252272,22.0693372944,22.2660700713,22.1051277612,21.9640049479,22.1602748978,22.0387734851,22.3507930439,21.113378335,21.6682817043,21.4677591172,21.6205588943,21.9508246908,22.0763248167,22.0031876811,22.146079635,21.8900071611,21.648322347,21.8171137322,21.955051228,21.5967444085,21.802639965,21.3162006673,21.0810769585,20.5481023257,20.5191230361,21.1799461976,20.4617870425,21.1376675712,21.4552499326,20.9028698964,21.7761073093,22.50130959,21.6508350742,21.0950245571,21.8195936345,21.0424958876,20.678012699,21.5203952446,21.3364888411,20.9492454461,21.4646042783,21.2084132024,20.9175593181,20.9110118726,21.0467049251,20.9773409453,20.710214735,20.5381026615,21.2582419629,21.203618323,21.4250115291,21.5348565945,21.3753390714,21.1412491741,21.7892835909,21.8042339,21.0180593142,20.87562192,20.8957578794,20.726196904,21.0789274015,21.8048450584,22.0336416464,21.4780504686,20.860945719,21.474798645,21.4060607999,21.341377518,22.1460801521,22.4323285021,21.469386068,21.2274672353,21.3955472836,22.065803132,21.9542328503,21.1493378015,21.3745658778,21.6547521002,21.5454210797,22.1392306996,21.4542907938,22.1380871336,21.3067278082,21.4379186218,21.4991553377,21.8044702555,21.9128081046,21.565807183,22.2861106177,21.6723707867,21.7814697053,22.3143634266,20.869018478,21.3217153736,21.3319960981,21.4876985917,21.7699828619,21.883736903,22.2008195668,22.0678197212
1,11,2,4,4,21.4446821583,21.4030683456,21.7228822171,21.2392432797,21.5774360572,21.9196003183
1,11,3,0,0,nan
1,11,3,0,1,nan
1,11,3,0,2,nan
1,11,3,0,3,21.784912687,21.585025394
1,11,3,0,4,nan
1,11,3,1,0,nan
1,11,3,1,1,nan
1,11,3,1,2,nan
1,11,3,1,3,nan
1,11,3,1,4,nan
1,11,3,2,0,nan
1,11,3,2,1,nan
1,11,3,2,2,21.5499384533,21.6342062875,21.6047371645,20.9702320055,21.4625256886,21.2613734268,22.2758030193,21.9189815472,21.5631357996,21.7565428136,21.9101552634,22.2760326039,21.8029154824,21.8408877913,21.2322027363,21.9018045621,21.2120442033,21.7175397493,21.252334302
1,11,3,2,3,21.1623305534,20.8958376398,21.4056624239,21.5333137016,20.7628647542,20.6865659079
1,11,3,2,4,nan
1,11,3,3,0,nan
1,11,3,3,1,nan
1,11,3,3,2,21.27083156,21.4658427616,21.1092898107,21.8033193125,20.8068597131,21.9616192746,22.7903142254,22.1410059108,21.2544887237,20.8512987482,21.6156812142,21.5366083831,21.3432755711,21.3604311056,21.0514062358,20.9177794309,21.00177093,21.3620725088,22.1774295568,22.2715680038,22.1433817338,22.2679585177,22.1141027051,22.1919231015,22.1262196576,21.7440880613,21.847043624,21.329372149,21.5248748906,21.6213754925,21.7178769674
1,11,3,3,3,21.9232680729
1,11,3,3,4,nan
1,11,3,4,0,nan
1,11,3,4,1,nan
1,11,3,4,2,21.4163537055,21.8151003988,21.829230104,21.5292241071,21.6587391221,21.2152715578,21.580037258,21.2238527301,20.8616685481
1,11,3,4,3,21.1219822114,21.1661861898,21.3298999442,21.1922021179,20.5682073831,21.2204896347,20.8412510516,21.2890515206,21.3223398548,21.2546837676,21.2440965247,20.6664017759,22.3044595073,21.6752818835,21.6469897056,21.6118324366
1,11,3,4,4,21.1681379372
1,11,4,0,0,nan
1,11,4,0,1,nan
1,11,4,0,2,nan
1,11,4,0,3,nan
1,11,4,0,4,nan
1,11,4,1,0,nan
1,11,4,1,1,nan
1,11,4,1,2,nan
1,11,4,1,3,nan
1,11,4,1,4,nan
1,11,4,2,0,nan
1,11,4,2,1,nan
1,11,4,2,2,nan
1,11,4,2,3,nan
1,11,4,2,4,nan
1,11,4,3,0,nan
1,11,4,3,1,nan
1,11,4,3,2,nan
1,11,4,3,3,nan
1,11,4,3,4,nan
1,11,4,4,0,nan
1,11,4,4,1,nan
1,11,4,4,2,nan
1,11,4,4,3,nan
1,11,4,4,4,nan
1,12,0,0,0,nan
1,12,0,0,1,nan
1,12,0,0,2,nan
1,12,0,0,3,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473
1,12,0,0,4,nan
1,12,0,1,0,nan
1,12,0,1,1,nan
1,12,0,1,2,nan
1,12,0,1,3,nan
1,12,0,1,4,nan
1,12,0,2,0,nan
1,12,0,2,1,nan
1,12,0,2,2,nan
1,12,0,2,3,3.473,3.473
1,12,0,2,4,nan
1,12,0,3,0,nan
1,12,0,3,1,nan
1,12,0,3,2,nan
1,12,0,3,3,nan
1,12,0,3,4,nan
1,12,0,4,0,nan
1,12,0,4,1,nan
1,12,0,4,2,nan
1,12,0,4,3,nan
1,12,0,4,4,nan
1,12,1,0,0,nan
1,12,1,0,1,nan
1,12,1,0,2,nan
1,12,1,0,3,19.1251158522,19.0961503627,19.4980737307,3.473,3.473,3.473,3.473,3.473,3.473,20.3544332602,21.0666803564,20.3152559148
1,12,1,0,4,nan
1,12,1,1,0,nan
1,12,1,1,1,nan
1,12,1,1,2,nan
1,12,1,1,3,19.1836288397
1,12,1,1,4,nan
1,12,1,2,0,nan
1,12,1,2,1,nan
1,12,1,2,2,nan
1,12,1,2,3,19.3556644999,18.9023296585,19.9718678491
1,12,1,2,4,nan
1,12,1,3,0,nan
1,12,1,3,1,nan
1,12,1,3,2,nan
1,12,1,3,3,nan
1,12,1,3,4,nan
1,12,1,4,0,nan
1,12,1,4,1,nan
1,12,1,4,2,nan
1,12,1,4,3,19.9613221942,19.7367536748,20.6148731822
1,12,1,4,4,nan
1,12,2,0,0,nan
1,12,2,0,1,nan
1,12,2,0,2,nan
1,12,2,0,3,21.0996115166,20.6884390009,20.5682776845,21.3696692361,21.3552786563,21.0352628442,20.7830968501,21.1431336153,20.4065986535,20.3526762526,20.5887525491,20.6092876574,21.0518861116,21.1733493554,20.4042153385,20.3591644584,20.0324638294,20.1529408647,19.5426274256,19.4311288057,19.8248657213,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,20.5410084403,20.2600129473,20.1441650789,19.6704836615,19.6133135158,19.8391460912,21.2667419387,21.3921365831,21.3076830949,21.5048159088,21.3631100581,21.9453116843,21.6535235414,22.0759497324,21.6633902678,21.8901885848,21.4267219856,21.5668760042,22.2067901579,22.1974971699,21.5647987378,22.123701506,21.8368320572,21.3679700386,21.2799684998,21.373804519,21.8154132928,21.4161374281,21.4718856424,21.3315244029,21.3432042425,21.4648303222,21.0753411504,21.5379687253,21.1085659719,21.3019537382,21.8588408382,21.3551272039,21.9698529411,21.1073370384,21.3671003281,20.8037323299,20.8396057478,21.3009062979,21.3548384248,22.1592378851,21.6967543394,21.1549481808,21.6609068188,21.7302340433,21.4070050364,21.2036167478,21.3159164407,21.6606789144,21.3269524061,21.9718572062,22.2458810726,21.9800668496,21.4571338811,21.7421961917,21.6888399613,21.7165402542,21.7615861936,21.7614690817,21.5231917379,22.0332417134,22.1611913584,21.6391366315,21.9141728895,22.2912653321,21.901046702,21.8463085401,22.3842511711,21.7727511767,21.2269473432,20.9227914247,20.7364741144,21.0081009265,21.1455467268,20.4638528875,21.0138996263,21.3762313136,20.9352416954,20.7379632374,21.229912006,21.5991433143,21.5813011241,21.6481728029,21.9269762427,20.6481672132,20.4936968124,20.4478441069,20.1887080475,20.6299727722,20.1093100627,20.9696048814,21.0240708155,21.7635479649,22.0413459044,22.457170353,21.6302713547
1,12,2,0,4,21.0367047445,20.4084050658,20.4605017601,21.6019126561,21.9222424883,21.7600506556,21.8281220971,21.2973940784,21.2533548259,21.5996039496,21.3042622315,21.1234362468,21.4109618659,20.3237368487,20.9327851925,20.615678217,21.0136828855,21.3554904836,21.4384233816,22.2196902394,21.5580478075,21.2856058994,21.5935583585,21.8610960894,21.8810270796,21.2255287498,21.8987435771,21.5582048032,21.3540125181,21.6145959353,21.0529623861,21.4408003003,21.8705996704,21.488510196,21.8632305265,21.4989192805,21.4070213981,21.3086694812,21.2081889272,20.9742214142,21.6978786248
1,12,2,1,0,nan
1,12,2,1,1,nan
1,12,2,1,2,21.6532777031,21.8276217552,21.3012040336,21.2152710088,21.0484128417,21.8676258606,21.8534106053,21.3028023218,21.0008934124,21.5694539832
1,12,2,1,3,19.9698383436,19.3912277143,3.473,22.3185916564,21.4878368088,21.2337737465,21.3115924867,22.5790984011,21.8423518563,21.5330019049,20.9634645394,20.9209181773,20.8052638632
1,12,2,1,4,20.5426746211,21.2819676883,21.1991032757,21.4758211495,22.3803917117,21.2881262992,21.2623807498,21.4896130669,21.2551415415,21.2885351971,21.7199223827,21.1633015992,21.0483148455
1,12,2,2,0,nan
1,12,2,2,1,nan
1,12,2,2,2,21.5682724843,22.0319255224,21.6541857935,22.0708821789,21.8026567744,21.5685843618,21.2650097589,21.7897139231,21.6150639753,21.4800206707
1,12,2,2,3,20.4725588311,21.0821809887,21.7610592864,20.9734331904,22.026494419,21.4122611239,20.9532842355,20.2957811102,20.5228893774,20.2717649478,20.0623739185,20.112829408,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,19.8725204873,20.1213568045,20.5266856855,20.5000703851,19.5459986088,21.070600011,20.851826923,21.3334455007,21.5144447889,21.1937032397,21.5045390332,21.8385194537,21.9520395442,21.9573046729,21.4386501454,21.3574707012,21.4169066305,21.6579472997,22.2564468484,22.2211505555,22.0960524954,21.726486573,21.3057603487,22.3460254307,21.7230547683,21.3032602699,21.1664048294,21.8475680493,21.4829691433,21.6895087475,21.368707079,21.0098612951,21.6385128799,21.6706054526,21.3248487305,21.5696843069,21.0111732267,21.8925517465,21.8081568957,21.4850663013,22.1794978357,22.2879501581,21.7493199793,20.6346156683,20.7282246197,21.1016821227,21.2234835388,21.8003679916,20.7188688825,21.912489801,21.8405526535,21.3042041523,21.3367618352,21.2435348534,21.0604034007,21.0492252647,21.1021650809,21.1574317367,20.8318681635,21.1970199772,20.9991150423,21.6910327303,20.7415880918,20.8658591499,21.7486472374,21.3954546312,21.4718250972,21.9738411407,21.9691985638,21.2864382635,21.3926237222,21.3586246442,21.4509660169,21.1260181408,21.45585683
1,12,2,2,4,20.5586259914,20.2983277034,20.9294359474,21.83417136,22.4517081987,20.9146662394,21.3885074649,21.4281353426,20.9122078491,21.348897733,20.8987487856,21.0533117624,21.1320301457,20.5014951953,20.920815384,21.2643339575,20.9175554115,21.3042690361,21.4450642153,22.0058664908,21.2420481228,20.9015964226,21.1553463976,21.2991598102,21.5800988513,21.4699461553,21.7403147791,21.9727137684,21.5161638984,21.3533690251,21.5502253792,21.7166352951
1,12,2,3,0,nan
1,12,2,3,1,nan
1,12,2,3,2,21.2192358233,22.0203622951,21.1054336853,20.894597268,20.6723384386
1,12,2,3,3,21.3672702919,21.0527345667,20.7995962122,20.5089056546,20.8631688043,21.7336218942,21.8623770436,21.3627396207,20.9732116341,20.7667203132,21.0380417589,20.7215950631,21.6901339508,21.0849237357,20.0590853077,3.473,20.3233392935,21.4953636888,21.3631893611,20.8198957302,20.9519731891,21.759648476,21.3014562473,21.6504825989,21.3621726959,21.6406331015,22.1581514315,21.5176188538,22.0841393812,22.0395245753,21.8361226834,21.1151191692,21.5413791478,21.1406269072,21.4050622278,20.9625068975,20.9764185408,22.1604630164,21.41618233,20.9758554839,21.7749193099,20.8440341994,21.7131233699,21.3462229461
1,12,2,3,4,20.7895583407,21.0032587563,20.9220892074,20.777335667,20.7326028749,21.2993148901,21.8394327298,20.9071083051,21.0794272432,21.4399933796,21.0596940447,21.529182283,21.8576426696
1,12,2,4,0,nan
1,12,2,4,1,nan
1,12,2,4,2,nan
1,12,2,4,3,20.6223524223,20.8724404493,21.3358847843,20.3844438826,21.0852063127,20.8994392112,21.1812488316,21.2177043055,21.7893918566,20.9092619977,21.1124987049,20.7245434422,21.4905839525,21.5229130963,22.1753039743,20.9415745754,22.2340999243,21.6050567692,20.3255110628,20.2210646773,20.2784701553,20.3287848563,20.6856147971,19.5922697871,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,20.6659894035,20.4023778272,20.9370951686,20.345258631,20.3079434884,19.6802662937,20.8934872027,20.737262469,21.6211349617,21.7230400235,21.3696652119,21.3223302665,21.3490409852,21.313001434,22.1502993817,21.8595237624,21.501297066,21.3507479089,21.1724761954,21.6747405811,22.3081347748,22.2382301912,21.5926106651,20.99668898,21.0351720887,20.9855053366,21.2675351622,21.0544362087,21.3755653636,21.2257142666,21.6141980834,21.2915174966,21.8328842614
1,12,2,4,4,20.3982416161,22.208570401,22.2513346891,21.966877329,21.4351566985,21.7645749334,21.3571990669,21.5141041439,21.4840723643,21.0321088174,20.6561916896,20.4724815081,20.9879603915,21.6353934459,21.7264140591,21.3357637449,21.1391970424
1,12,3,0,0,nan
1,12,3,0,1,nan
1,12,3,0,2,20.5461252933,21.0708873585
1,12,3,0,3,20.778020419,20.5823099635,21.3191370552,21.2118435688,21.5817271291,21.3404642891,20.7175181769
1,12,3,0,4,nan
1,12,3,1,0,nan
1,12,3,1,1,nan
1,12,3,1,2,20.634888957
1,12,3,1,3,20.9886251108,20.5008474599
1,12,3,1,4,nan
1,12,3,2,0,nan
1,12,3,2,1,nan
1,12,3,2,2,22.0683567177,21.6422494645,22.3619651329,21.478958629,21.9362662859,22.1431910345,21.0373588164,21.0301717149
1,12,3,2,3,20.8464085613,20.8761263073,20.3095738661,21.3021641326,21.8854596739,21.0945925329,21.0451169263,21.4014682741,20.7190537948,20.6333473793
1,12,3,2,4,21.1594393382,21.8376861672
1,12,3,3,0,nan
1,12,3,3,1,nan
1,12,3,3,2,21.9619157875,21.488591042,22.2012543814,22.6377451325,22.0083087548,21.8606863218
1,12,3,3,3,21.0901183199,20.7026179901,21.8086358152,22.1561909841,21.8140300535,22.3009226297,21.9471613594,22.5387766365,20.3274239046
1,12,3,3,4,nan
1,12,3,4,0,nan
1,12,3,4,1,nan
1,12,3,4,2,22.2040912305,21.9083916742,21.3405203685,22.0569168916
1,12,3,4,3,20.6862427217,20.6841724663,20.8845593801,22.0412296312,21.6766467046,21.7106557534,21.2310255426,21.5874921847,21.6137270461,21.5106129273,21.4115881204,20.8200814593,21.9651397086,21.5978851916,22.0263983333,22.137602071,21.5581227756,21.8095525922,22.1714466256,22.0197472985,21.8475069353,20.8814487254,22.0734797165,21.6779220055,20.8719215663,21.087332
1,12,3,4,4,nan
1,12,4,0,0,nan
1,12,4,0,1,nan
1,12,4,0,2,nan
1,12,4,0,3,nan
1,12,4,0,4,nan
1,12,4,1,0,nan
1,12,4,1,1,nan
1,12,4,1,2,nan
1,12,4,1,3,nan
1,12,4,1,4,nan
1,12,4,2,0,nan
1,12,4,2,1,nan
1,12,4,2,2,nan
1,12,4,2,3,nan
1,12,4,2,4,nan
1,12,4,3,0,nan
1,12,4,3,1,nan
1,12,4,3,2,nan
1,12,4,3,3,nan
1,12,4,3,4,nan
1,12,4,4,0,nan
1,12,4,4,1,nan
1,12,4,4,2,nan
1,12,4,4,3,nan
1,12,4,4,4,nan
1,13,0,0,0,nan
1,13,0,0,1,nan
1,13,0,0,2,nan
1,13,0,0,3,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473
1,13,0,0,4,nan
1,13,0,1,0,nan
1,13,0,1,1,nan
1,13,0,1,2,nan
1,13,0,1,3,nan
1,13,0,1,4,nan
1,13,0,2,0,nan
1,13,0,2,1,nan
1,13,0,2,2,nan
1,13,0,2,3,3.473,3.473
1,13,0,2,4,nan
1,13,0,3,0,nan
1,13,0,3,1,nan
1,13,0,3,2,nan
1,13,0,3,3,3.473
1,13,0,3,4,nan
1,13,0,4,0,nan
1,13,0,4,1,nan
1,13,0,4,2,nan
1,13,0,4,3,3.473
1,13,0,4,4,nan
1,13,1,0,0,nan
1,13,1,0,1,nan
1,13,1,0,2,nan
1,13,1,0,3,18.4652868533,18.8593585656,19.485197642,18.767785804,18.7378790792,3.473
1,13,1,0,4,3.473,20.4327215743
1,13,1,1,0,nan
1,13,1,1,1,nan
1,13,1,1,2,nan
1,13,1,1,3,18.7456378913,18.4988223037,18.525526634,3.473
1,13,1,1,4,nan
1,13,1,2,0,nan
1,13,1,2,1,nan
1,13,1,2,2,nan
1,13,1,2,3,19.1325038858,18.8135802733,18.6370191267,3.473,3.473,3.473,3.473,3.473,3.473,20.818793722
1,13,1,2,4,nan
1,13,1,3,0,nan
1,13,1,3,1,nan
1,13,1,3,2,nan
1,13,1,3,3,3.473
1,13,1,3,4,nan
1,13,1,4,0,nan
1,13,1,4,1,nan
1,13,1,4,2,nan
1,13,1,4,3,18.7139153665,3.473,3.473
1,13,1,4,4,nan
1,13,2,0,0,nan
1,13,2,0,1,nan
1,13,2,0,2,nan
1,13,2,0,3,21.1957527666,20.6944581633,20.8184865326,20.8519648937,20.3597484442,20.8332671003,20.2404009882,20.6330909233,20.8494438349,19.8635098385,20.3397674904,20.6939945345,20.599033309,20.2489460139,20.2701210586,20.5832895306,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,20.0658349346,20.2212676009,20.4752195637,19.6480016996,20.1193728519,20.3194176137,20.8063090544,21.9737841338,21.6891147608,21.3045741488,21.4748308606,21.9196577042,22.0689605853,21.5369011244,22.3002653587,21.9308379482,22.0483658099,22.0254199002,21.4580135532,21.1485240831,22.1471754283,21.83475967,21.3132451591,22.0682165449,22.3801368688,22.1708999724,22.110403308,21.3720851977,21.2904272747,21.8036068286,21.9431183959,21.8008831306,20.9975819258,21.2182886422,21.5600173458,21.5877167489,21.3545553209,22.0714230387,21.7258065356,21.421154357,21.8579065096,22.1154066013,22.1882607055,22.1253565865,22.7339945549,21.167480115,21.3530864968,20.8548452848,20.8649628483,20.7706246741,21.380174729,21.0575371614
1,13,2,0,4,20.2079031413,21.0307044699,20.6560272794,19.6752307971,19.5874885633,20.0395872244,21.1566637401,21.3717765356,20.8785457389,21.2039159012,21.5518426769,21.5290152222,21.8519065265,21.8492165017,21.7730653738,21.6021417837,21.9319474853,22.5907048009,22.5049727352,21.3258163311,22.1102149384,22.5567604923,21.7800930496,22.4622408959,22.3849546939,22.0291246255,22.3832814253,22.2197213092,21.7991458023,21.7060765582,22.2101529444,22.191213213,21.116027035,21.0614152868,20.8996455347,21.19827302,21.0569233223,20.9520461009,21.2998311586,21.1457029907,21.1416634317,21.5539859674,21.4653766024,20.9603337933,21.4570514077,21.7805109734,21.6142644863,22.0226692544,22.2273250415,21.2588029137,21.7016269539,21.7751603624,20.9361984004,20.9258121419,20.5589870195,21.1116409514,20.9613618965,20.2631228554,20.3034417942,20.154674144,20.7656155425,20.8223406307,21.2881551746,21.620309902,21.6506220588,21.5538651219,21.4170384954,21.5094203385,21.9373671519,21.5842646655,20.8450627129,21.6510946042,21.5255333457,21.4071581838,21.9334686727,21.4015362548,21.3876417034,21.1549742802,21.1477858675,21.0355582799,21.0168572905,21.6760968832,21.8577442825,21.3808522221,21.5617402316,21.3173133367,21.9343314902,21.5309493416,22.6443695238
1,13,2,1,0,nan
1,13,2,1,1,nan
1,13,2,1,2,nan
1,13,2,1,3,20.7255304646,21.21230553,20.8474817807,20.1512128489,3.473,21.1901693992,21.0465303583,20.8401631427,21.2843576663,21.2210937709,21.7615747682
1,13,2,1,4,22.0025996139,21.5367223379,22.5628095075,21.3358156569,21.4234300261,20.023436552,20.8175378961,20.9704360962,21.4338300966,21.7249619746,21.7825164051,21.9987904123,21.6596555903,21.0259263699,20.6954812982,20.9077701134
1,13,2,2,0,nan
1,13,2,2,1,21.8586112546
1,13,2,2,2,22.3911391753,21.2584909634,20.6725240018,21.5915084034,21.667668941,21.6945849717,21.3260140779,21.5562336274,21.7441026712,21.6545315871,21.3737074038
1,13,2,2,3,21.67980101,21.0069009286,21.3810048765,21.2138755946,21.4826768912,21.1965164432,20.799982078,20.6832433604,20.8828699743,20.7245282117,20.3931296663,20.0937900924,20.4449804794,3.473,3.473,3.473,3.473,3.473,3.473,3.473,20.8619105722,19.8746458318,20.368608671,20.3332696309,20.3372791724,20.3181858809,20.6663394409,21.0516543065,21.6374037331,21.1791050408,21.5895155099,21.4200910072,21.5731238355,21.4590452755,22.2807615232,22.0398018082,21.387332213,21.1406917302,20.9114600974,20.9737144621,21.6944882051,21.6904615555,22.3436460193,21.730048781,22.1377012667,20.6328258323,21.2836788034,22.0215810201,21.769212635,21.7756544668,21.3655069801,21.1605433067,20.7136820178,21.2225158835,20.7004185613,21.0790916835,20.6770157112,21.2196011473,21.7748330023,21.5037939307,21.3957356006,21.0064500472,21.3871593244,22.2008072346,22.245495687,21.9766040963,21.1960716163,21.733384665,22.2700251954,22.0520944653,21.5182190535
1,13,2,2,4,3.473,3.473,19.8387054845,20.0596972639,21.0822959996,20.8636545129,20.5005027039,20.9237600142,20.34061735,21.2042985584,20.8812305123,21.8547869341,21.694168523,21.6025326262,22.3250349486,22.2337903633,22.0936658298,21.1787231589,21.8447086075,21.7850344751,21.2334686847,21.5371700205,21.5988200017,21.6858809896,22.7560630583,21.7616110525,22.2077074271,22.4964061082,21.3707044204,20.7482898575,21.6605090633,20.6617142752,20.8327575924,21.0351928248,20.5615081535,21.8097758088,21.6357405089,21.4921393041,21.2686573144,21.5727820401,21.5569415241,21.6055884073,21.1581610791,21.5656082171,21.5545898708,20.4035889794,20.7004064057,20.8768045094,21.1155665515,21.2736190353,20.9195474905,21.4016218531,20.9380465929,20.9612925408,21.6431741256,21.3964389995,21.3355168495,21.5098728109,21.8722561176,21.313206582,21.6243557016,21.8916148216,21.2736392521,21.7971748627,21.3918920391,21.6592017017,21.3272862343,21.5590899057,21.9677768834,21.5566843643,21.604494705
1,13,2,3,0,nan
1,13,2,3,1,nan
1,13,2,3,2,22.1525908089,21.1267266881,20.9192677849,21.2277553771,21.7144185143,21.5479173904
1,13,2,3,3,21.1111833126,20.4612227863,21.862294464,21.1416586911,21.3244436407,21.461764022,21.8399586424,20.5628242366,21.1456477211,20.3835393547,3.473,3.473,3.473,20.5403499206,19.7002778445,19.8582457901,21.1490661383,20.8758216857,22.2716394871,22.0245803792,22.5679020838,22.3879128477,21.6104325075,21.3370576492,21.2934171863,20.9765306256,21.4549163524,21.6442890254,21.6305470682,21.6917767767,21.794443893,21.5917516775,22.043211459,22.3652605179,21.840799797,21.2770446494,20.7679572128,22.2152408817,22.0962004638,20.9768360253,21.0156572835
1,13,2,3,4,21.6634086884,21.4460101533,21.7036409478,21.5007289708,21.8116102319,21.6018820003,20.8256281159,20.4020734645,20.5376077284,21.120520599,20.9975281126,21.4065918107,20.267458959,21.2187598283,21.8703754691,21.5879954531
1,13,2,4,0,nan
1,13,2,4,1,nan
1,13,2,4,2,nan
1,13,2,4,3,21.311443717,20.8536985444,20.9884299333,20.4591679904,21.6287054977,20.4174776569,20.2748907404,20.0796427511,3.473,20.717511285,20.2773603,20.2989727626,20.9434148243,20.8201982436,21.65562286,21.2016343087,21.5340094184,22.0378205017,22.5747630736,21.4656655103,21.8538678998,21.4738552474,21.5079758469,20.9061984304,21.31605683
1,13,2,4,4,21.2128771432,21.7574795713,20.9753394972,21.2723070546,21.8413124054,21.7876578494,22.2670086667,21.628965188,21.2349804915,21.9317058768,21.9635298037,21.42668721,20.7352517816,20.3955025759,20.2193357819,21.6077315305,21.8270950771,21.1831296761
1,13,3,0,0,nan
1,13,3,0,1,nan
1,13,3,0,2,nan
1,13,3,0,3,21.2418786843,21.1219174921,21.4978484342,21.4355348732,21.1189814703,21.6304947655,21.9014702339,21.3873973674,20.3536541544,20.7633909689,21.7856421039
1,13,3,0,4,22.1561998946,22.1612098331
1,13,3,1,0,nan
1,13,3,1,1,nan
1,13,3,1,2,22.0275519779
1,13,3,1,3,21.6977088026,22.6151790046,21.0387156158
1,13,3,1,4,nan
1,13,3,2,0,nan
1,13,3,2,1,nan
1,13,3,2,2,21.8579394386,22.1419868995
1,13,3,2,3,21.0980484136,21.0351140581,21.2758105397,20.9365458959,20.9252225438,20.9798920104,21.3463446873,22.3815824431,22.4539960859,21.3330509823,21.0834477135,21.3525811787,21.0567979542,21.4469106784,21.6493870794,21.4603358336,21.3195420447,21.1689308848,21.2150345873,21.9955528584,22.0642394642,21.6020760263,21.8164581603,21.7724396344,21.4059034803,21.3786790585,21.4691266899,20.9586256551,21.5078828052,21.0798346197,20.6005228045,21.1731417018,21.3757257168,21.0460118906,20.701231883,20.7317119818,20.4894209809
1,13,3,2,4,21.7587637391,21.4717583506,21.476133744
1,13,3,3,0,nan
1,13,3,3,1,nan
1,13,3,3,2,21.1552985546,22.2194419724,21.2113885299
1,13,3,3,3,21.1818165726,20.9324240442,21.0009621296,21.1435728355,21.2050576234,20.7942281625,20.5927350044,22.7682690883,22.1612445093,21.9448326012,21.2451578783,21.9610754861,21.2296579399,21.4772764298,21.5881089987,22.4049901942,21.8658185999,21.5548269569,21.0148739909,21.0740953255,21.6560904909,21.0518353801,20.5438908316,20.7200920865,20.8767245777,21.5562881679
1,13,3,3,4,nan
1,13,3,4,0,nan
1,13,3,4,1,nan
1,13,3,4,2,nan
1,13,3,4,3,21.3650604222,21.4688510706,21.4375545524,22.4002704024,20.9953561472,20.5765465639,20.8857695293,21.2689154869,21.2478891026,21.6711490923,21.3185829795,21.4452444808,21.7135837324,21.3073984252,21.3829976882,21.6471134086,21.4786800008,21.5596965187
1,13,3,4,4,21.1677322346,21.9098002024
1,13,4,0,0,nan
1,13,4,0,1,nan
1,13,4,0,2,nan
1,13,4,0,3,nan
1,13,4,0,4,nan
1,13,4,1,0,nan
1,13,4,1,1,nan
1,13,4,1,2,nan
1,13,4,1,3,nan
1,13,4,1,4,nan
1,13,4,2,0,nan
1,13,4,2,1,nan
1,13,4,2,2,nan
1,13,4,2,3,nan
1,13,4,2,4,nan
1,13,4,3,0,nan
1,13,4,3,1,nan
1,13,4,3,2,nan
1,13,4,3,3,nan
1,13,4,3,4,nan
1,13,4,4,0,nan
1,13,4,4,1,nan
1,13,4,4,2,nan
1,13,4,4,3,nan
1,13,4,4,4,nan
1,14,0,0,0,nan
1,14,0,0,1,nan
1,14,0,0,2,nan
1,14,0,0,3,3.473,3.473,3.473,0.0,0.0
1,14,0,0,4,nan
1,14,0,1,0,nan
1,14,0,1,1,nan
1,14,0,1,2,nan
1,14,0,1,3,0.0
1,14,0,1,4,nan
1,14,0,2,0,nan
1,14,0,2,1,nan
1,14,0,2,2,nan
1,14,0,2,3,0.0,0.0,0.0
1,14,0,2,4,nan
1,14,0,3,0,nan
1,14,0,3,1,nan
1,14,0,3,2,nan
1,14,0,3,3,0.0
1,14,0,3,4,nan
1,14,0,4,0,nan
1,14,0,4,1,nan
1,14,0,4,2,nan
1,14,0,4,3,0.0,0.0
1,14,0,4,4,nan
1,14,1,0,0,nan
1,14,1,0,1,nan
1,14,1,0,2,nan
1,14,1,0,3,3.473,3.473,3.473,3.473,3.473,3.473,3.473
1,14,1,0,4,3.473
1,14,1,1,0,nan
1,14,1,1,1,nan
1,14,1,1,2,nan
1,14,1,1,3,nan
1,14,1,1,4,3.473
1,14,1,2,0,nan
1,14,1,2,1,nan
1,14,1,2,2,nan
1,14,1,2,3,18.5285202067,18.2932299193,18.1517876391,18.4429355618,18.3055768101,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473
1,14,1,2,4,3.473,3.473,3.473,3.473,3.473,3.473,20.428530911
1,14,1,3,0,nan
1,14,1,3,1,nan
1,14,1,3,2,nan
1,14,1,3,3,18.5195526135,18.5702576517,3.473,3.473,3.473,3.473
1,14,1,3,4,22.2380916094
1,14,1,4,0,nan
1,14,1,4,1,nan
1,14,1,4,2,nan
1,14,1,4,3,19.0060117002,18.6140472763,18.4669526867,18.7828882027,18.6980486477,3.473,3.473,21.0181273991,20.4975537094,20.7150047418,21.2515671353
1,14,1,4,4,20.466048268,21.4649150766
1,14,2,0,0,nan
1,14,2,0,1,nan
1,14,2,0,2,21.2900803833,22.1057964138
1,14,2,0,3,21.4714718718,20.8939535069,20.5914618412,20.6115905454,20.3835483116,20.7914748608,20.275223385,3.473,21.1493401817,20.7412731418,21.6460713387,22.3453820015,21.979536048,22.3500429766,22.0902378029,21.9062447766,21.6209314023,22.2439492519,21.8318120273,21.2382737274,22.1407897062,22.0568085911,21.7636679604
1,14,2,0,4,20.7908529431,22.004041523,21.3959305826,21.6899365287,21.9551646611,22.5232792382,22.3593236514,22.1264746062,22.4150511387,21.9780146242,22.4287263026,21.789797673,22.464901408,22.1553948188,22.0031138218,21.3447192841,22.4088895061,22.3668886418,22.4460949498,22.2721110408,21.7629178628,23.1990343238,22.1707809349,22.0904629344,22.2977708189,21.7553257823,21.9784472397,21.8759400891,22.3310957371,22.6592955378,22.2410126886,21.9630370917,21.9257451123,21.7069716105,21.449191755,21.5238038556,22.3737891681,22.4902795508,21.9111249421,21.7377150795,21.7799269643,20.5476693008,20.8159222749,20.5977724114,20.6797498663,21.3278488233,22.4001868744,22.3214556058,21.7440327563,21.720740366,21.6405953461,22.0635113781,21.4332312822,22.2643451145
1,14,2,1,0,nan
1,14,2,1,1,nan
1,14,2,1,2,21.1165664731,21.2276339916,21.1367645903,21.8137066241,21.1998976846,21.5373168319,21.8546472586,22.0528176485,22.4242603679,21.9034163198,21.6593481801
1,14,2,1,3,21.4738892286,20.8330741046,20.5207133247,20.1853291007,3.473,20.1947186381,20.1497856013,22.178165702,22.3153851574,22.087496596,21.8773983307,20.8315982549,21.4659545022,21.0417240671,20.8432711337,21.1605577853,22.658806681,21.7301299476,21.5507802029,21.8857991843
1,14,2,1,4,20.3821312885,20.0719544041,22.0557551113,22.24322977,21.9430767823,23.1102085837,22.0734650446,22.920862733,23.2761607629,21.4412417526,22.0705926717,22.002301234,21.0162821526,22.2888763735,22.2353986487,21.8096560846,22.4456121356
1,14,2,2,0,nan
1,14,2,2,1,nan
1,14,2,2,2,22.2458385415,21.7716234497,21.2624889397
1,14,2,2,3,21.2560063945,21.2302022129,21.6904835807,21.1668147998,20.6635370224,20.8165383904,21.0683562713,20.5506536542,20.8279525642,21.1734851752,20.5586178639,21.1072436505,20.3289383469,19.8597983633,20.5306908093,20.8350236674,20.8135775364,20.906018523,21.7637506607,21.0759400117,22.41161307,21.8315077661,22.0769139006,22.6441374535,22.7006222425,21.7153904233,21.9296254266,21.6980803968,22.9168797016,22.0975275472,21.8322919458,22.3465048497,22.8014835064,23.0817471621,23.2090267907,20.7017790893,20.8416694059,21.0829334942,21.8629182273,22.1243092393,22.0145776797,21.6635167796,22.2588664387,21.316046422,21.6329901873,21.298337335,22.0308290668,21.9458456193,22.1142028088,21.5686308703,21.1783160093,21.603454707,21.7792148777,21.9507640871,20.7862512401,22.2920379318,22.4698006512,22.5647175699,21.5701111126
1,14,2,2,4,3.473,20.2578350764,20.9617772681,20.9399006893,20.7271787617,19.8312348175,19.7374315463,20.2541639158,19.8988221859,21.7639482572,21.7226718084,21.7006156716,21.4687198421,21.2474985203,22.2088528006,21.6803277483,21.5394537391,21.9470571807,21.7256903123,21.8525710734,22.3874974391,22.5363393096,21.7908323683,22.5052649499,22.1982676028,22.1191050587,21.7024903959,22.3326656663,22.2190394803,22.3107876742,21.9469799402,22.103580505,22.3011029689,22.3693267498,22.1000802163,21.7966176435,22.2575067241,22.4011843817,22.1173010114,21.3692252414,21.9952561815,21.962869556,21.9503004965,21.7983921037,23.3664195084,22.0234152808,21.3985227797,22.2076165249,21.9824637878,22.0951725674,21.1968398187,21.1059678426,20.6282399454,21.1476034814,20.5922588721,20.752945101,22.3386809835,22.116775857,22.2191013408,20.2661083115,20.7232828376,20.9176665444,20.9079926156,21.8276041341,21.440984743,21.3054372889,21.7355179052,21.2269166147,21.4823040924,21.7653940633,21.3641381775,21.1342238837,21.7411153033,21.5357911573,21.8649065615,21.694565666,21.9523823091,22.2127129164,22.4255425969,22.429706515,21.9298099112,21.9310336369,21.5868118197,21.4559072532,22.2610919102,22.5193631735,22.4148056678,22.3059823745,21.5908075075,21.8962628546,21.6506837827,22.2175906103,21.8072953216
1,14,2,3,0,nan
1,14,2,3,1,nan
1,14,2,3,2,21.556145082,21.8241382902
1,14,2,3,3,20.7432653563,21.1012286054,20.7382563173,20.6258083086,20.8953796643,3.473,21.0646975643,20.6748674321,21.6208268916,22.0065532632,21.5106632166,21.2362564752,21.7880371292,21.7456786088,22.3848355097,22.7799069108,21.2351216411,21.7903095125,22.3536295337,22.8728750407,22.1221399655,21.995455294,21.8352789899
1,14,2,3,4,3.473,20.6679692145,21.1396870336,21.7010567471,22.0487043951,21.7278502362,22.4100361781,21.4104851112,21.8398117066,20.6442134001,20.7574427296,21.2991309474,21.7669050836,21.1167247425
1,14,2,4,0,nan
1,14,2,4,1,nan
1,14,2,4,2,21.2957921896
1,14,2,4,3,21.0910620091,20.6734456373,20.483602615,20.9558538658,20.4053486316,20.1942385208,20.3427332523,20.764719743,21.1411591276,20.9157001665,21.1508881207,21.7623584442,22.2362918697,22.3021141055,22.2088077577,22.1869589566,21.902021884,21.927445177,21.5282471401,21.5803615796,21.7643365378,21.8092462357,22.7660897503,21.8174095861,21.1059478899,21.6557503941,21.2580092978,21.1531377384,21.7587866953,21.6822178077,21.6558930499,21.1341808829,21.372870902
1,14,2,4,4,21.534876494,22.0744398716,22.341855464,22.2216084469,22.5052722267,21.9721005453,22.1409571047,21.9280456775,21.4286658403,22.1022062542,21.957318121,21.5582305237,22.2263740204,21.989105566,22.0750616965,22.3648172696,22.4770593331,22.2187806586,21.6769082479,22.1441402741,22.3890023677,22.2490633628,21.9986369443,22.3740535609,21.8054113577,22.2785198082,21.6726787177,21.6857921231,21.6653172335,22.0818001448,21.2958810637,21.0135446027,20.6931372193,20.3572232247,20.5298015097,21.1039112222,21.9018098006,21.9840201289,20.7269815853,21.6615827704,21.9098646275
1,14,3,0,0,nan
1,14,3,0,1,nan
1,14,3,0,2,nan
1,14,3,0,3,22.290414448
1,14,3,0,4,21.1520620637,22.6236014274,21.4528773735,21.4231963223
1,14,3,1,0,nan
1,14,3,1,1,nan
1,14,3,1,2,nan
1,14,3,1,3,21.0978910427,21.651207602,22.0667897864,22.3807467629,22.5974191331,22.097395227,21.7082016114,21.3075131715,21.9280588346,22.03953806,21.6700601298
1,14,3,1,4,21.7982600238,21.119613203,21.5030014896
1,14,3,2,0,nan
1,14,3,2,1,nan
1,14,3,2,2,nan
1,14,3,2,3,21.4167249924,20.9959121863,21.2885342829,21.5957401882,20.9396020368,21.4532752308,21.6303265083,22.1477911549,21.5417584494,22.0657577485,22.0705760192,21.430131256,21.6277492194,21.3829722218,21.3240050804,22.133597373,21.9710793844,21.4726953362,21.3915720044,22.0287896642,21.8067322245,21.7061454441,22.4492322112,21.9265965212,22.3816858714,21.864499594,22.3151590722,22.4229956475,22.1107160707,22.0113239415,22.1045373007,21.5631326519,21.1369668971,21.6020002638,21.3012222532,21.2342056933,21.7258876969,21.7785300956,22.0050486797,22.6474616439,22.3170859562,21.2678075016,21.7036709768,21.7473612568,21.7126128112,21.737492676,22.1466025621,21.2933735942,21.2800882158,21.1107196023,20.4349558416,21.5394211244
1,14,3,2,4,22.4853366178,22.3642503713,21.7889272224,22.3707506968,21.2117713073,21.6355319009,21.3035972373,21.8803170284
1,14,3,3,0,nan
1,14,3,3,1,nan
1,14,3,3,2,21.9166978171,22.1306979148,21.9086543071,21.4394347921,21.4116837651,21.5507269696,21.9565879626
1,14,3,3,3,20.9937468055,21.3822792869,21.1833218334,21.7220774759,21.2404322282,21.7230924194,21.8211039952,21.7952441609,21.3427430088,21.1238176273,21.323344527,21.3040056352,21.4489921102,21.3349965952,21.0125625672,21.5211627879,21.6114222189,21.2645042604,21.6933647114,22.0155761047,21.4113526649,21.6001157415,21.2261804103,21.4092848936,22.445060036,22.2083371833,21.7320298099,21.7083050325,21.6062625667,21.4213710726,21.6095290173,21.8891350798,21.228893193,20.5857708467,20.5878867937,21.0209532977,21.6903449271,21.9154512336,21.9104669748,22.4072110003
1,14,3,3,4,nan
1,14,3,4,0,nan
1,14,3,4,1,nan
1,14,3,4,2,nan
1,14,3,4,3,21.7188737415,21.6722869663,21.3430253547,21.712194966,21.7077548931,21.5659829085,21.7770864769,21.5873209326,22.6106827558,22.1332654289,22.5073419431,22.1231730559,22.3069526801,21.1910869591,22.3245385622
1,14,3,4,4,nan
1,14,4,0,0,nan
1,14,4,0,1,nan
1,14,4,0,2,nan
1,14,4,0,3,nan
1,14,4,0,4,nan
1,14,4,1,0,nan
1,14,4,1,1,nan
1,14,4,1,2,nan
1,14,4,1,3,nan
1,14,4,1,4,nan
1,14,4,2,0,nan
1,14,4,2,1,nan
1,14,4,2,2,nan
1,14,4,2,3,nan
1,14,4,2,4,nan
1,14,4,3,0,nan
1,14,4,3,1,nan
1,14,4,3,2,nan
1,14,4,3,3,nan
1,14,4,3,4,nan
1,14,4,4,0,nan
1,14,4,4,1,nan
1,14,4,4,2,nan
1,14,4,4,3,nan
1,14,4,4,4,nan
1,15,0,0,0,nan
1,15,0,0,1,nan
1,15,0,0,2,nan
1,15,0,0,3,0.0
1,15,0,0,4,nan
1,15,0,1,0,nan
1,15,0,1,1,nan
1,15,0,1,2,nan
1,15,0,1,3,0.0,0.0
1,15,0,1,4,nan
1,15,0,2,0,nan
1,15,0,2,1,nan
1,15,0,2,2,nan
1,15,0,2,3,0.0,0.0
1,15,0,2,4,nan
1,15,0,3,0,nan
1,15,0,3,1,nan
1,15,0,3,2,nan
1,15,0,3,3,0.0,0.0
1,15,0,3,4,nan
1,15,0,4,0,nan
1,15,0,4,1,nan
1,15,0,4,2,nan
1,15,0,4,3,0.0,0.0,0.0,0.0,0.0
1,15,0,4,4,nan
1,15,1,0,0,nan
1,15,1,0,1,nan
1,15,1,0,2,nan
1,15,1,0,3,nan
1,15,1,0,4,nan
1,15,1,1,0,nan
1,15,1,1,1,nan
1,15,1,1,2,nan
1,15,1,1,3,nan
1,15,1,1,4,nan
1,15,1,2,0,nan
1,15,1,2,1,nan
1,15,1,2,2,nan
1,15,1,2,3,17.9241119251,17.9653203073,18.0775911528,17.9210249226,17.8333536505,3.473,3.473
1,15,1,2,4,20.3695625118
1,15,1,3,0,nan
1,15,1,3,1,nan
1,15,1,3,2,nan
1,15,1,3,3,18.2830416356,18.1549609859,18.2215545091,18.149978139,18.3786968772,17.9417805632,17.9817301597,3.473,3.473,3.473,3.473,3.473,3.473,3.473
1,15,1,3,4,20.4562460449
1,15,1,4,0,nan
1,15,1,4,1,nan
1,15,1,4,2,nan
1,15,1,4,3,3.473,3.473,3.473,3.473,3.473,3.473,3.473
1,15,1,4,4,21.0243349786,20.420986278
1,15,2,0,0,nan
1,15,2,0,1,nan
1,15,2,0,2,nan
1,15,2,0,3,21.8785394885,21.6924168603,22.2769151877,21.3588608396
1,15,2,0,4,22.2684064324,21.6560704489,22.2872643793,22.0374073823,21.9225478012
1,15,2,1,0,nan
1,15,2,1,1,21.457628636
1,15,2,1,2,21.7336596771,21.609596813,21.5952127752,21.8022993874,22.1257967212,22.0117703503,22.1430850922,21.3024752267,21.31719682,21.6792723955,21.0351489192,21.2547783945,21.7475050559,21.6302795503,21.6270448598,21.2683630375,21.0942134036,22.3134379869,22.8806428478,22.9625982539,22.6356549902,22.2011854349,22.2647129371,22.2532414419,21.9817234906,22.2571015081,22.4666414032,22.6264324051,22.5398162697
1,15,2,1,3,21.2086485181,21.3016266327,21.6427032987,21.0195239876,20.8433214547,21.1324863351,21.322374228,21.0128653481,21.2551354208,21.7500720486
1,15,2,1,4,22.282490698,21.7286016293,22.2647216119,22.1539546998,22.4701699983,22.2739978452,21.7951222288,22.2871712374,22.1403577968,22.212420303,22.1739363,22.19452381,21.7848606759,21.7635507441,21.6205187717,21.6417855214,22.177159591,21.3415702332,21.6810630688,21.3806038821,21.2594212099,21.5951492794,21.5340952516,22.0982990199,21.9240057389,21.3769634713,21.4287844229,21.6238701457,21.6079681845,21.1098546694,21.5520883688
1,15,2,2,0,nan
1,15,2,2,1,nan
1,15,2,2,2,nan
1,15,2,2,3,21.6017574166,21.2046817027,21.1640829395,3.473,3.473,3.473,3.473,20.4470339434,21.1532713034,21.1714604415,20.718340698,20.4628588013,20.196976526,20.288128463,20.6511831125,20.0269447514,19.8688014846,20.0517367015,20.223723372,21.3431499313,21.4909910709,21.6459731704,22.1784767369,21.3956491739,21.5306091714,21.7521456259,21.5865736957,21.4871809226,21.7744483069,22.8742979273,22.5724973799,21.8356936031,21.5800942712,21.881721377,21.87796634,21.8386242972,21.2257801934,21.0078653801,22.1772821001,21.7460531792,21.4517610899,22.0220619809,21.7847244141,22.2334736499,22.4357435254,21.6402498662
1,15,2,2,4,3.473,3.473,20.5296602589,21.1631282771,21.6781038167,21.6182713027,22.0680325774,21.6676804754,22.6848192589,22.3845509833,22.7404309447,22.7878142793,22.2718719642,22.39294996,22.0447322963,21.8452212341,21.6821275025,21.8464972402,21.7577286212,22.379693018,22.3421273439,21.6309990366,21.8769452096,21.725292116,21.6381579724,22.2472052945,21.7334580173,21.5924750901,21.6634821132,22.1050312437,22.5858327826,23.1450347397,22.7210185174,23.094614603,22.9983737823,23.13968053,23.0096781635,22.8314319824,23.0495546019,22.4911459376,22.2765591522,22.6671336244,22.9225518536,22.7504300753,22.3798144127,22.5006210446,22.5269920317,22.0023109396,22.1540367895,20.8329088866,21.3324526279,22.0867806864,22.0558673319,20.9038640908,21.037828872,21.118872797,20.7595257229,21.066672028,21.8574866307,21.8888211094,21.5279561563,21.7653171987,21.6995520706,21.7529954949,21.4249643449
1,15,2,3,0,nan
1,15,2,3,1,nan
1,15,2,3,2,nan
1,15,2,3,3,21.5353861709,20.7624030408,20.5886614113,20.7572056798,20.8005553811,20.887962935,21.0049784536,20.4422541507,20.8820318594,21.0606555839,3.473,3.473,3.473,3.473,21.0967544993,20.5294432972,20.5218370435,20.4727431671,20.2496552611,20.7584237187,21.0985878288,21.142365331,21.7008964404,21.2824047301,21.7311914919,21.2528656438,21.3966882378,21.5335355473,20.9751964173,21.7489259973,22.5780197536,21.6497614491,22.1251448578,22.4122171461,22.9190881749,22.5327229667,22.086444875,21.0561342895,21.7023936859,21.8364208888,22.0582529527,21.6306862178
1,15,2,3,4,21.4267974675,22.0654429841,22.3605956734,22.1079295954,21.9459526497,21.8387186891,22.0646600905,22.4924825218,22.0606877651,22.360358303,22.7012482975,22.9469326381,22.8888359127,22.7473405494,22.4834409347,22.3023564241,21.6059855536,22.1945951835,20.9255470603,21.5552134203,21.3223461562,21.509285589,21.5824843156,21.1426537019,21.354569735,21.8129705729,21.1557921126,21.2117566503,22.0630286485,20.9408867847,20.5624338992,20.6673297975,21.539623246,21.7691207905,22.5261965778,22.15605995
1,15,2,4,0,nan
1,15,2,4,1,nan
1,15,2,4,2,22.0739033268
1,15,2,4,3,20.7571572047,20.4878669475,20.6300874725,20.4034230713,20.2260546438,20.8393581952,20.6835679193,20.6427800816,21.2401591741,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,21.294313953,20.7900469311,20.7618498778,20.982157772,21.1120589683,20.6425812639,20.6989835584,21.2115542888,21.4695189099,21.472699541,21.936483528,20.9497721462,22.1093228247,22.2565277486,21.9940779377,22.0048914063,21.6466947626,21.5203741807,21.8583478195,22.2056131296,21.5062688506,21.6082406474,21.5129033297,21.9384404271,21.8382592397,22.4984365869,21.7494992037,21.0510637693,21.4461426015
1,15,2,4,4,22.7596309488,22.4437711837,22.3735672023,22.2918843985,22.3164991031,22.2957097052,22.3224931489,23.0552907544,21.9166788423,22.055917577,21.7945120663,22.5530288681,22.235075838,22.150010363,22.2010022743,21.6828593929,21.7687066965,22.1831059945,22.3778538188,22.5044573311,22.1466651707,21.7645866281,22.2264826994,21.6665846442,21.4545014491,21.7260450629,22.0754710543,21.6510855018,22.2406719398,22.8542667797,22.7046709855,22.2144481166,22.1816282282,22.9859643113,22.7532460368,23.164552837,22.0628045505,21.9172486309,21.389061198,21.5507665938,22.1950331381,22.0965473503,21.45113519,22.6923112307,21.7677698242,22.4815816037,22.4047948919,22.4369571607,22.1164325832,22.1326093426,22.1112427223,21.8382973714,22.0436633683,21.432880895,20.526987518,20.7512363732,21.2851184138,20.8598321559,21.7193099898,21.2891458373,21.8722918257,21.7757713217,21.5524013395,21.9123057933,21.7438739727,21.8838016673,22.031242002,21.2476561773,21.5831393152,22.8035983763,22.8038258028,22.2805356449,22.2653404364,21.5955337777,21.7675906561,21.7303883016,22.1675359536,21.8596147732,22.2352929435,21.9984135756,21.4447841855,21.8770158485,21.9694252175,22.2488610256,22.0271314349,22.3258730518,21.7810092153,21.6306702163,21.1513002296,21.3669456014
1,15,3,0,0,nan
1,15,3,0,1,nan
1,15,3,0,2,nan
1,15,3,0,3,nan
1,15,3,0,4,nan
1,15,3,1,0,nan
1,15,3,1,1,nan
1,15,3,1,2,21.4094959151,21.9643373975,22.056150726,21.8556496763,21.7804342299,22.3168142737,22.319026434,21.7624778782,22.2814701072,21.84803216
1,15,3,1,3,20.7788256179,22.1526132838,22.2391320461,22.0745704467,22.051297199,21.9997851015,21.0577981682
1,15,3,1,4,nan
1,15,3,2,0,nan
1,15,3,2,1,nan
1,15,3,2,2,21.6529066681,21.3380672269,22.1214655391,21.5260008162,21.7711981459,21.578627645,21.7656119814,21.8937744141,21.5854962342,21.5412780601,21.6604343254,21.4472289468
1,15,3,2,3,21.5972756661,21.4589680132,20.9623768667,21.12480662,21.4730309249,21.6550230338,21.5674597467,21.4272580733,21.5905392413,22.0743854659,21.9248303018,21.4330474973,21.6683281594,21.0970420778,21.2844717343,22.2567103003,22.3737830377,22.2580898403,21.7522743014,21.8106110383,22.2126697505,22.0137619649,22.4531060113,21.5856687439,21.568389271,22.1422162227,21.9550043159,22.310440835,22.2285863541,21.6998780404,21.6023551462,21.7528012867,21.234300352,21.7854987483,21.534352037,21.5335604247,21.2144352029,21.7889304776,22.4084686048,21.6711622964,22.1045143185,22.0343090472,22.5494441133,22.4325844195,21.9554929403,21.9641049586,21.8781151311,21.4683647325,21.5968132636,21.4039719027,21.0601786842,20.6995681348,21.057205333,20.7440025493,21.1190168911,20.8096957909,20.5538164127,20.7467179364,21.402370025,21.3279710337,21.0562906112,21.2757153436,21.9129816529,22.1527265544,22.4947846077,22.6017888763
1,15,3,2,4,22.1986072005,21.5862485655,21.6759872333
1,15,3,3,0,nan
1,15,3,3,1,nan
1,15,3,3,2,nan
1,15,3,3,3,21.4141219826,21.7231311406,21.1093705039,21.4366745073,21.7141604451,21.8519186668,22.1237611936,22.1374965546,21.8217480025,21.9360621558,21.8614149778,21.1439444588,21.1162426306,21.656077168,21.4950509231,21.1838510253,21.1479575876,21.5616313492,21.2401591598,21.9516472017,21.589018161,22.2513887254,22.0180023657,21.8360010726,21.7705801721,21.7891482089,21.8404219689,21.2308834255,21.9131986774,21.7047159602,21.5020778952,21.9538801206,22.250692191,22.4435102462,20.6829927451,20.613692224,20.8616210533,21.8273266853,21.9300050644,22.4424560364
1,15,3,3,4,22.7150177737
1,15,3,4,0,nan
1,15,3,4,1,nan
1,15,3,4,2,nan
1,15,3,4,3,21.8794812356,21.3150994842,21.3500873133,20.7955327653,20.8038008855,21.8518617441
1,15,3,4,4,21.6885389256,22.9096795664
1,15,4,0,0,nan
1,15,4,0,1,nan
1,15,4,0,2,nan
1,15,4,0,3,nan
1,15,4,0,4,nan
1,15,4,1,0,nan
1,15,4,1,1,nan
1,15,4,1,2,nan
1,15,4,1,3,nan
1,15,4,1,4,nan
1,15,4,2,0,nan
1,15,4,2,1,nan
1,15,4,2,2,nan
1,15,4,2,3,nan
1,15,4,2,4,nan
1,15,4,3,0,nan
1,15,4,3,1,nan
1,15,4,3,2,nan
1,15,4,3,3,nan
1,15,4,3,4,nan
1,15,4,4,0,nan
1,15,4,4,1,nan
1,15,4,4,2,nan
1,15,4,4,3,nan
1,15,4,4,4,nan
1,16,0,0,0,nan
1,16,0,0,1,nan
1,16,0,0,2,nan
1,16,0,0,3,nan
1,16,0,0,4,nan
1,16,0,1,0,nan
1,16,0,1,1,nan
1,16,0,1,2,nan
1,16,0,1,3,0.0,0.0
1,16,0,1,4,nan
1,16,0,2,0,nan
1,16,0,2,1,nan
1,16,0,2,2,nan
1,16,0,2,3,17.6298366516,17.2633875343,0.0
1,16,0,2,4,nan
1,16,0,3,0,nan
1,16,0,3,1,nan
1,16,0,3,2,nan
1,16,0,3,3,17.8761942853,17.8283771335,17.8370730476,17.7030975667,17.5050367284,17.692608791,17.5152441524,0.0,0.0
1,16,0,3,4,nan
1,16,0,4,0,nan
1,16,0,4,1,nan
1,16,0,4,2,nan
1,16,0,4,3,0.0,0.0,0.0
1,16,0,4,4,0.0
1,16,1,0,0,nan
1,16,1,0,1,nan
1,16,1,0,2,nan
1,16,1,0,3,nan
1,16,1,0,4,nan
1,16,1,1,0,nan
1,16,1,1,1,nan
1,16,1,1,2,nan
1,16,1,1,3,nan
1,16,1,1,4,nan
1,16,1,2,0,nan
1,16,1,2,1,nan
1,16,1,2,2,nan
1,16,1,2,3,nan
1,16,1,2,4,nan
1,16,1,3,0,nan
1,16,1,3,1,nan
1,16,1,3,2,nan
1,16,1,3,3,17.9173961338,17.7432342696,18.0018408841,0.0,0.0,0.0,3.473,3.473,3.473,3.473,3.473,3.473,3.473
1,16,1,3,4,nan
1,16,1,4,0,nan
1,16,1,4,1,nan
1,16,1,4,2,nan
1,16,1,4,3,3.473
1,16,1,4,4,3.473,3.473
1,16,2,0,0,nan
1,16,2,0,1,nan
1,16,2,0,2,nan
1,16,2,0,3,nan
1,16,2,0,4,nan
1,16,2,1,0,nan
1,16,2,1,1,21.7616980841,21.8916962898,21.4996567801
1,16,2,1,2,21.7928036628,21.8829932464,21.8965748018,22.1488385095,21.4355301422,22.2418129579,21.6147613924,21.3057974542,21.4796275206,21.7994792035,21.6964360765,21.6998602663,21.8120419952,21.6725673945,21.3337875289,21.4561692906,21.9680623084,20.9859261254,20.9457712814,21.1647934893,21.6595717138,21.6095037694,21.6616333392,22.2562877475,22.5555574904,22.4828879117,21.8976467527,22.1526134732,21.9702137569,22.2199873392,22.6453441578,22.125753525,22.3755676657,21.8964097806,21.82871491,22.1846751623,22.0883930295,22.3732157124,22.0019267798
1,16,2,1,3,20.9255573958,21.0503195601,3.473,3.473,3.473,3.473,3.473,3.473,3.473,20.2117794298,19.8377768348,21.6024397193,21.6870339592,22.253318817,22.682337306,21.8585702945,21.8741186829,21.233886619,21.5173524739,21.6406262231,22.2395737584,21.8991397217,22.2491165808,22.2473951732,22.6681811612,22.4765801069,21.6946123135,22.4066259622,21.0681686796,21.2385141929,21.0596662803
1,16,2,1,4,3.473,21.9739637936,21.7321751774,21.8520396308,22.1482806902,22.3695368936,21.7241120863,21.8081206434,22.4694811199,23.1707192311,22.7001330185,21.8846903686,21.8184854678,22.4134340424,22.0546511268,22.491333139,22.0885562743,22.2133395176,22.1278176456,21.7818029142,21.4875686428,22.2634887398,22.1802324699,21.8417912044,22.2754267664,22.0918869079,21.5090488665,22.2536337728,22.4850027128,22.4977503636,22.4413670368,23.1585499279,21.4383814984,20.9585031856,20.8815471075,21.0857784848,21.6125373502,21.2118111637,21.8803101195,21.9198870717,21.2591460483,21.6481803132,21.8730876495,21.7068569952,21.4228195946,21.1075087459,20.9914702976,21.1804500119
1,16,2,2,0,nan
1,16,2,2,1,nan
1,16,2,2,2,nan
1,16,2,2,3,20.5406904107,20.7983897867,19.9720435215,3.473,20.783726979,20.4920363346,20.6756106674,20.4311493975,20.4658399752,20.7828067778,20.6872097729,20.4392774607,19.6744636893,20.1709013587,20.4204330437,19.9190997297,19.7304347099,20.675038704,20.645587516,22.018363027,21.8920861159,21.4856039128,21.232966962,21.6106413854,21.2593520328,20.8863027826,21.214903562,21.5463294167,20.9995500927,22.3604125878,22.0719754518,22.168564916,22.7232767098,22.5860162384,22.4720594387,22.2437193405,22.6027807943,22.2861186572,21.759828074,21.7561073164,21.3152312771,21.673052156,21.5138889973,21.435100457,21.4053499978,21.4016645262,21.7345648565,21.878995289,21.7351450026,21.9436147211,21.7257355595,21.9966665373,21.5603759111,22.7632917936,22.687630377,22.3677646218,22.6082841007,22.3480141917,21.5181796912,21.4266369676,21.3066310413,21.3797985964,21.2266394853,21.5487370037,22.2062721114,22.0330736251,21.5367657327,21.9612617434,21.7027491133,21.9420246845,21.8171909999,21.642809768,21.2659442463,20.9418370815
1,16,2,2,4,3.473,22.2778953001,22.5333262235,21.4896986173,21.5175972146,21.0504772307,22.6541762589,22.5057140148,21.3027001976,21.9399152491,21.8048173263,22.0865603756,21.586299644,21.8905141587,21.8791874964,21.4709666561,22.0333617025,22.1535653962,21.833461162,22.2305303424,21.5990564466,20.9407326575,21.9456734988,22.7081191009,22.6507360631,22.2103009893,22.4036316104,22.130097246,21.395952815,22.1366417614,21.6516908494,21.0766730621,21.1176860974,21.416436299,21.3746477798,21.4160439567,21.690649598,20.8638012134,21.4715726372,21.848781875,22.5598912512,22.1094263843,21.1784421054,20.686042451,20.4803888021,20.9993836261,21.0482442876,20.4481977379,20.3495679712,21.3049605249,20.7390283707,20.0960818819,21.0208247839,21.3224742183,21.8873928538,21.1210994435,21.1933768726
1,16,2,3,0,nan
1,16,2,3,1,nan
1,16,2,3,2,nan
1,16,2,3,3,21.2021194111,20.9205276199,20.876179564,20.751983295,20.7864127498,20.9175770329,20.4609775528,20.3813686796,20.7141648693,20.9339398267,20.3956160507,20.2940456959,20.2184026381,20.4848299764,20.1930833821,20.4772553619,20.6781534833,20.1057062328,20.4982002109,19.9887855099,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,21.0816941743,20.5943179924,20.4047539076,20.3689095832,20.4478700787,19.7418144025,19.7778522399,21.1943107608,20.9211029993,20.9733250709,21.0785815633,21.4120989542,20.8781377997,20.9130264497,20.886541483,20.9365883324,21.0675939498,21.139983154,21.7311607278,22.7763945294,21.8377381402,21.8537891551,21.2327447311,21.8180650654,21.7996812757,21.4648113543,21.335198217,21.8513432476,21.9503976022,21.882903906,21.7033146463,22.0310225981,21.8881529145,22.2125433869,22.0466003957,22.0413467049,21.7829224505,23.0778645626,22.4658829755,22.203142048,21.7032646352,21.9534057194,21.4311812319,21.8426555614,21.229529263,21.9821017505,21.1983743588,22.3499215734,21.4743795204,21.6365340933,21.9713115752,21.5409075281,21.1431205082,21.0701843187
1,16,2,3,4,21.5291265905,21.0159774824,21.7369948961,22.6244149654,22.0302462267,21.5646303334,22.1964773864,22.2671517508,22.0147643885,21.7464594509,21.9079132169,21.7545008584,21.6904339623,22.2764283541,22.8169602664,23.0501787728,22.5886547417,22.4381850735,23.0818451445,22.6526003089,22.5516134339,22.6626879361,21.2879937894,21.1691079176,21.7260185237,21.7248112324,21.2435354928,21.6613400768,21.7963754416,22.534227782,23.0459747765,22.993368838,22.4638036657,22.350587817,21.9944398538,22.3727636554,22.0333469758,22.0645983596,20.8502526152,20.3714486002,21.7909238532,21.5759365574,22.1143855361,21.4453545488,21.3788520902,21.3826535329,21.6723910018,21.3172772627,22.5689987426,21.8576156036,22.056086322,21.9412830658,21.8917547741,21.4033679835,22.2190322072,22.1744359042,22.0199017909,21.6217420641,22.1446354503,22.1916649222,21.6609392722,21.9526161579,21.6134874626,21.4803978725,21.7605303282,21.6409608287,21.7516767163,22.0665930638,22.0186205351,22.0614939295,21.2949482488,21.4893354649,21.3464675416,21.3947703932,21.8203632279,21.0951174971,21.4289110179,21.2259171691,20.9333914605
1,16,2,4,0,nan
1,16,2,4,1,nan
1,16,2,4,2,nan
1,16,2,4,3,3.473,3.473,3.473,20.9378085942
1,16,2,4,4,21.7169527262,23.1224759967,21.6772823311,22.6519700694,21.939920542,22.764906898,21.7532613665
1,16,3,0,0,nan
1,16,3,0,1,nan
1,16,3,0,2,nan
1,16,3,0,3,nan
1,16,3,0,4,nan
1,16,3,1,0,nan
1,16,3,1,1,nan
1,16,3,1,2,21.6057280537,21.8921804034,22.0607902623,21.8346662309,21.4750847215,21.407624941,21.5402689447,21.7731754255,21.4789471627,21.5379661515,21.1923547045,21.8192175125,21.8534527527,21.1421979401,21.8886150181,21.2705022336,21.527880327,21.9331353726,21.9299860667,21.4353208249,21.8344447278,22.0690006603,21.6126292489,21.5765504516,21.9701036673,21.9126038125,21.353361583
1,16,3,1,3,21.6961238455,22.0286133355,22.1437490537,21.7694709135,22.0836061089,21.4213524107,21.6377417148,21.6505923902,21.1662984223,21.5610458085,21.2527174553,21.890067658,21.3916422563,21.2521839188,22.0457335737,21.6674336384,21.9075014381,22.0970316236,21.5729452049,21.5025214232,21.6436402851,21.2327671577,21.5692535423,21.4352528474,21.447107021,21.5452032921,21.2301291566,21.932488715,21.9420589589,21.2799483503
1,16,3,1,4,nan
1,16,3,2,0,nan
1,16,3,2,1,nan
1,16,3,2,2,21.0202747306,20.9482498696
1,16,3,2,3,21.7167438314,21.3353115378,21.1966379231,21.2849865743,21.1990552651,21.6165344827,21.1150999819,21.0138059523,21.5815454261,21.4135000683,21.1226720656,21.6725038623,22.066675358,22.4991827867,22.2069491543,22.0242077968,21.8737297795,21.8083378983,20.8743482321,21.4104047214,21.5087616261,21.3570430963,20.9265952397,21.0639578315,21.4761827269,21.8967301798,22.2276507155,21.8530277651,21.4710588555,21.7171474211,21.951989593,21.9658409234,22.254877738,21.8726144933,21.7256012601,22.1147506407,21.1986071796,21.3089679042,21.7967564135,21.9213605118,21.8894041668,21.825020002,21.8982481357,21.4248626636,21.0723927454,20.6260367514,20.6999194845,21.2514381845,21.1331481908,20.81402852,20.5842900233,20.8798739343
1,16,3,2,4,nan
1,16,3,3,0,nan
1,16,3,3,1,nan
1,16,3,3,2,nan
1,16,3,3,3,21.989640352,21.4484011637,21.4928103154,21.8502645147,21.2599663441,21.2687403812,21.694009343,21.7248051249,21.6075003128,21.1713781373,21.4825978299,21.6075602692,21.4349759239,21.6086640692,21.7855458031,21.4611975148,21.6154687308,22.0944323256,21.2192712287,20.5437640238,20.9850871356
1,16,3,3,4,22.2358561486
1,16,3,4,0,nan
1,16,3,4,1,nan
1,16,3,4,2,nan
1,16,3,4,3,22.0045380885,21.7907017154,20.6565349389
1,16,3,4,4,22.9781373058
1,16,4,0,0,nan
1,16,4,0,1,nan
1,16,4,0,2,nan
1,16,4,0,3,nan
1,16,4,0,4,nan
1,16,4,1,0,nan
1,16,4,1,1,nan
1,16,4,1,2,nan
1,16,4,1,3,nan
1,16,4,1,4,nan
1,16,4,2,0,nan
1,16,4,2,1,nan
1,16,4,2,2,nan
1,16,4,2,3,nan
1,16,4,2,4,nan
1,16,4,3,0,nan
1,16,4,3,1,nan
1,16,4,3,2,nan
1,16,4,3,3,nan
1,16,4,3,4,nan
1,16,4,4,0,nan
1,16,4,4,1,nan
1,16,4,4,2,nan
1,16,4,4,3,nan
1,16,4,4,4,nan
1,17,0,0,0,nan
1,17,0,0,1,nan
1,17,0,0,2,nan
1,17,0,0,3,nan
1,17,0,0,4,nan
1,17,0,1,0,nan
1,17,0,1,1,nan
1,17,0,1,2,nan
1,17,0,1,3,17.1846868216,17.6048033025,17.1288187025
1,17,0,1,4,nan
1,17,0,2,0,nan
1,17,0,2,1,nan
1,17,0,2,2,nan
1,17,0,2,3,17.7215692477,17.2935034386,17.4291591964,17.4694252607,17.2853510913,17.203716334,17.610213946,17.2701916853,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,17,0,2,4,nan
1,17,0,3,0,nan
1,17,0,3,1,nan
1,17,0,3,2,nan
1,17,0,3,3,0.0,0.0,0.0
1,17,0,3,4,nan
1,17,0,4,0,nan
1,17,0,4,1,nan
1,17,0,4,2,nan
1,17,0,4,3,nan
1,17,0,4,4,nan
1,17,1,0,0,nan
1,17,1,0,1,nan
1,17,1,0,2,nan
1,17,1,0,3,nan
1,17,1,0,4,nan
1,17,1,1,0,nan
1,17,1,1,1,nan
1,17,1,1,2,nan
1,17,1,1,3,3.473,3.473,3.473,3.473,20.0289015288,19.7347651903,19.8076412596,19.6016202053,20.0185757941,19.2603602299,19.1220441283,18.7756596524,18.8676136184,21.6153519944,21.1316885439,21.0349840916,20.8734362339,21.0925005583,19.2705973761
1,17,1,1,4,20.2886173299
1,17,1,2,0,nan
1,17,1,2,1,nan
1,17,1,2,2,nan
1,17,1,2,3,17.4908851214,3.473,3.473,3.473,3.473,3.473,19.8368552376,19.6312609557,21.5437636243,19.3121541092
1,17,1,2,4,20.2837959725
1,17,1,3,0,nan
1,17,1,3,1,nan
1,17,1,3,2,nan
1,17,1,3,3,nan
1,17,1,3,4,nan
1,17,1,4,0,nan
1,17,1,4,1,nan
1,17,1,4,2,nan
1,17,1,4,3,nan
1,17,1,4,4,nan
1,17,2,0,0,nan
1,17,2,0,1,nan
1,17,2,0,2,nan
1,17,2,0,3,nan
1,17,2,0,4,nan
1,17,2,1,0,nan
1,17,2,1,1,nan
1,17,2,1,2,21.3722385569,21.6532128843,21.1532190147,21.133336082,20.50942526,20.2400739163,20.5407338355,20.4376812198,20.8563980851,20.1353783089,21.7682807647,21.7605622975,21.2683377692,21.5051297793,22.1402694912,21.9864363736,21.4312409194,21.9476607745,21.1206794532,21.1989494188,21.4758708896,21.8991114672,21.9442486878,21.8422416569,21.0149154778,21.0950903232,21.2290834978,21.4609045669,21.8446198165,22.1231659885,22.0744215743,21.7605930134,22.0021914268,21.7564149667,21.2732114197,21.4545697643,21.7705982682,21.4372311229,21.0637740808,21.5391400514,22.3814031773,22.3111170644,21.7126486067,21.9533983264,22.0579069847,21.4626000329,22.0450850322,22.4056283598,21.8329165902,21.6789041478,21.7412702803,21.6772401381,20.0384311461
1,17,2,1,3,20.9142814182,20.7346788192,21.0704760748,20.4647907174,20.656391041,20.6717063112,21.1553907963,21.2637101938,21.3849427584,20.4097712923,20.6265480807,20.3700873391,20.1856079768,20.6713170795,20.3607362233,20.2757855267,20.447398872,19.7704056316,19.6889918895,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,20.4008222744,20.328458099,20.4132621843,20.0067222475,20.2537974528,19.7383890086,19.7774057639,20.2349574477,21.1264941894,20.9694272512,21.3047350875,21.1516715481,20.6455103505,22.0547744719,22.1097172648,21.8023095065,22.3188266511,21.5836086983,21.4699259792,22.0794840983,21.8139950841,21.639590868,21.618735329,21.6156805052,21.5713292454,21.9794537614,22.2639606983,21.4804824719,21.5556830731,21.9668998559,21.7357179115,22.2988484246,21.6197512846,21.9246823132,21.6285877321,21.142115083,20.9769899008,20.8540030729,21.0520586732,20.8512296503,21.0902774766,21.1406471268,20.5068250668,21.3019614184,20.4802525087,21.3420002735,22.0298580847,22.2283077683,21.703682818,21.7439947109,22.0069272222,21.7011795627,21.2082654105,21.1235219713,21.2268130073,21.7722491307,21.8733462814,22.3827798284,21.6733000992,20.833362837,20.5501225139,21.8921619832,21.8928875007,21.5876277141,21.4262454954,21.925211782,21.8809988533,22.5226963011,21.8889313602,21.8486804088,22.0684778247,21.9410584543,21.9755541984,22.2355986099,22.3001978837,21.5329782495,21.4272022295,21.3287030739,22.0582071504,21.4068750026,21.2284363996,21.3132115418,21.9087310425,21.0639750848,21.4128754362,21.4691789334,20.7652678925,20.6167083774,20.580549557,20.9463358121,20.7337371407,21.6966603738,21.0362443666,21.7289417964,21.2164147898,20.7924503256,20.6396034638,21.3195727101,21.173190324,21.3495875355,20.7670318895,20.8816302318,20.8516132687,20.8403564723,20.6800871097,20.62445838,20.6365687187,20.6786545144,20.8224306015,20.8521220373,21.2378808828,20.7471996668,20.9463651231,20.8641739106,20.9320961088,21.1708485862,21.1601664787,20.4846321553,20.2280489608,20.575676305,19.9260124509
1,17,2,1,4,21.9769730758,21.8411592886,21.9542491015,22.1397175038,21.9778463598,21.9167834413,22.0658606643,21.4678365615,21.7735584108,21.0485407335,20.8906000296,20.892429253,20.9558802876,21.5546439812,22.3925714379,22.3289288125,22.0803798524,21.953784149,21.4856107747,21.1591253155,21.5675094463,21.142885636,21.241957948,20.8828449773,21.0412841352,20.0290472259,21.8034546539,21.3184112027,21.1448873416,20.9078880669,21.1985183833,21.801020054,21.0193955122,21.1249251771,21.292118558,20.9543071076
1,17,2,2,0,nan
1,17,2,2,1,nan
1,17,2,2,2,21.361889245
1,17,2,2,3,21.277809827,21.0191751288,20.8674286557,20.5813361907,20.4153092192,20.2083775391,20.1886723701,20.6569486806,20.805502441,19.8939066789,19.9990199172,20.0253437008,19.5942061841,19.5801171149,19.4827697415,19.4782245912,19.8218020235,19.2728185654,19.1448074023,19.1338004955,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,20.2765562413,20.9897336734,21.3549946591,21.433784925,20.776030724,20.7404850087,21.0074993408,21.2034712064,20.6199512964,20.8011726505,21.030746571,20.4475573332,21.6050996948,21.1740482507,21.7807584909,21.1172941949,21.3525889495,21.438663107,21.6160140983,22.6688945543,21.6582992706,21.3467490239,21.5855908771,21.8285280797,21.4454007436,21.5109990988,21.4731923539,21.4239442984,21.3902073948,21.5598751733,21.2580227139,21.1769401261,21.1301200641,21.0019608199,21.5267940764,21.4659430046,22.0765947049,21.8230017496,21.5741275427,21.6925947505,22.4039991584,21.4337506216,21.2677203606,21.1883300365,21.7657754542,22.5990466507,22.1521330582,22.7195135928,22.6001339411,21.9658757357,21.9893940198,21.7893878796,21.8038433198,22.7910960296,21.928726467,22.3279887904,22.209431043,21.2089672231,21.8011112485,21.8823138915,21.2225895379,21.0785189179,20.9538727108,20.9663539636,20.9734738813,20.4445405031,20.2460371938,20.8597355639,20.779990933,21.3029747982,20.7591149717,21.6891107257,21.798706597,21.1790744395,21.0503342346,20.312304591,20.0928596926,20.2854889223,19.5346704855,21.473107538,21.889562508,21.2324753719,21.3641334452,22.1638436572,21.0743234722,20.7706373398,20.8479987946
1,17,2,2,4,20.4943310036,20.8075159806,22.1706520782,21.959025785,22.1094273673,22.1729878435,22.0863884131,21.4782241101,21.5782301955,22.3604909979,22.595954769,22.1384848998,22.6365992802,20.5657942315,20.7991097531,19.9766313561,21.400318688,21.6736379041,21.3678732601,21.839327186,21.8654893022,22.0197838564,21.3057559986,20.9057268971,21.1688287564,21.1737625043,20.9014067777,21.0457777772,20.7254220078,21.167533512,21.248383309,21.6523203361,21.4405346099,21.0470574716,21.7385273921,21.6814057005,21.2026323187,21.6311422772,21.2581717645,20.9032300692,21.495367661,21.1258714895,20.8593146004,20.6968882025,21.1822292845,20.7636855467,20.4118714778
1,17,2,3,0,nan
1,17,2,3,1,nan
1,17,2,3,2,nan
1,17,2,3,3,19.9401500215,20.4873605498,20.8367063351,21.7573296311,21.5392243717,21.0729128419
1,17,2,3,4,20.8062141604,22.2411859725,21.715259142,21.4847890056,21.4201567434,21.5518118768,21.113054392
1,17,2,4,0,nan
1,17,2,4,1,nan
1,17,2,4,2,nan
1,17,2,4,3,nan
1,17,2,4,4,nan
1,17,3,0,0,nan
1,17,3,0,1,nan
1,17,3,0,2,nan
1,17,3,0,3,nan
1,17,3,0,4,nan
1,17,3,1,0,nan
1,17,3,1,1,nan
1,17,3,1,2,22.2085237134,21.7397370686,21.6114523876,21.3163436439,21.9883340196,21.7755521894,21.7563309161,21.8689960566,21.2995594752,20.9217916027,21.171272929,21.243952431,21.9080651228,22.4011238453,22.0285123362,22.1120035224,21.6661041219,21.3663478132,21.3553295607,21.6368559133,21.3201450129,21.257935032,21.2633510781,21.2427594581,21.4004086314,21.0629346658,21.7675569801,21.2651981168,21.8153882926,20.9871842961,21.5552784543,22.0072182629,21.3681447155,21.5129947574,21.6909017536,22.4502289985,22.3906923152,21.6613255328,21.2490026765,21.3550813839,21.4965392642,21.4694827795,21.4732274071,21.3726409038,21.0548523049,21.6781663387,21.9571959222,21.7288282089,22.0926780795,22.3880488875,21.7922092752,21.2773320221,21.552611828,21.1944409235,21.1024197976,21.6747815057,21.5329033659,21.3480431293,21.356785167
1,17,3,1,3,21.4410895757,21.452576674,21.6104351919,21.4541400046,22.2041149023,21.844024608,21.9050423749,21.5457983179,21.0994443527,20.9367596289,21.2937911072,21.143568367,22.0302017608,21.3763084731,21.3845443929,21.225778117,21.4295156507,21.7406539055,22.1909048412,21.4981878758,21.1041691952,21.604529369,22.262801254,21.8109873017,20.4726520051,21.9166741858,22.0896975757,21.9998262361,21.6384502973
1,17,3,1,4,nan
1,17,3,2,0,nan
1,17,3,2,1,nan
1,17,3,2,2,22.300072593,21.6481729035
1,17,3,2,3,21.2263609049,20.850175733,20.7029274519,21.0027876113,20.8927588974,21.6287290053,21.3818353831,21.1719285722,20.8765857446,21.6812408468,21.5019378283,21.8198159142,21.9116687291,21.8804360475,21.4858640561,21.7269550859,20.3884918406,20.786020418,21.9023431506,22.3422263319,22.182832222
1,17,3,2,4,20.737082551
1,17,3,3,0,nan
1,17,3,3,1,nan
1,17,3,3,2,nan
1,17,3,3,3,22.3372112259,21.0559349218
1,17,3,3,4,nan
1,17,3,4,0,nan
1,17,3,4,1,nan
1,17,3,4,2,nan
1,17,3,4,3,nan
1,17,3,4,4,nan
1,17,4,0,0,nan
1,17,4,0,1,nan
1,17,4,0,2,nan
1,17,4,0,3,nan
1,17,4,0,4,nan
1,17,4,1,0,nan
1,17,4,1,1,nan
1,17,4,1,2,nan
1,17,4,1,3,nan
1,17,4,1,4,nan
1,17,4,2,0,nan
1,17,4,2,1,nan
1,17,4,2,2,nan
1,17,4,2,3,nan
1,17,4,2,4,nan
1,17,4,3,0,nan
1,17,4,3,1,nan
1,17,4,3,2,nan
1,17,4,3,3,nan
1,17,4,3,4,nan
1,17,4,4,0,nan
1,17,4,4,1,nan
1,17,4,4,2,nan
1,17,4,4,3,nan
1,17,4,4,4,nan
1,18,0,0,0,nan
1,18,0,0,1,nan
1,18,0,0,2,nan
1,18,0,0,3,nan
1,18,0,0,4,nan
1,18,0,1,0,nan
1,18,0,1,1,nan
1,18,0,1,2,17.1845437322,17.2137840695,17.102597989,17.1157651988
1,18,0,1,3,17.1210379448,17.0221777575,17.4075453806,17.0922949128,17.0853830776,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.473
1,18,0,1,4,nan
1,18,0,2,0,nan
1,18,0,2,1,nan
1,18,0,2,2,nan
1,18,0,2,3,0.0
1,18,0,2,4,nan
1,18,0,3,0,nan
1,18,0,3,1,nan
1,18,0,3,2,nan
1,18,0,3,3,nan
1,18,0,3,4,nan
1,18,0,4,0,nan
1,18,0,4,1,nan
1,18,0,4,2,nan
1,18,0,4,3,nan
1,18,0,4,4,nan
1,18,1,0,0,nan
1,18,1,0,1,nan
1,18,1,0,2,nan
1,18,1,0,3,nan
1,18,1,0,4,nan
1,18,1,1,0,nan
1,18,1,1,1,nan
1,18,1,1,2,20.661065205,20.1618600225,20.2992834446,19.8792842172,19.5416519682,19.4202165019,19.2729823836,19.1804347271,19.8447906825,19.1381871831,18.9414038246,18.9151485512,20.4212436951,19.4158298936,19.4369574997,19.3282478933,19.2453114272,19.4917185299,19.0359689078,17.0946856778,17.0894781849,17.1004338938,19.7491311901,20.1899192852,20.0821531826,20.8667349614,20.435590327,20.6396012146,20.1568958503,19.8589236726,19.5317994309,19.5916847874,19.89897752,20.1413596434,20.2136220317,20.8067729937,20.475663634,20.3706785386,20.4226988835,20.519505998,20.6437018848
1,18,1,1,3,18.6653188384,19.4729691482,18.5541963813,18.56055544,18.8841171204,18.5054082309,18.1843781174,18.1394964241,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,20.4929152668,20.4436646082,19.6874561892,19.5588302031,19.5850953413,19.6333846983,19.6346556353,19.5033837483,19.4034998907,19.1494828359,18.9243290795,18.8509674633,19.7059965923,19.8600203736,18.7056954583,19.1632809554,18.8667308494,18.3463036846,18.2920328152,18.3814451472,18.4640445936,18.2694191735,18.0431389874,19.6907579876,19.5441914786,19.4993015272,19.4688434862,19.700058913,19.0554459188,18.8754284576,18.7731671095,20.459760118,20.2329751864,20.4011501602,20.0755510611,20.4385090543,19.7863146977,20.6029847926,20.8716137811,20.3369870228,20.1257415626,19.9063923891,20.0906426692,20.3393292464,20.2929262206,20.0108670987,19.8284234249,20.4866682291,19.8794121663,21.1367228824,20.4880275785,21.7182543862,21.1052676716,20.4152369626,20.2171416396,20.1569318977,20.2429779667,20.4705581072,20.039061592,19.7512031508,19.8057942938,20.8509041385,20.376945861,20.5175848684,20.0381912571,20.0527692614,20.4581314663,19.7833769422,19.7678166633,19.9364389953,20.1053169421,20.084212646,19.405041685,21.0381743186,20.6420724268,20.1496275059,20.1773381951,20.7414877684,20.4210984665,20.2666514747,20.6863465059,20.6725080478,21.6963071327,20.5758262033,19.8881148123,20.0136657156,20.0469434249,20.3754439593,19.6506393136,19.402029092,19.3866308767,20.9121804371,20.9010670542,20.4040472811,20.0824671,19.4864118542,19.2887662763,19.1526865775,19.3339827606,19.6778505233,19.1279747949,19.1744163005,19.2216009702,19.4985332069,18.7223701917,21.2210877551,20.3267371272,20.386746805,19.974872574,20.3921435843,19.6495633996,19.1676253619,19.3308794294,20.0645122545,20.2931157525,20.0941558657,19.8878012133,19.6878417569,19.4110858045,20.2935240611,20.4838514421,20.2157356507,20.096556511,19.5645655572,21.5442169149,20.8900125764,21.4395570179,20.7708176093,20.4915459685,20.4428812479,20.8178148601,19.9457497654,19.5926663152,19.6078789619,19.6142939649,19.7460266371,20.1333289429,19.8919718587,19.9344443925,19.332865032,19.0624404839,19.1260576937,19.5266699597,19.5297313661,19.0195208971,19.0252558794,19.5054425838,20.1426826761,20.0419024697,20.2259616012,19.9680700132,20.7036493959,20.1719161213,20.3163223055,19.9157304642,19.7700309826,19.577604834,19.3853268312,19.1121951875,20.3469723369,20.4165806963,19.9214458835,19.9605809446,19.856606868,19.9387781228,19.4543721736,19.6004246732,20.2900644456,20.6987179127,19.7358586861,19.4069557926,19.5172491483,18.9569447716
1,18,1,1,4,20.6186742592,20.467568235,21.2886679341,21.0770317956,20.1178980896,19.6745816219,19.8344735268,18.9790073603,18.9601457822,19.2514275078
1,18,1,2,0,nan
1,18,1,2,1,nan
1,18,1,2,2,nan
1,18,1,2,3,nan
1,18,1,2,4,nan
1,18,1,3,0,nan
1,18,1,3,1,nan
1,18,1,3,2,nan
1,18,1,3,3,nan
1,18,1,3,4,nan
1,18,1,4,0,nan
1,18,1,4,1,nan
1,18,1,4,2,nan
1,18,1,4,3,nan
1,18,1,4,4,nan
1,18,2,0,0,nan
1,18,2,0,1,nan
1,18,2,0,2,nan
1,18,2,0,3,nan
1,18,2,0,4,nan
1,18,2,1,0,nan
1,18,2,1,1,nan
1,18,2,1,2,20.2315252643,19.8009787396,19.6876671107,20.5960125941,20.0616356258,20.9390449547,20.6049660203,20.5369971316,20.1524177574,20.3482550868,19.9281340685,19.9308221982,19.9719492239,19.8930067451,20.1279934345,22.6073757499,21.7298022377,20.8866154695,20.9252559365,20.9479843887,20.7371035974,21.2397606584,20.54826979,20.6788966418,20.3252710543,20.0600874548,20.0137275129,20.7827345445,20.9468516007,19.7539030046,19.6871284158,19.5860017799,19.7017773519,19.5146951191,19.1374190396,18.9546414639,20.638686567,20.6477426998,20.9039144499,20.1531544333,19.9691791094,20.677841072,20.0355120349,19.4740462929,19.5637511395,21.7055588334,21.7035010669,20.9301131194,20.5768400483,20.8195970182,20.5217125727,20.2613136646,20.5349131005,20.8564531284,20.4105313373,20.5477588967,19.9398336405,22.2754542577,21.6925369216,21.335082168,21.1860457981,20.3442052194,20.669462202,20.512696697,21.410652728,21.6930923306,20.1511602363,20.1838893714,19.9757850336,19.8780072727,20.1580080901,19.7889113709,19.6489415759,19.5253764521,20.2126210122,19.4416951116,20.1271754254,20.54402326,19.3679610406,19.2686214463,19.5752004916,20.283603276,20.7476701481,19.9912020357,20.2289475595,20.0511167793,18.9200964031,22.4846888471,21.3872516435,22.0744983428,21.4799884814,22.1558535447,21.2729518417,21.3643445369,20.8536794237,22.0356077239,20.967817988,20.1820186848,20.3429550542,20.5530586742,20.186538477,20.1566767118,20.5569233974,20.0083092232,20.0876482062,21.0436079531,22.2815580577,20.6885583182,20.7200191662,20.4960872806,22.6379571041,21.4730930526,20.6389575782,20.3765693223,20.8252758572,20.3084663462,19.87986899,20.154276792,20.1749211979,20.174196592,20.0477239043,20.2283066394,20.4022587511,19.6606468134,19.9337349661,20.5628917139,20.1093155575,20.2076253703,20.4360445818,20.180300191,20.1175685771,19.9400997432,20.4298533981
1,18,2,1,3,21.0535436851,21.2330078471,20.4522918681,20.0913072551,20.3310758893,20.2835794343,20.1313479366,19.8480589913,19.8139656593,21.8490924469,20.9420212784,20.956094222,20.9755006606,20.5983084034,20.5379769926,20.5797457374,20.5113318996,20.0011443636,20.0366216238,19.7315345861,19.9014252906,20.7528565632,19.3056999321,19.1892052551,18.8186392008,18.7250267668,19.1062916617,18.7592808172,18.6680863845,19.3306556866,20.2755405471,19.5286820866,19.2334625584,18.9219903207,3.473,3.473,3.473,17.9717792277,20.9461118512,20.5758488931,20.3509078247,20.2357133048,20.6696806027,21.9842957834,20.7453847333,20.1060988608,20.0817930929,20.3913667815,19.8365909075,19.803009255,19.8278608358,20.2184817669,20.2682369565,19.9251121715,21.4700108794,21.3907499122,20.7217406835,20.6961580513,20.6254090607,21.175254357,21.6030559403,21.5618632366,20.9660444685,20.7225923407,20.7593193272,20.9430507977,21.3430530769,20.6257277238,20.0926388284,19.7838161709,19.7170878867,20.2308242646,20.136661922,21.8050036621,21.1240101095,20.7569156526,20.2328375082,20.3086249844,20.297480844,21.3992775115,21.3576897597,21.8798353742,20.6440953075,20.3610844977,20.4075983075,20.6703124923,20.2969131815,20.7024090974,19.789186921,21.3648261914,22.1345990339,21.2529221234,22.300457617,21.938790381,21.2503865989,20.8121768008,20.8744389573,20.8067500635,21.3188097279,20.8388808298,19.9105882748,21.3004012085,22.0996060321,21.0927303271,21.2316963123,20.7980345667,20.673125611,21.1893892332,20.8652669271,22.1639286607,21.7816870204,21.8139624758,21.0154229086,21.2944015237,20.6880019168,20.6015936997,20.5494564599,21.1292626632,20.0172351951,21.3736907399,22.4210428474,21.8352358357,21.112415445,20.7410677161,20.9679548251,20.4040033848,20.4090521601,20.8433455606,19.9317133963,20.4918113727,21.5036713903,19.8780840838,20.4892558207,20.4468868742,21.7266677718,20.9516148148,20.2520125054,20.4328947585,20.6969673505,20.2509683527,20.0285294903,20.2995851459,21.6864188354,21.9275380672,20.5666815535,20.9072052388,20.8550355743,20.5820648037,20.1656339132,20.3176022464,21.3960024939,21.2747265923,20.5423265868,20.3596958754,19.9010402245
1,18,2,1,4,21.194682254,21.4910651478,20.4177335263,20.1885264801,20.6516150925,20.9579011126,20.7072031727,21.975678609,20.8421273907,20.9536473281,21.1635459825,20.8274103455,20.6030156727,21.2447969167,21.1222789347,20.1572715435,19.6300811683
1,18,2,2,0,nan
1,18,2,2,1,nan
1,18,2,2,2,nan
1,18,2,2,3,3.473,22.2436532241
1,18,2,2,4,nan
1,18,2,3,0,nan
1,18,2,3,1,nan
1,18,2,3,2,nan
1,18,2,3,3,nan
1,18,2,3,4,nan
1,18,2,4,0,nan
1,18,2,4,1,nan
1,18,2,4,2,nan
1,18,2,4,3,nan
1,18,2,4,4,nan
1,18,3,0,0,nan
1,18,3,0,1,nan
1,18,3,0,2,nan
1,18,3,0,3,nan
1,18,3,0,4,nan
1,18,3,1,0,nan
1,18,3,1,1,nan
1,18,3,1,2,22.0483727254,21.0632865441,21.0063723895,22.3462821351,20.5376219289,22.199745683,21.639574261,20.7691732244
1,18,3,1,3,nan
1,18,3,1,4,nan
1,18,3,2,0,nan
1,18,3,2,1,nan
1,18,3,2,2,nan
1,18,3,2,3,nan
1,18,3,2,4,nan
1,18,3,3,0,nan
1,18,3,3,1,nan
1,18,3,3,2,nan
1,18,3,3,3,nan
1,18,3,3,4,nan
1,18,3,4,0,nan
1,18,3,4,1,nan
1,18,3,4,2,nan
1,18,3,4,3,nan
1,18,3,4,4,nan
1,18,4,0,0,nan
1,18,4,0,1,nan
1,18,4,0,2,nan
1,18,4,0,3,nan
1,18,4,0,4,nan
1,18,4,1,0,nan
1,18,4,1,1,nan
1,18,4,1,2,nan
1,18,4,1,3,nan
1,18,4,1,4,nan
1,18,4,2,0,nan
1,18,4,2,1,nan
1,18,4,2,2,nan
1,18,4,2,3,nan
1,18,4,2,4,nan
1,18,4,3,0,nan
1,18,4,3,1,nan
1,18,4,3,2,nan
1,18,4,3,3,nan
1,18,4,3,4,nan
1,18,4,4,0,nan
1,18,4,4,1,nan
1,18,4,4,2,nan
1,18,4,4,3,nan
1,18,4,4,4,nan
1,19,0,0,0,nan
1,19,0,0,1,nan
1,19,0,0,2,18.4863824885,17.0272572795,17.2115262924,0.0,0.0,3.473,14.8604754086,15.2376750839,15.2639964497
1,19,0,0,3,3.473,3.473
1,19,0,0,4,nan
1,19,0,1,0,nan
1,19,0,1,1,nan
1,19,0,1,2,18.776798444,18.196670479,18.562074133,18.2504216515,17.6909953261,17.1168689539,16.9600569034,17.0416718701,17.0437095632,17.2951378859,17.6470253736,17.2692506419,17.2065456633,17.0362779581,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.473,15.2963591645,17.7582219407,18.3885142421
1,19,0,1,3,0.0,0.0,0.0,3.473,3.473
1,19,0,1,4,nan
1,19,0,2,0,nan
1,19,0,2,1,nan
1,19,0,2,2,nan
1,19,0,2,3,nan
1,19,0,2,4,nan
1,19,0,3,0,nan
1,19,0,3,1,nan
1,19,0,3,2,nan
1,19,0,3,3,nan
1,19,0,3,4,nan
1,19,0,4,0,nan
1,19,0,4,1,nan
1,19,0,4,2,nan
1,19,0,4,3,nan
1,19,0,4,4,nan
1,19,1,0,0,nan
1,19,1,0,1,nan
1,19,1,0,2,18.7288750189,15.8108878188,15.5221244994,19.6248512076,19.2488815022,19.3647786074,19.7214247708,14.9240153855,14.9343927623,14.4815941557,18.7842344891,18.7626969055,18.7672511841,19.6178849988,19.7021630579,19.3602439,19.135622854,19.3502690195,18.1046055018,18.5052274345,18.3031112426,18.3928277714,18.4422509859,18.4751034314,18.086963231,14.3402986172,14.3385726977,14.5445495079,0.0,14.9972294394,15.7578884216,15.9450023756,15.5485224052,15.4136135017,15.374141786,19.6008092601,20.1778548624,16.5653606606,16.3605308142,16.2476864083,19.9825639769,19.185503885,19.4792934743,19.67893388,19.6547249354,16.5594205011,16.2216084325,16.248291934,16.3218938018,19.1886329134,15.2277926478,15.0692498158,15.1621932125
1,19,1,0,3,18.585500906,18.5380896444,19.0014140862,18.8701535758,19.5281520003,19.3948816624,20.5629127273,19.6986761694,18.9604741517,16.2850896215,16.0853766317,20.5359476713,20.386926785,19.5761872027,19.9049824644,19.5773185802,19.7413158983,20.0587344601,18.6748258677,18.5801382477,19.706144813,18.8844363179,19.2060770849,18.959463973,19.3294318042,19.1851038944,19.2364596434,18.2401350707,18.5588241909,15.42217047
1,19,1,0,4,nan
1,19,1,1,0,nan
1,19,1,1,1,nan
1,19,1,1,2,19.3245521616,18.9277043437,15.1887664386,19.7437593814,20.7636172342,20.2642020801,20.1922004907,19.5138997469,19.9487078591,19.7177133542,19.6111932563,19.5917851736,19.6137859452,20.1304271504,19.6202616916,19.4069041581,19.5998236005,18.6988516408,18.3538492061,18.2570781264,19.5414289668,19.3198968179,19.3141332536,18.9971626472,19.2801923641,19.3324273251,18.780816045,19.2118024248,19.6210874626,20.2940920156,20.2702429886,19.8641756837,19.696327493,19.7934176939,20.1090249863,20.1664426211,19.8763625527,19.7287761782,19.5261280251,19.8783679911,19.2462425972,19.1007989062,19.1397339142,19.4082884883,19.3664106187,19.3965331168,19.5796071819,19.6617580882,19.3556158169,19.2676800702,19.36986056,19.217952524,19.1720266025,19.2460462361,19.6580629461,19.2277337009,19.3058201255,19.2031014153,18.928229345,18.9751278604,18.5787057475,18.353516378,18.2125869475,18.6872424089,18.3061510992,18.1028876249,18.0315822256,18.970163328,18.8806359209,18.6783400358,18.2742985084,18.2925290584,18.3541619516,18.6608441578,18.572743188,18.3679156861,18.7415757373,18.3278702955,18.1672214048,17.9818505085,18.0533378201,17.8295912548,17.7894328662,17.7865027559,14.7973880898,14.504844742,14.4507474309,3.473,3.473,3.473,3.473,3.473,3.473,3.473,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.9577021494,18.3531463162,17.8915015627,17.9759098237,18.3226848225,17.9265798677,17.6922480994,19.9409746737,19.5937554481,19.8659832931,16.1775539233,16.0207277977,15.8458106712,15.7382333875,15.5399439993,15.1426373452,19.5484570697,17.0173196654,17.1012937762,16.9814293276,19.8765510469,19.4331629065,19.6674764936,19.6263533965,19.1694543873,19.1373946038,19.3539916939,19.4246659176,20.6607998675,19.8626196375,19.8222903387,20.3469137433,19.8804718986,19.8100998568,19.6107103616,19.7837398669,20.1962237465,19.5955401834,19.5952356993,20.1294510458,20.3462954791,20.2944160849,20.6024153495,20.0806617739,20.0163382371,16.4188393826,16.5608768847,20.3171868459,20.5957530796,20.0096497962,19.6085690079,19.4598236398,19.3592647379,19.6324902324,19.2791370034,19.3653045668,19.3778427593,19.724033365
1,19,1,1,3,18.7510737368,18.591530061,17.993826304,18.0121427206,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,3.473,18.6749278575,18.7598222032,19.0816494088,18.8916279192,18.5451306276,18.3786892291,15.1438429018,15.1580776391,18.0247779228,18.5213964384,18.1158434116,18.3146965194,17.9776253976,18.8849821948,18.8308711042,18.9623478502,18.7195092461,18.685564641,18.6814011335,18.6425799148,18.8533846856,18.6649742507,18.6374768208,19.7364540256,19.6348663647,19.578505519,19.4910120205,19.6438501931,19.0103163325,18.8563489635,19.7112064809,19.6337494119,19.7404299269,20.0454612446,19.5768519733,19.4968522291,19.5046295588,19.6560386954,20.0476664958,19.5155997557,20.2357903173,20.3135695911,20.1062748627,20.4589091863,20.1943957043,19.7991438145,16.0995525753,16.0605563611,16.2068332845,16.8430897767,16.4843122303,15.9798996925,19.8822902929,20.2799279289,19.8573263543,19.3784224842,19.3351282029,19.5055988105,19.1954069116,18.9681730669,19.9272694756,19.897069144,20.4798431798,20.2615972912,19.9803665935,19.885853182,19.9499590939,16.8286344542,16.1809653809,16.2003710318,16.1066313482,16.4840823306,19.9963032668,19.5559643724,19.4461446457,19.5194774832,19.6109456815,19.8469048279,19.5639516038,19.7792033211,20.036498033,16.2360815707,15.5345908554,20.5105427396,20.349859636,20.1198628277,20.0679667454,20.6001383811,20.7508147032,20.1844489011,20.1941705386,20.682007642,20.1975624298,19.1028913679,18.9250560956,19.4229268479,19.0970250296,18.9215960725,18.7843338758,15.296623449,15.2903811004,20.2070419258,20.6715918229,20.7476259315,20.2587410976,20.2486928632,19.9727733561,20.1122164144,20.112104812,19.5542760422,20.3962342057,20.3606665502,20.1878364305,20.0576493424,19.9294568353,19.9812334836,19.6229754701,19.6854563541,19.5690433652,19.0971909313,18.6786854557,18.9152460684,18.8063619237,18.6578336763,18.8547708076,18.9863086247,18.4215143775,18.5233152321,20.4078887954,20.1023277581,19.9663480566,20.3175785024,20.0948160012,19.8011211936,19.663706368,19.8331318376,19.9505708151,19.725577528,18.6287272666,18.8594548156,19.346663738,19.1438473206,18.8047548519,18.5967913336,18.9445749614,19.4009048273,18.8867374042,19.396828738,19.4964537055,19.6292428914,19.5374432286,19.7759704649,19.6004752554,19.5484921068,19.6176915454,19.4461236337,19.6201182327,19.7241171279,19.1988363278,19.0500711652,19.7122561588,19.4235608239,19.0257836119,18.8142891809,18.6468413839,18.9799900621,18.9181127191,18.7584258459,19.7986962625,20.1945851573,19.77784389,20.050369035,20.0515858501,19.7749055676,20.0470737674,19.5940479213,19.9747733804,19.6273883268,19.654723939,19.9385277898,19.2764012063,19.2854134088,19.7608490395,19.5236105139,19.6538570274,19.2204131293,19.5293299087,19.5744413888,19.5356482447,19.2342123764,19.0001326297,18.8749730071,18.9094284165,19.5433950015,18.9110375195,18.5453065821,18.5298381041,18.8119105605,18.8518947133,18.5886847165,18.6048519953,19.9913195116,19.1829866981,19.0133033569,19.126007853,18.9984202607,18.8518450769,19.3328976773,18.9765276448,19.3297322486,20.9968961139,20.1252353597,19.5049362134,19.0875387621,19.0107369357,18.9362260189,19.5867799025,19.2073394571,18.9111666563,18.934213507,19.0440672481,18.9920574383,19.4125481586,19.3353091041,19.2912457565,19.1089910292,18.6284058465,18.641973272,18.7123827137,18.7535214434,18.7350975422,19.1829579305,18.7946478551,18.6710124956,19.9125836924,19.8341869078,19.635852488,19.0557300826,19.1839583644,19.404170449,18.6913156553,18.9150201948,18.9719427279,18.9434299451,19.0683769898,19.1492274854,19.0887842573,18.6475393646,18.3270165591,18.5926134186,18.4604562074,18.2689260358,18.1799690199,18.4283401436,18.7680759572,19.9676929237,19.3557466519,19.7564353483,15.5282658171,15.5364268321,15.5582297218,15.8170685808,15.3393902244
1,19,1,1,4,nan
1,19,1,2,0,nan
1,19,1,2,1,nan
1,19,1,2,2,nan
1,19,1,2,3,nan
1,19,1,2,4,nan
1,19,1,3,0,nan
1,19,1,3,1,nan
1,19,1,3,2,nan
1,19,1,3,3,nan
1,19,1,3,4,nan
1,19,1,4,0,nan
1,19,1,4,1,nan
1,19,1,4,2,nan
1,19,1,4,3,nan
1,19,1,4,4,nan
1,19,2,0,0,nan
1,19,2,0,1,nan
1,19,2,0,2,nan
1,19,2,0,3,nan
1,19,2,0,4,nan
1,19,2,1,0,nan
1,19,2,1,1,nan
1,19,2,1,2,19.4342034583,19.9053894099,19.6996500271,19.0144168546,18.9573119752,18.7982224887,20.1418522016,20.6000002953,20.1591462957,19.5206896739,19.7956977363,20.5924236983,20.2273393421,19.7883856583,19.4081112306,19.3910896974,19.5488625269,19.7925876649,19.562580761,19.4106026356,19.5242706561,19.6573250783,20.0790982242,20.3381703999,18.9407255443,19.0746548507,18.885209173,18.7688982065,18.9854704808,18.7510512981,20.6424106389,19.5493337681
1,19,2,1,3,19.8119906059,19.6904355751,20.0622237302
1,19,2,1,4,nan
1,19,2,2,0,nan
1,19,2,2,1,nan
1,19,2,2,2,nan
1,19,2,2,3,nan
1,19,2,2,4,nan
1,19,2,3,0,nan
1,19,2,3,1,nan
1,19,2,3,2,nan
1,19,2,3,3,nan
1,19,2,3,4,nan
1,19,2,4,0,nan
1,19,2,4,1,nan
1,19,2,4,2,nan
1,19,2,4,3,nan
1,19,2,4,4,nan
1,19,3,0,0,nan
1,19,3,0,1,nan
1,19,3,0,2,nan
1,19,3,0,3,nan
1,19,3,0,4,nan
1,19,3,1,0,nan
1,19,3,1,1,nan
1,19,3,1,2,nan
1,19,3,1,3,nan
1,19,3,1,4,nan
1,19,3,2,0,nan
1,19,3,2,1,nan
1,19,3,2,2,nan
1,19,3,2,3,nan
1,19,3,2,4,nan
1,19,3,3,0,nan
1,19,3,3,1,nan
1,19,3,3,2,nan
1,19,3,3,3,nan
1,19,3,3,4,nan
1,19,3,4,0,nan
1,19,3,4,1,nan
1,19,3,4,2,nan
1,19,3,4,3,nan
1,19,3,4,4,nan
1,19,4,0,0,nan
1,19,4,0,1,nan
1,19,4,0,2,nan
1,19,4,0,3,nan
1,19,4,0,4,nan
1,19,4,1,0,nan
1,19,4,1,1,nan
1,19,4,1,2,nan
1,19,4,1,3,nan
1,19,4,1,4,nan
1,19,4,2,0,nan
1,19,4,2,1,nan
1,19,4,2,2,nan
1,19,4,2,3,nan
1,19,4,2,4,nan
1,19,4,3,0,nan
1,19,4,3,1,nan
1,19,4,3,2,nan
1,19,4,3,3,nan
1,19,4,3,4,nan
1,19,4,4,0,nan
1,19,4,4,1,nan
1,19,4,4,2,nan
1,19,4,4,3,nan
1,19,4,4,4,nan
1,20,0,0,0,nan
1,20,0,0,1,nan
1,20,0,0,2,15.0656378523,15.2492982611,14.5631049403,14.4272487869,14.8991853654,14.5973452646,14.1060546404,13.985013294,14.0600591813,14.3538163405,17.5117575871,13.5709106747,13.6029451237,13.6599461637,13.9849367521,13.8002734138,13.6451102655,13.5943178112,12.9064713017,12.9095323247,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.473,3.473,3.473,0.0,0.0,0.0,0.0,0.0,14.8587534906,14.7356578426,14.692218979,14.6667976834,17.6675687875,17.591716111,14.1950539947,14.203887767,14.1028967627,13.9884388267,15.1441836875,15.4085040253,15.0332411668,14.8600722278,14.9902274663,14.5448775785,15.0377474711,15.0663124533,15.4289360727,16.5176101896,15.8964847439,15.9183742612,18.506313808,18.2599956238,17.9690253472,14.5538991493,14.3574834398,15.3473914307,15.2037112796,15.3390157656,14.5736081032,14.4822496296,14.643170936,15.6796930591,15.3413877008,15.2340324147,16.0571884279,15.5015502399,15.5389241895,16.0549450313
1,20,0,0,3,18.3387166567,18.3166025222,14.7862060713,14.8144676408,14.9734882719,15.8492752998,15.1202649782,15.2858802365
1,20,0,0,4,nan
1,20,0,1,0,nan
1,20,0,1,1,nan
1,20,0,1,2,14.6543062589,14.0465502796,14.0140567162,17.1436232368,17.1158599417,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.6289141526,15.0080187161,14.6845125536,14.5712517168,14.5191185913,14.4726521882,14.6552164191,17.9275053223,17.6798846404,17.8618343184,14.0469521575,14.0404408704,15.0886586475,15.0788884007,15.0056003163,14.7861054815,14.9904957866,14.6731704674,15.2803597937,15.0019286083,15.1658580403,15.0674256697,15.28630948,14.9621214983,15.5645807717,14.5256190124,14.3331008995,14.4321300771,14.2781136596,14.3348718034,14.3310390905,14.6084795594,15.142599731,15.6332493891
1,20,0,1,3,18.4713118578,14.768267942,14.9145655793,15.6572870208,15.1725020768,15.621109146,15.3807351874,15.0971822711,15.1337174065,18.9086617277,15.2647092055,15.388808028
1,20,0,1,4,nan
1,20,0,2,0,nan
1,20,0,2,1,nan
1,20,0,2,2,nan
1,20,0,2,3,nan
1,20,0,2,4,nan
1,20,0,3,0,nan
1,20,0,3,1,nan
1,20,0,3,2,nan
1,20,0,3,3,nan
1,20,0,3,4,nan
1,20,0,4,0,nan
1,20,0,4,1,nan
1,20,0,4,2,nan
1,20,0,4,3,nan
1,20,0,4,4,nan
1,20,1,0,0,nan
1,20,1,0,1,nan
1,20,1,0,2,15.4346915134,15.9459886378,15.8299974741,15.2848858219,15.4070982355,15.2875334085,18.8513805233,18.9414026019,19.3125434526,15.7899969862,15.3278983533,15.9669569027,15.2965674888,15.9794892716,15.8205453551,16.150572561,15.8208843648,15.7352126375,15.9898292677,15.8611782766,15.7289876985,15.5179533106,19.8783297008,19.3360046779,15.2076187611,14.5243764839,14.4726733437,14.4666402358,15.3431763697,15.0785326198,14.7017187872,14.7862014599,18.6121982957,18.8350517984,18.6605696218,15.0101861179,15.0438628251,20.211305266,19.7670264929,19.8232741314,16.1539519813,15.7309185196,15.5243896645,15.57081954,16.1147719525,19.4317027886,19.2842534308,19.0506648775,15.6466186758,15.5822667704,15.8034662715,15.3015226406,15.3723803315,15.4716436781,15.3754946868,15.5904875323,15.5391232295,15.8124914352,15.362995873,15.331830168,15.3109366141,15.2947290423,15.0589924258,14.9555458631,18.3345094119,18.3472900763,18.109543669,14.4034924121,14.4761164886,14.9735320836,18.7627011791,14.9032291632,14.755993643,14.5931986744,14.9586849177,14.5190718617,18.0291419058,18.0283154695,18.1157074665,14.400900967,14.4126118293,14.5567328755,14.5729028825,14.1261912084,0.0,15.3274807257,15.3257985559,15.0399444132,19.7383849955,15.4610409743,15.2960610301,15.7931425076,15.8499899841,15.8273019174,15.94425035,16.1264165349,15.567757652,15.5962689959,16.1485499574,15.5302596709,15.3759438992,15.1993978858,19.5868859107,16.2379085225,16.067736912,16.0553648035,15.1114842679,15.0640172835,14.900963494,14.9904734939,16.9517791389,16.2266098724,16.0341142255,16.1060616171,16.0482128128,16.391714717,15.9184668111,16.130733353,16.1757835348,16.2925535941,15.9326547115,15.6153905794,15.6761665757,19.1270699356,18.8480690506,14.8592280136,14.9248545516,15.062098678,15.1196216521,19.1152408582,19.2000433115,15.8702702733,15.8123661418,15.7919226219,19.2415665207,18.8064275919,15.5257197987,19.6877330276,16.3203528035,15.7605628574,15.5958450067,15.3188862633,15.3426254149,15.2385635114,15.0789539182,15.9080662166,15.7490868873,16.3388670649,15.9201017943,15.7405922663,15.8145529463,15.6605296717,19.2033481029,19.2731253177,20.0434851497,15.8285245889,15.7984918356,15.7037540205,16.5492471792,16.8727018469,16.4808048457,16.730314879,16.3366485756,16.7508866847,16.2977640456,16.3157779387,16.927864351,16.4440634129,16.0846286126,19.40367564,18.982761305,18.9370088637,15.4438472271,15.5955278535,15.543331595,15.5386502079,14.8777478358,15.1499055919,15.1393011822,14.9926267421,15.1291896279,14.9977855555
1,20,1,0,3,19.4104299391,19.557767321,19.163023215,19.1805305294,19.1897863466,15.9891660901,15.7763180431,15.742651007,15.7833442051,16.3366650672,15.9632002982,15.5562289817,20.2006152439,20.0442132911,19.8905929678,19.6530507716,19.240331631,19.0654133033,15.223336091,15.6273464842,15.4598036874,15.5604285036,18.0382726834,14.6941661484,18.9344174583,18.8840541032,18.9360658146,19.1048325318,19.2425493383,18.8856055493,15.268537268,15.2844440074,19.2670902591,19.0321673664,18.8831401567,18.9974388395,15.7045623318,15.3294416494,15.554617835,15.3741021793,18.4893278154,14.7615066149,14.8071920806,14.875119706
1,20,1,0,4,nan
1,20,1,1,0,nan
1,20,1,1,1,nan
1,20,1,1,2,15.5264619455,15.2238619373,15.5675727625,15.3170392764,15.4552752511,15.4077591832,19.0767259574,18.8548901471,18.9313150185,15.8827413138,15.3178806954,15.6385158312,15.7140880812,19.3015206072,19.2253691788,19.8061571654,19.3486007358,15.270294175,15.0672606909,15.0763845119,15.3477155602,15.118879644,14.697701011,14.4430452357,14.7339882774,14.7680879095,15.8351217812,18.7119814386,18.8468822305,18.5944685552,15.162597492,15.3637657154,15.0577423536,15.104454863,15.930017134,16.0235907269,15.7519690668,15.3807981534,15.5533696065,15.1853796311,15.3889786685,18.3181152131,18.0437814615,17.9759111105,14.7365084758,18.6412673863,18.4830898345,15.0783360185,14.8300005081,14.5815138332,14.413632075,14.5678270247,14.3579630194,14.7723346111,15.0242915725,14.3752812876,14.3761073339,14.2414412853,0.0,0.0,0.0,0.0,17.5935057442,15.0193862319,15.3816596178,15.2142204101,15.1257485172,15.2021347142,15.5392482944,16.073355374,16.3259988597,15.8814320886,15.8418653138,15.1753523296,16.226330871,15.484821812,15.9274085644,15.7446832733,15.5919242303,15.8835083232,15.4040908728,15.707959108,15.6548340249,15.6249214902,15.6238832424,15.3400237581,15.3037447095,15.8094331513,19.7015633181,16.5643018842,16.0980183522,15.9124367935,15.0609854405,15.6531527122,16.4836505055,16.0976034985,16.2987354894,16.3872345582,16.0674960988,16.0753587267,16.1043467437,16.1372090915,18.6232528492,15.1493241184,15.2004038482,19.0854174858,19.3140095867,15.614857799,15.9226101502,19.2043793884,18.9885897391,15.8364727282,15.6211477594,15.5750449775,15.445355249,15.9860025482,19.4463577994,19.7953675395,19.5418356292,15.7607434474,15.6782142607,15.8668902098,15.6372851821,15.4668613174,15.5787949204,14.712048303,14.606547905,14.853683371,19.2380992526,18.711127847,18.7559558381,15.1838663578,15.563009927,15.0790954171,15.2419686893,16.5839915316,16.1390745586,15.9669639146,15.6082573942,15.7866031493,19.7582497003,19.5904358123,19.1916429747,16.0423427792,15.9065999908,16.0426325743,16.78504359,15.6256816903,15.63417106,15.1195890274,14.9335069033,15.6474242725,15.0661808049
1,20,1,1,3,18.7996384889,18.7474719469,18.4362340135,15.1314902687,19.2765344075,18.7834345348,18.6932843258,15.2722789919,16.001084256,15.9572417743,16.2844870009,16.0433822111,15.8056927893,15.8260160502,15.5898312248,15.9343265259,15.5869023168,18.589797127,18.7521317694,18.7369077236,20.2451520902,20.1380643215,15.2567724698,15.2405047001,15.0723993771,19.6572985895,19.4484337845,15.8692910398,16.0865647947,15.6248335866,15.6271447485,16.0635903816,19.1679720173,18.3914702039,15.1067808935,19.2430537573,19.2135519961,19.031792826,15.6371367702,15.7784610839,15.2478283672,18.8215378725,18.8169379576,19.1478283094,18.8611228027,19.1067782313,19.4857250566,19.7349865361,15.6782039464,15.1623789543,18.5072805691,18.8141181974,14.839796024,14.8212854266,14.9511639887,15.3105212422,15.1229203933,14.9828310672
1,20,1,1,4,nan
1,20,1,2,0,nan
1,20,1,2,1,nan
1,20,1,2,2,nan
1,20,1,2,3,nan
1,20,1,2,4,nan
1,20,1,3,0,nan
1,20,1,3,1,nan
1,20,1,3,2,nan
1,20,1,3,3,nan
1,20,1,3,4,nan
1,20,1,4,0,nan
1,20,1,4,1,nan
1,20,1,4,2,nan
1,20,1,4,3,nan
1,20,1,4,4,nan
1,20,2,0,0,nan
1,20,2,0,1,nan
1,20,2,0,2,16.0675932835
1,20,2,0,3,nan
1,20,2,0,4,nan
1,20,2,1,0,nan
1,20,2,1,1,nan
1,20,2,1,2,nan
1,20,2,1,3,nan
1,20,2,1,4,nan
1,20,2,2,0,nan
1,20,2,2,1,nan
1,20,2,2,2,nan
1,20,2,2,3,nan
1,20,2,2,4,nan
1,20,2,3,0,nan
1,20,2,3,1,nan
1,20,2,3,2,nan
1,20,2,3,3,nan
1,20,2,3,4,nan
1,20,2,4,0,nan
1,20,2,4,1,nan
1,20,2,4,2,nan
1,20,2,4,3,nan
1,20,2,4,4,nan
1,20,3,0,0,nan
1,20,3,0,1,nan
1,20,3,0,2,nan
1,20,3,0,3,nan
1,20,3,0,4,nan
1,20,3,1,0,nan
1,20,3,1,1,nan
1,20,3,1,2,nan
1,20,3,1,3,nan
1,20,3,1,4,nan
1,20,3,2,0,nan
1,20,3,2,1,nan
1,20,3,2,2,nan
1,20,3,2,3,nan
1,20,3,2,4,nan
1,20,3,3,0,nan
1,20,3,3,1,nan
1,20,3,3,2,nan
1,20,3,3,3,nan
1,20,3,3,4,nan
1,20,3,4,0,nan
1,20,3,4,1,nan
1,20,3,4,2,nan
1,20,3,4,3,nan
1,20,3,4,4,nan
1,20,4,0,0,nan
1,20,4,0,1,nan
1,20,4,0,2,nan
1,20,4,0,3,nan
1,20,4,0,4,nan
1,20,4,1,0,nan
1,20,4,1,1,nan
1,20,4,1,2,nan
1,20,4,1,3,nan
1,20,4,1,4,nan
1,20,4,2,0,nan
1,20,4,2,1,nan
1,20,4,2,2,nan
1,20,4,2,3,nan
1,20,4,2,4,nan
1,20,4,3,0,nan
1,20,4,3,1,nan
1,20,4,3,2,nan
1,20,4,3,3,nan
1,20,4,3,4,nan
1,20,4,4,0,nan
1,20,4,4,1,nan
1,20,4,4,2,nan
1,20,4,4,3,nan
1,20,4,4,4,nan
1,21,0,0,0,nan
1,21,0,0,1,nan
1,21,0,0,2,14.8987793778,15.1200844102,14.946940847,14.8803164304,14.8584494721,14.4169199195,14.2462524937,14.2991927432,14.4728767591,14.5909749553,15.7827144696,15.5541495948,15.4460260067,15.2106911919,15.0642782166,14.8222987047,15.2324378043,15.5714320803,15.1976559928,15.0064899703,14.9603169607,14.9623815209,15.0485396455,14.8518301723,14.708385495,14.667237671,14.3563890713,14.2492690897,14.3291722667,14.2742213935,14.1046130176,14.7747453135,14.6802887659,14.2218084603,14.3940290236,14.7278316828,14.4532193207,14.2964775432,14.3006457161,14.1594690189,14.0126120261,14.3784884661,14.6340187003,14.7445317974,14.4817518282,14.046258698,14.0725541037,14.0873873016,14.0501148882,13.1579049224,13.1013428768,12.9772543624,12.905520432,12.9826995555,13.0372972388,13.0253349643,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.2694161638,14.3120305202,14.4190631002,14.2811844605,14.2539287252,14.1008497127,14.0463971651,13.977500669,14.2581418594,13.8112214399,13.9155560136,13.9962145686,15.0068150305,14.9673638851,15.2456358926,15.0046863949,14.8578473565,14.8381580278,15.533015717,15.1495384976,15.4798347665,15.321985107,14.6029030105,14.6364846395,14.7325468563,14.5512071862,14.9903583866,14.6569582298,15.4343333603,15.228069154,15.1986018766,15.036020887,15.046389652,14.8354968844,14.8434259369,15.6006652284,15.1794259487,15.1446314221,15.108791991,15.077270194,15.265243833,15.2272849455,14.9634440023,14.7472673333,14.8308762543,15.2512823784,14.8379557306,15.5961186715,14.7384456223,14.6018353399,14.5685310912,14.9233784806,14.6168578468,14.6092861268,15.4619967154,15.6684501171,15.4369889738,15.5540414775,16.0887855579,15.5763095157,15.8873528682,16.0455123859,14.3791496529,14.6550003549,14.409967202,14.3532600992,14.9503081082,15.5743776828,15.4682425044,15.3758167891,15.2871732064,15.3403794969,15.1076641814,15.1038069414,15.4803486453,15.6205292214,15.274057167,15.1757229573,15.2495535959,15.1466259602,15.3731787035,15.0990108409,15.4274601251,15.0676804172,15.0919518375,14.9968945132,15.4307403612,15.5366299942,15.4737468647,15.3223200577,15.0964472231,15.0090483309,14.9349853577,15.3475017112,15.1216864139,15.1357206157,15.0952534886,15.0493563561,14.777913371,14.51774426,14.5275752914,14.593532649,14.4641686764,14.6244576694,15.4333777395,15.8157847558,15.2186221388,15.7053809303,14.7538926662,14.4926590642,14.5370663905,14.8167100282,14.6664373832,14.8013810586
1,21,0,0,3,14.8134077361,14.8796967616,15.1187449919,14.8282187858,14.7357844586,14.5587637335,14.8430020456
1,21,0,0,4,nan
1,21,0,1,0,nan
1,21,0,1,1,nan
1,21,0,1,2,14.7156206223,14.758634845,14.6761703627,15.0688149616,15.25367497,15.4917610577,15.3900267195,15.2239901178,15.2300051122,14.9599275583,14.9489358821,14.9002915572,14.8382246159,14.9932473214,15.3059453345,15.2175016046,14.3887053787,14.4075486299,14.1798698072,14.6725191995,14.1988005655,14.1228313907,14.2005306393,14.2362931081,14.6346377724,14.4584933549,14.5745182663,14.0611685449,13.9617670381,14.1599872078,14.2586305384,13.9086147978,13.9341217177,14.0680631814,14.0394763047,13.2661679133,13.1297315692,13.2278175126,12.9568158223,13.0405792736,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.5877116939,14.6502038662,14.2121958277,14.2830207544,14.2898719215,14.6260918785,14.5616786115,14.3190462643,14.2956123006,13.9217285916,13.9872302272,13.8953555456,14.8197898276,14.8877551178,14.9394304558,15.0634127422,14.9952731336,14.9760333293,15.2554414125,15.0799459183,15.1394912888,15.0575167043,15.6003742454,15.1458419118,15.0438129284,14.9021490483,15.0928427398,14.735152119,15.6349020839,14.8468129769,14.5294307017,14.5634613058,14.6254195236,14.8297590581,14.6009766084,15.3162640039,15.2790772182,14.9405964166,15.2941336213,15.0028980638,14.8106519706,15.7398638781,15.7704253608,15.3719994205,15.3422470729,14.622822202,14.7210807967,15.055198883,14.5706808262,15.508811816,15.5321122448,15.527452645,15.5040124878,15.9164180303,15.6625609706,15.56593161,15.5685326113,15.6770271484,15.5061444198,15.6356926801,15.603952997,15.4882483901,14.3123925453,14.2828327726,14.2152593232,14.7562018951,15.5103507645,15.1778107761,14.9928454283,15.3568745865,15.3023883084,15.0392961062,15.1857081035,15.4091645928,15.3292669463,15.2945329166,15.6193273797,14.9094328966,14.8017329389,15.5172948052,15.1334974875,15.2271366442,15.2868812858,15.4103338366,14.8952089702,15.0361310634,15.5174512741,15.3483675359,14.8662450133,15.2447257157,15.5180583501,15.2210467907,15.1290129666,15.01976848,15.0524459625,15.5079234678,15.2384530198,15.4252693484,16.4672667204,15.8871650289,15.1510747624,15.1277094865,14.9826020838,14.752737371,14.6640790153,14.7105322207,14.6563279525
1,21,0,1,3,15.463498451,14.8668720452,15.4340591762,14.7502265072,15.6749008229,15.4226319963,14.5221653622
1,21,0,1,4,nan
1,21,0,2,0,nan
1,21,0,2,1,nan
1,21,0,2,2,nan
1,21,0,2,3,nan
1,21,0,2,4,nan
1,21,0,3,0,nan
1,21,0,3,1,nan
1,21,0,3,2,nan
1,21,0,3,3,nan
1,21,0,3,4,nan
1,21,0,4,0,nan
1,21,0,4,1,nan
1,21,0,4,2,nan
1,21,0,4,3,nan
1,21,0,4,4,nan
1,21,1,0,0,nan
1,21,1,0,1,nan
1,21,1,0,2,14.7563460246,14.9972869494,15.0494280849,14.7626556915,14.715184305,14.7562115838,14.9432248857,14.4490054673,15.1279520106,15.1015961778,15.0941138639,15.0630262373,15.0448575687,14.9103589374,15.5363763351,15.4846669114,15.258746922,15.2907288885,15.481873808,15.1119483154,14.9005358307,14.9803635247,15.1850050942,14.9425158892,14.9932652204,14.8424571301,14.8071492155,14.8585820788,14.4083346536,14.3344611989,14.3815797597,14.9594941115,14.335824591,14.2428910371,14.6903953102,15.133500514,15.6680809742,15.7986453937,15.6268055737,15.4410592377,15.4556829538,15.0727605408,14.5935315537,14.6258815533,14.9218083018,0.0,15.299472647,15.1355598657,15.6558791551,15.597503264,16.0957136229,15.606902058,15.6289418696,15.417501986,15.3793280673,15.6239594915,15.6676872847,15.1762064264,15.0211187012,15.8042474125,15.67983974,15.8665469583,16.5231106928,16.1895212202,15.6199326937,15.626007252,16.0863170788,15.230765699,15.2106593616,15.3960193118,15.5271401911,15.0960141984,15.1289062007,15.4663042654,15.3226434794,15.3533456212,15.6886392941,15.5781120069,15.7642475055,15.9158282596,15.7001713542,14.4555643783,15.6248215549,15.046526087,14.9610793077,15.4420428381,15.6599619181,15.6370740435,15.4229956759,15.4973124595,15.5253036154,15.4766897159,15.6751457987,14.4265924692,14.5618528792,14.9879365232,14.499717117,14.5203356098,15.1659000034,15.6287909367,15.2507596518,15.4013863888,15.3586059298,16.1224606841,15.2634617915,15.4378298632,15.4206765378,15.6359152117,15.5647954762,16.2588085177,16.1715044922,16.072128377,15.9779689677,15.8974665826,15.7877196158,15.7376690356,15.8260773357,16.1664287929,15.8219250112,15.3444993392,15.2260612596,15.7436290456,15.1670530708,15.0881291327,15.0167851322,15.0927533185,15.4344029013
1,21,1,0,3,15.6790134636
1,21,1,0,4,nan
1,21,1,1,0,nan
1,21,1,1,1,nan
1,21,1,1,2,15.1192828534,14.8352235693,14.4612233508,14.472373842,15.2099864191,14.8532471148,15.4042253011,15.4140333055,14.8646270209,15.1363511371,15.0429376187,15.3851939073,15.4520169157,14.8304564536,15.2568962696,14.767186542,14.9297770375,14.4344760367,14.4468668067,14.3971527277,14.4682392955,15.0389271228,15.6157416368,15.5957019043,14.4959882955,14.6019638301,14.7101517034,14.9599330946,15.3236913618,15.5209888564,15.5879324152,16.1353932504,15.16997375,15.3256686893,15.5426365965,14.9805282889,14.9947380466,15.0434528596,16.5922539749,16.0137397131,15.5913282386,14.9603649385,15.2266547223,15.8187555855,15.547512656,15.4228738941,15.6901489731,16.0957087052,15.0015977303,15.2492271858,15.1566575484,15.8722329388,14.6786990859,14.6616276425,14.235342384,15.5569465749,15.2908501153,15.2652710297,15.3319003825,15.2775311829,15.2661561919,15.393316854,15.6295517243,15.6967497153,16.0329995994,15.5392108978,16.0312595011,15.4680460901,15.3870255344,14.5822338545,14.5663204234,14.5626574447,14.67811744,14.7708325516,15.1875858205,15.506255687,15.0619532585,15.113468039,15.2980848665,15.3331932161,15.3579816688,15.3834231605,15.5044714226,14.6459417444,15.797593822,15.2956187395,15.3811292515,16.0387438037,15.4895381763,15.5937873221,15.2683364521,15.3348346647
1,21,1,1,3,15.041482861,15.1319361974
1,21,1,1,4,nan
1,21,1,2,0,nan
1,21,1,2,1,nan
1,21,1,2,2,nan
1,21,1,2,3,nan
1,21,1,2,4,nan
1,21,1,3,0,nan
1,21,1,3,1,nan
1,21,1,3,2,nan
1,21,1,3,3,nan
1,21,1,3,4,nan
1,21,1,4,0,nan
1,21,1,4,1,nan
1,21,1,4,2,nan
1,21,1,4,3,nan
1,21,1,4,4,nan
1,21,2,0,0,nan
1,21,2,0,1,nan
1,21,2,0,2,nan
1,21,2,0,3,nan
1,21,2,0,4,nan
1,21,2,1,0,nan
1,21,2,1,1,nan
1,21,2,1,2,nan
1,21,2,1,3,nan
1,21,2,1,4,nan
1,21,2,2,0,nan
1,21,2,2,1,nan
1,21,2,2,2,nan
1,21,2,2,3,nan
1,21,2,2,4,nan
1,21,2,3,0,nan
1,21,2,3,1,nan
1,21,2,3,2,nan
1,21,2,3,3,nan
1,21,2,3,4,nan
1,21,2,4,0,nan
1,21,2,4,1,nan
1,21,2,4,2,nan
1,21,2,4,3,nan
1,21,2,4,4,nan
1,21,3,0,0,nan
1,21,3,0,1,nan
1,21,3,0,2,nan
1,21,3,0,3,nan
1,21,3,0,4,nan
1,21,3,1,0,nan
1,21,3,1,1,nan
1,21,3,1,2,nan
1,21,3,1,3,nan
1,21,3,1,4,nan
1,21,3,2,0,nan
1,21,3,2,1,nan
1,21,3,2,2,nan
1,21,3,2,3,nan
1,21,3,2,4,nan
1,21,3,3,0,nan
1,21,3,3,1,nan
1,21,3,3,2,nan
1,21,3,3,3,nan
1,21,3,3,4,nan
1,21,3,4,0,nan
1,21,3,4,1,nan
1,21,3,4,2,nan
1,21,3,4,3,nan
1,21,3,4,4,nan
1,21,4,0,0,nan
1,21,4,0,1,nan
1,21,4,0,2,nan
1,21,4,0,3,nan
1,21,4,0,4,nan
1,21,4,1,0,nan
1,21,4,1,1,nan
1,21,4,1,2,nan
1,21,4,1,3,nan
1,21,4,1,4,nan
1,21,4,2,0,nan
1,21,4,2,1,nan
1,21,4,2,2,nan
1,21,4,2,3,nan
1,21,4,2,4,nan
1,21,4,3,0,nan
1,21,4,3,1,nan
1,21,4,3,2,nan
1,21,4,3,3,nan
1,21,4,3,4,nan
1,21,4,4,0,nan
1,21,4,4,1,nan
1,21,4,4,2,nan
1,21,4,4,3,nan
1,21,4,4,4,nan
1,22,0,0,0,nan
1,22,0,0,1,0.0,0.0
1,22,0,0,2,14.4583088623,15.0465226143,14.897760573,15.356863253,14.9477469742,14.8401382786,14.8619171733,14.9963787481,15.4541120613,15.0008320324,14.9358874247,15.0147142762,14.9595839455,14.8888840445,14.5316644311,14.5336026196,14.5859461551,15.1236799044,14.7374922292,14.0093727551,14.6159644198,14.5756349479,14.6754134275,14.9699839566,14.9053626267,15.2395953536,15.1748554946,15.385971156,15.2373001194,15.0303952387,15.1228477865,14.9061021829,14.6889005251,14.6832951301,15.2919242783,14.7996841189,14.6307354885,14.5326958493,14.9879549075,14.9292485962,15.0369678712,14.8812686425,14.6803132266,15.0655950814,14.9103361467,14.8811234659,14.6184291887,14.294938871,13.547942771,13.4660948873,13.5493863446,13.4331478248,14.5248738734,14.2320224112,14.1812535879,14.5041402301,14.1897899834,14.4101516219,14.1133849952,14.2197590405,14.1491478524,14.0364652895,14.0115858547,14.5632331506,14.3846492108,14.2488097702,14.6137366143,14.3433260475,14.357145837,14.3312535563,14.1909749026,13.9808371501,13.9796692225,13.9229026258,13.9194466897,13.9096905243,14.0689016443,12.976678012,13.2737341634,12.9748906682,12.9854551571,12.9918511131,12.8991034426,13.0074195702,13.1333647798,13.6438913605,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.3165854437,14.3290107738,14.7498668075,14.4373042162,14.2783288969,14.1718740727,13.9695755812,13.8854149726,13.8801224495,14.0632186208,13.8372884276,14.3341524852,14.8437930935,14.6772378216,14.7507928098,14.6383054264,14.4217776732,15.4620204078,14.8086823554,14.7651399949,14.4863577236,14.5080251497,14.6730096513,14.6778500917,14.6930663099,14.9978587718,14.8400654331,14.5552363942,14.9613932852,15.1313354837,14.8790271445,14.8416641509,14.6434294539,14.6709736298,14.7748801659,14.6436775411,14.9052529482,14.8758655669,14.7214644449,14.5688766858,14.8152447177,14.8783157529,15.0476619423,14.8510984009,14.7982974926,14.7893009971,14.8053489718,14.9555649133,15.0301360633,14.9545935146,15.0522599515,15.2237489608,14.9584917318,15.0189754568,15.975788596,15.5510922922,15.4967803465,15.3227366133,15.3623380149,15.2217169156,15.2460649848,14.7497994831,14.297471973,14.4015153799,14.1411502803,14.0804943957,15.5926163217,15.7609882043,15.6229827846,15.837974593,15.2407105702,15.8607369867,15.5083484117,15.4135543298,15.5449752238,15.3286439907,14.843650761,15.4359373635,15.1260028309,15.327054792,14.9860998748,15.0333341427,14.9026231046,14.726867495,14.7808793082,14.3613067592,14.2271392792,14.6783735813,14.1532503079,15.2085452881,14.9382845545,14.8580004372,15.0489419788,14.6805391854,14.6823432806,14.3235993406,15.7420869524,14.9271628559,14.8847069782,14.8306984483,14.8879975107,15.6061367864,15.1996503637,14.7842398617,14.1022600591,14.0578015934,13.8879653832,14.1009588612,15.467496821,15.0412812322,15.4517938897,15.0241374319,15.0015286907,14.9491548323,15.236520727,15.3269691812,15.0785237685,15.3014488992,15.1479195959,14.8942146509,14.8414946288,14.7898915162,14.6727657013,14.5130150893,14.5513439821,14.5344457224,14.2371165277,14.4106919093,14.5370151394,13.9673846287,14.8839375153,15.1989073012,14.8098891488,14.9121625823,15.3795999532,14.6544382853,14.766089146,15.5948736329,15.3839184217,15.4508851143,15.5533009654,15.6709532835,15.6321079845,15.3282793611,15.9597389698,15.5399392731,15.4800232912,15.1859852464,15.056695086,15.1443838011,15.1552301243,15.1465208712,15.1659014053,14.5796876564,14.8282248686,14.7328213268,14.6896593753,14.662966207,14.755758422,14.8637773517,14.8400880818
1,22,0,0,3,nan
1,22,0,0,4,nan
1,22,0,1,0,nan
1,22,0,1,1,0.0,0.0,0.0
1,22,0,1,2,14.4332322189,14.5982582065,14.3253699377,14.6507888084,14.2902515115,14.3372657878,15.0808170268,15.0937334901,15.4565147601,15.0163030851,14.8823455402,14.8060404593,14.8893566922,14.8191678828,14.4905936139,14.5599521989,14.6402061003,14.5883481789,14.4674279569,14.5662136555,14.6425581472,14.8614399217,15.4574898341,15.0233149107,15.0048488951,14.753130117,14.9871680571,14.6131108577,14.7614220071,14.7854973114,14.6714730631,14.6501497933,14.7493475537,14.4755396607,14.0080139973,13.4533958501,13.7730074142,13.9265931965,13.4266864055,13.4429312123,14.2129063618,14.2695711743,14.1323461857,14.515448908,14.2843154173,14.4224293185,13.9603957453,14.301032334,13.9282333868,13.9045924563,14.017701763,12.9931444056,12.9261978174,13.1904834357,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.4412479528,14.3091862277,14.3097054937,14.6314555413,14.5427519517,14.2121332817,14.3462272083,13.9829899217,14.1511346403,13.7699131846,13.8295727591,13.7253539894,14.7161717003,14.5794513609,14.7567830554,14.7127653561,14.7504561606,14.6512950409,14.4995522015,14.7770501354,14.8682367691,14.7293930528,14.6755167586,14.9158804611,14.9443835829,14.6276683052,14.7518426783,14.704404755,14.5548552227,14.8484356288,14.7951184353,15.4225325551,15.1524749821,15.0367237021,15.242702562,14.8192804894,14.6848217187,15.1069972718,14.6870049751,14.98072992,14.7310530827,14.6868876596,14.8194694686,14.4681010896,14.8816304979,15.1663427976,15.1788077256,14.9416288576,14.667103068,15.0716344776,15.0423065932,15.0570201443,15.4676494426,14.893515347,15.198908816,15.0727442413,14.9147388949,14.8755904409,15.4426889769,15.327119479,15.4774391601,15.2169175344,15.3007884157,14.783625763,14.7454822477,15.1307060302,14.6547520189,14.0787660229,13.9446604217,14.0667457283,15.5673540502,15.4056185844,15.2041949272,15.5247679034,15.5210655003,15.3379982635,15.4222084159,15.535350566,15.5228104802,15.3107280267,14.84125167,14.8840229792,14.8335120095,15.0037234987,14.6220502229,14.2273627506,14.2894451022,14.3932016062,14.6668010531,14.1637289795,14.2246731937,14.1704592218,14.2236016632,14.8837894906,14.4451015283,14.4998007147,14.7529878292,14.3953260204,14.7040123343,14.7896418349,15.2449255564,14.8061776126,15.1838772365,14.6874141364,14.6992552321,15.5904122385,15.5444987333,15.4313109727,16.0348925625,15.5557342617,15.3400520429,15.3208892941,15.2871591199,15.3808274335,15.4061010569,15.3330636413,15.1177097351,14.9396532802,15.3803610252,15.0509813866,14.8570851814,14.7939283062,14.984618406,15.4192444879,14.6705837888,14.4353535141,14.157826197,14.4627750821,14.2878947189,14.1048219871,15.2769242546,15.5797224698,15.1690313528,15.1202324764,15.0198257757,15.0786884098,14.9952185644,14.9976325895,15.0403089458,15.2359414595,15.4086661131,14.9726927041,15.1106633354,15.0435531927,15.1290551694,15.7341482523,15.3197519176,14.9349806549,14.8240421307,14.883128219,15.0446168684,15.1990405125,14.6487623152,14.7450627138,14.8806693637,14.8033556253,14.9221747369,14.6566416167,14.4522474285,14.4273917328,14.7218643075,14.3464830397,14.3786121824,14.8260030143,15.0492055557,15.1067796188,14.751030267,14.7956596213,15.5884591029,15.7134004361,15.3525425438,15.6827976657,15.4760509147,15.2718949359,15.5900920806,16.0604886219,15.562041771,15.5765680941,15.4797189133,15.484586567,15.7370194161,15.1333715984,15.1001032224,15.1383141752,15.4780385246,15.1508733048,15.2278554051,15.522701467,15.161152482,14.6931424302,14.8251795523
1,22,0,1,3,nan
1,22,0,1,4,nan
1,22,0,2,0,nan
1,22,0,2,1,nan
1,22,0,2,2,nan
1,22,0,2,3,nan
1,22,0,2,4,nan
1,22,0,3,0,nan
1,22,0,3,1,nan
1,22,0,3,2,nan
1,22,0,3,3,nan
1,22,0,3,4,nan
1,22,0,4,0,nan
1,22,0,4,1,nan
1,22,0,4,2,nan
1,22,0,4,3,nan
1,22,0,4,4,nan
1,22,1,0,0,nan
1,22,1,0,1,nan
1,22,1,0,2,14.3902256489,14.8842974329,14.8512718327,14.5416589296,14.7775301617,14.6948200337,14.6346310005,14.5548004437,14.6155830104,15.1118684576,15.4083851066,15.120510824,15.2351904969,15.2670126486,15.0633790415,15.6918280209,15.6713779051,15.5321397384,15.3807941518,15.1487693898,15.1564437788,15.3408227324,15.1716106485,15.1095489651,15.1452424559,15.5929722488,15.4923160612,15.1583151214,15.1739912426,14.7514008578,14.8830126184,14.7851312829,15.654564084
1,22,1,0,3,nan
1,22,1,0,4,nan
1,22,1,1,0,nan
1,22,1,1,1,nan
1,22,1,1,2,14.4338744932,14.9472215416,14.6487277516,14.3323813665,15.2727659593,14.7810231275,14.8685987198,14.6873051047,14.6564122933,14.8751320377,14.5697665215,14.5327026815,14.6567941732,14.5385789772,14.194769304,14.6901192943,15.3763095849,14.9868102372,15.019322491,14.8163102345,14.8044480723,16.0882673183,15.5225110883,15.3819689834,15.6820878583,14.9361300313,14.9214478819
1,22,1,1,3,nan
1,22,1,1,4,nan
1,22,1,2,0,nan
1,22,1,2,1,nan
1,22,1,2,2,nan
1,22,1,2,3,nan
1,22,1,2,4,nan
1,22,1,3,0,nan
1,22,1,3,1,nan
1,22,1,3,2,nan
1,22,1,3,3,nan
1,22,1,3,4,nan
1,22,1,4,0,nan
1,22,1,4,1,nan
1,22,1,4,2,nan
1,22,1,4,3,nan
1,22,1,4,4,nan
1,22,2,0,0,nan
1,22,2,0,1,nan
1,22,2,0,2,nan
1,22,2,0,3,nan
1,22,2,0,4,nan
1,22,2,1,0,nan
1,22,2,1,1,nan
1,22,2,1,2,nan
1,22,2,1,3,nan
1,22,2,1,4,nan
1,22,2,2,0,nan
1,22,2,2,1,nan
1,22,2,2,2,nan
1,22,2,2,3,nan
1,22,2,2,4,nan
1,22,2,3,0,nan
1,22,2,3,1,nan
1,22,2,3,2,nan
1,22,2,3,3,nan
1,22,2,3,4,nan
1,22,2,4,0,nan
1,22,2,4,1,nan
1,22,2,4,2,nan
1,22,2,4,3,nan
1,22,2,4,4,nan
1,22,3,0,0,nan
1,22,3,0,1,nan
1,22,3,0,2,nan
1,22,3,0,3,nan
1,22,3,0,4,nan
1,22,3,1,0,nan
1,22,3,1,1,nan
1,22,3,1,2,nan
1,22,3,1,3,nan
1,22,3,1,4,nan
1,22,3,2,0,nan
1,22,3,2,1,nan
1,22,3,2,2,nan
1,22,3,2,3,nan
1,22,3,2,4,nan
1,22,3,3,0,nan
1,22,3,3,1,nan
1,22,3,3,2,nan
1,22,3,3,3,nan
1,22,3,3,4,nan
1,22,3,4,0,nan
1,22,3,4,1,nan
1,22,3,4,2,nan
1,22,3,4,3,nan
1,22,3,4,4,nan
1,22,4,0,0,nan
1,22,4,0,1,nan
1,22,4,0,2,nan
1,22,4,0,3,nan
1,22,4,0,4,nan
1,22,4,1,0,nan
1,22,4,1,1,nan
1,22,4,1,2,nan
1,22,4,1,3,nan
1,22,4,1,4,nan
1,22,4,2,0,nan
1,22,4,2,1,nan
1,22,4,2,2,nan
1,22,4,2,3,nan
1,22,4,2,4,nan
1,22,4,3,0,nan
1,22,4,3,1,nan
1,22,4,3,2,nan
1,22,4,3,3,nan
1,22,4,3,4,nan
1,22,4,4,0,nan
1,22,4,4,1,nan
1,22,4,4,2,nan
1,22,4,4,3,nan
1,22,4,4,4,nan
1,23,0,0,0,nan
1,23,0,0,1,14.6900562945,13.0991270673,12.9376146823,13.1028134751,0.0,0.0,0.0,0.0,0.0,0.0
1,23,0,0,2,14.0837891294,14.0497541227,14.1447824574,14.4987352129,14.8060512584,14.9568786567,14.961838475,14.9729234418,14.7364598105,14.6598190157,14.6272593141,14.683297075,14.7583103758,14.8629212879,14.4779700584,14.540100218,14.6332326648,14.5478724755,14.4100825733,14.0984163185,14.3076796824,14.3275525066,14.0163883398,14.0153725991,14.1692311262,14.4178317013,14.1728885845,14.087140504,14.1438497785,14.5497936462,14.4318434218,14.556586049,14.4932175082,14.4058343035,14.3646667754,14.2812010038,15.2696094073,14.8132997042,14.7218442202,14.8983963509,14.5495751021,14.7789601543,15.2138141441,15.0118105028,14.8844290173,14.6209409013,14.9628030447,14.7844129095,14.9088422524,14.6723043996,14.6970304605,14.5901105167,14.1359603098,14.0015165889,13.9664374298,14.0286677424,14.0183108044,14.0989488535,13.8979962036,13.7462955485,13.5451492574,13.5982355767,13.5070145963,13.7540218908,13.4593942478,13.4213321519,13.5127325377,13.947151051,13.7865090275,13.9433444423,13.9019976684,14.1526776102,14.275746781,14.1910575393,14.0527916753,13.8972095288,13.8236158042,13.9731995652,14.1331275636,13.8140164801,14.0226999781,14.0664154315,14.3762460887,13.9039216503,13.9371500464,13.9760676202,13.5656813163,13.5334844156,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.3263104191,14.7315238104,14.3711010673,14.3102696992,14.2551202623,14.3905667491,14.309641246,14.1912143995,14.1910343583,13.9979652092,13.9071146545,13.911941022,14.0039881629,13.8778716052,13.8726464818,14.2825970979,14.699332394,14.3695435767,14.6887997615,14.4083903119,14.4812183567,14.7171907787,14.3516245125,14.2664732014,14.1969140949,14.5612130927,14.1276762058,14.5871662574,14.3146875771,14.3412064636,14.7013567988,14.9273092144,14.5727070116,14.3803302707,14.5901015919,14.3678471795,14.9410008341,15.0613621342,15.3557030748,15.0638702149,14.9835978672,14.9631319811,14.7349023514,14.7029376325,14.5430841701,14.9028080113,14.8258221277,14.3340206532,14.0367201996,14.0523594331,14.0769188364,14.089456814,14.1324592123,14.1472188997,14.1343566289,15.3123067836,14.7504182092,14.6594968474,14.3664535988,15.144919011,14.6764070679,15.1154639335,15.1648575006,15.2650126545,14.9208185292,14.8974241614,15.2397820177,14.8078878588,14.2663790633,14.2327151292,14.7472672084,14.4029518217,14.3524704728,14.519950805,14.360311479,14.1074947562,14.1678572777,14.5996817558,13.9559882518,14.570121087,14.1199126244,14.1428015641,14.4011867603,15.1660046427,15.1807062317,15.2455238499,14.9451193228,14.3403964391,15.246606136,14.716765051,14.8056876315,14.5309161124,14.4239413307,14.5084729489,14.6892614228,14.9126294077,14.9992412227,15.332899506,14.9956136551,14.712704414,14.6840423448,14.7629706972,14.7411314655,14.8646464917,14.6879079174,14.9318609372,14.6763022867,14.5473285703,14.4487614442,14.5917731652,14.2636572277,14.4357139326,14.475752128,14.1820248338,14.4558559256,14.4060964886,14.4495468845,14.3783553398,14.3090173856,14.2350334955,15.3115185074,14.7183796549,14.9656853918,14.7461440556,15.3835406957,15.6293000058,15.3832117157,15.0397153106,15.0669966514,15.0459093472,14.938869414,14.8405601258,14.8177589145,14.8749991005,14.3133764115,13.9907374274,14.1439526948,14.3907564968,13.1970019367,13.5075245555,13.2302418612,13.1103295199,13.2031834502,15.0290077837,14.8904936314,15.0357251195,14.7824020547,14.7437565824,14.8319895506,14.7438311438,14.7479074049,14.6594714611,14.7543099985,14.664101753,14.7374434953,14.8351391817,14.5117644478,14.0170029437,14.6567729358,14.8230870061,14.3623799794,13.9884626415,13.8890444335,14.2886051877,14.1759011416,14.5765620902,14.6177325398,13.9996382231,14.9934284646,14.9537758014,14.6676668745,14.614798785,14.506608152,14.4312715327,15.4527609259,15.3547365813,15.3256915198,15.1282657974,15.2148188041,14.4956676814,14.5494128623,14.4245938508,14.4376738051,15.5725069478,16.1693896466,15.4173675937,15.272419452,15.2477755448,15.2214149382,15.2584934882,15.4298956305,15.3934439834,15.7473296617,15.5182116305,15.1084666496,14.8684184399,14.6135242951,14.8213074895,14.66331791,14.6463883633,14.6649781955,14.9035436326,14.7045862394,14.3391064816,14.3903279115,14.3644369427
1,23,0,0,3,nan
1,23,0,0,4,nan
1,23,0,1,0,nan
1,23,0,1,1,0.0,0.0,0.0,0.0,0.0,0.0
1,23,0,1,2,14.5039650991,14.3757735217,14.5370682738,14.2400033982,14.2481224808,14.0888766779,14.2940384653,14.5646178575,15.244923877,15.1325688696,14.965509292,14.91469747,15.1762479468,15.3251883911,14.7739210544,14.6610753823,14.8695686015,14.7347896263,14.9989423227,14.5432531931,14.5853558452,14.6383013427,14.7148445302,14.7584991175,13.9873248829,14.0804416093,14.9049497559,14.5930045784,14.4760014023,14.4143721431,14.6297141623,15.3268226847,14.7931662428,14.8150067901,15.2329490909,15.0074353701,14.5083949764,14.5596626407,14.650728224,14.6766689122,14.866982311,14.6993930564,13.3943897126,13.4631868167,13.5746464588,13.8550739491,13.7991253287,13.7353915783,13.7551887443,13.8409315556,13.9155848268,14.1118265562,14.0286687784,13.9035955609,14.1675641619,13.9272918046,14.308298225,14.3474783278,13.8869181957,13.9192873492,14.0949650465,14.0414722127,13.4781064064,13.8504111106,13.4277248473,13.4779949272,13.2905023282,12.8492263818,13.1414511484,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,14.3193329238,14.3304735647,14.7448805164,14.4059271042,14.3102881763,14.1195096892,14.0089566645,14.0010250076,14.7385958644,14.4761470723,14.4127066793,14.8864013281,14.3627391635,14.4854699366,14.5512333734,14.6437518759,14.4909705718,14.2919028022,14.5166759823,14.5322581715,14.5520213057,14.6757531877,14.4512097337,14.5341921862,15.3006382393,15.0369858763,14.9604170946,14.9577747757,15.0209938504,15.1737920936,14.9070086205,14.645144453,14.6844219653,14.8901277604,14.4571695328,14.5765741664,15.1252502939,14.6970718042,14.3872280653,14.1138547727,14.1084270662,14.584974516,14.5271046099,14.6120227166,14.7658769336,15.0422265267,14.4019429815,15.0453774703,14.8663430515,14.9796563312,15.2652482012,14.9875362342,14.3517278272,14.1105419184,14.101147779,13.945045745,14.1089819443,13.973574835,13.9865472451,14.2692489124,14.1095695967,15.5597744265,15.1210499004,15.1402181688,15.1338968987,15.4167767321,15.0153724381,14.6280020718,15.3501736494,15.3308325451,14.4661788007,14.5458009888,14.8445300694,14.8532464497,14.8680320836,15.2774915168,14.8839123367,14.9084412282,14.7680470475,14.6205979698,14.9288006716,14.5458432789,14.1146317887,14.0296313799,14.3049121472,14.3914653873,14.5444027608,14.2069372104,14.2453727345,14.2165837523,14.8171099924,14.1455954313,14.3807449418,14.2721727641,14.430695,14.4328877567,14.7764357349,14.694861996,15.2040991269,14.7991865471,14.8739104227,14.7678373244,14.7982041025,15.0460944169,15.4981259114,15.4865974633,15.1465281563,15.1631283767,15.0664390359,15.1328481306,15.0254912397,14.674387422,15.202121586,14.7506447719,14.7433221333,14.8098730924,14.8077197722,15.0846331653,13.825861189,13.1048158148,13.4295067913,15.1653073122,14.7602873382,14.901416658,14.8599695619,15.134766689,15.6796312515,14.8669325052,14.8717267293,15.2250919496,14.7523239463,14.7210259479,14.7693318608,15.1057926318,15.3477553181,14.9981209399,14.6038943251,14.5731204942,14.2371690099,14.1673998566,14.1190485927,14.0571429716,14.8259568932,15.0058346702,14.8864168601,14.0656012374,13.8514300315,13.9162571051,13.9426026927,14.3228721875,14.4319621407,14.4339084858,14.166551722,14.1680068166,14.0155380235,14.1993477536,15.2004237866,15.0799464101,14.8401936279,13.9760491938,14.1371894612,14.2213062076,15.2163220785,15.2403251556,15.5253048089,15.3202905388,15.4775618951,15.3903380727,14.9637078297,14.8472764638,14.8281863419,14.7442097438,15.0341851181,14.8805049608,14.2761040181
1,23,0,1,3,nan
1,23,0,1,4,nan
1,23,0,2,0,nan
1,23,0,2,1,nan
1,23,0,2,2,nan
1,23,0,2,3,nan
1,23,0,2,4,nan
1,23,0,3,0,nan
1,23,0,3,1,nan
1,23,0,3,2,nan
1,23,0,3,3,nan
1,23,0,3,4,nan
1,23,0,4,0,nan
1,23,0,4,1,nan
1,23,0,4,2,nan
1,23,0,4,3,nan
1,23,0,4,4,nan
1,23,1,0,0,nan
1,23,1,0,1,nan
1,23,1,0,2,14.9389780724,15.1608383303,14.9866554944,15.735991889
1,23,1,0,3,nan
1,23,1,0,4,nan
1,23,1,1,0,nan
1,23,1,1,1,nan
1,23,1,1,2,14.4585419615,14.397970978,14.5931119217,14.7285920151,15.5075022447,15.4005464981
1,23,1,1,3,nan
1,23,1,1,4,nan
1,23,1,2,0,nan
1,23,1,2,1,nan
1,23,1,2,2,nan
1,23,1,2,3,nan
1,23,1,2,4,nan
1,23,1,3,0,nan
1,23,1,3,1,nan
1,23,1,3,2,nan
1,23,1,3,3,nan
1,23,1,3,4,nan
1,23,1,4,0,nan
1,23,1,4,1,nan
1,23,1,4,2,nan
1,23,1,4,3,nan
1,23,1,4,4,nan
1,23,2,0,0,nan
1,23,2,0,1,nan
1,23,2,0,2,nan
1,23,2,0,3,nan
1,23,2,0,4,nan
1,23,2,1,0,nan
1,23,2,1,1,nan
1,23,2,1,2,nan
1,23,2,1,3,nan
1,23,2,1,4,nan
1,23,2,2,0,nan
1,23,2,2,1,nan
1,23,2,2,2,nan
1,23,2,2,3,nan
1,23,2,2,4,nan
1,23,2,3,0,nan
1,23,2,3,1,nan
1,23,2,3,2,nan
1,23,2,3,3,nan
1,23,2,3,4,nan
1,23,2,4,0,nan
1,23,2,4,1,nan
1,23,2,4,2,nan
1,23,2,4,3,nan
1,23,2,4,4,nan
1,23,3,0,0,nan
1,23,3,0,1,nan
1,23,3,0,2,nan
1,23,3,0,3,nan
1,23,3,0,4,nan
1,23,3,1,0,nan
1,23,3,1,1,nan
1,23,3,1,2,nan
1,23,3,1,3,nan
1,23,3,1,4,nan
1,23,3,2,0,nan
1,23,3,2,1,nan
1,23,3,2,2,nan
1,23,3,2,3,nan
1,23,3,2,4,nan
1,23,3,3,0,nan
1,23,3,3,1,nan
1,23,3,3,2,nan
1,23,3,3,3,nan
1,23,3,3,4,nan
1,23,3,4,0,nan
1,23,3,4,1,nan
1,23,3,4,2,nan
1,23,3,4,3,nan
1,23,3,4,4,nan
1,23,4,0,0,nan
1,23,4,0,1,nan
1,23,4,0,2,nan
1,23,4,0,3,nan
1,23,4,0,4,nan
1,23,4,1,0,nan
1,23,4,1,1,nan
1,23,4,1,2,nan
1,23,4,1,3,nan
1,23,4,1,4,nan
1,23,4,2,0,nan
1,23,4,2,1,nan
1,23,4,2,2,nan
1,23,4,2,3,nan
1,23,4,2,4,nan
1,23,4,3,0,nan
1,23,4,3,1,nan
1,23,4,3,2,nan
1,23,4,3,3,nan
1,23,4,3,4,nan
1,23,4,4,0,nan
1,23,4,4,1,nan
1,23,4,4,2,nan
1,23,4,4,3,nan
1,23,4,4,4,nan


==> experiment/joint_distributions/quantization_key.txt <==

def get_occ_quanta():
	occ_quanta = []
	occ_quanta.append([-0.01,0])
	occ_quanta.append([0,0.25])
	occ_quanta.append([0.25,0.5])
	occ_quanta.append([0.5,0.75])
	occ_quanta.append([0.75,0.1])
	return occ_quanta

def get_ext_temp_quanta():
	ext_temp_quanta = []
	ext_temp_quanta.append([0,21])
	ext_temp_quanta.append([21,24])
	ext_temp_quanta.append([24,27])
	ext_temp_quanta.append([27,30])
	ext_temp_quanta.append([30,50])
	return ext_temp_quanta

def get_ext_radiation_quanta():
	ext_radiation_quanta = []
	ext_radiation_quanta.append([-0.01,0])
	ext_radiation_quanta.append([0,200])
	ext_radiation_quanta.append([200,400])
	ext_radiation_quanta.append([400,600])
	ext_radiation_quanta.append([600,900])	
	return ext_radiation_quanta

def time_quanta():
	q_quanta = []
	quantum_factor = 12
	q_quanta.append([21*quantum_factor,7*quantum_factor])
	q_quanta.append([7*quantum_factor,10*quantum_factor])
	q_quanta.append([10*quantum_factor,12*quantum_factor])
	q_quanta.append([12*quantum_factor,14*quantum_factor])
	q_quanta.append([14*quantum_factor,18*quantum_factor])
	q_quanta.append([18*quantum_factor,21*quantum_factor])
	return q_quanta

